Computation Kernel for Feynman Diagrams

We present a general representation for solving problems in many-body perturbation theory. By projecting the single-particle Green's function to an auxiliary space we show how one can convert an arbitrary Feynman graph to a universal kernel representation. Once constructed, the computation kernel contains no problem specific information yet contains all explicit temperature and frequency dependence of the diagram. This computation kernel is problem agnostic, and valid for any physical problem that would normally leverage the Matsubara formalism of many-body perturbation theory. The result of any diagram can be written as a linear combination of these computation kernel elements with coefficients given by a sum over products of known tensor elements that are themselves problem specific and represent spatial degrees of freedom. We probe the efficacy of this approach by generating the computation kernel for a low order self-energy diagram which we then use to construct solutions to distinct problems.

==> supplementary_files_3/2d_Hubbard/Constant_L11_0_pi.csv <==
Re_C	Im_C
-1.1697067050112698e-08	2.9695690505267646e-10
5.3120308574291376e-08	-2.132179968442135e-10
1.2743217498371698e-07	-1.3500538017407966e-07
2.304508974856089e-07	-4.301099142408911e-09
1.4621960873145485e-06	1.1249508649938856e-09
2.0485853677707328e-06	1.262525735849259e-07
-2.006103337035449e-07	3.553164486505703e-08
-2.4382972433775017e-08	2.40572777629875e-08
3.1665491919905812e-06	-3.654632375153132e-07
-1.3211387146884777e-07	4.881453294555017e-08
1.956623948843344e-06	1.410194960408237e-07
1.4825740498886688e-06	-2.730468852745319e-09
2.996340692862646e-07	-7.172200070367463e-08
7.220282229543064e-08	-1.3141711833807117e-07
1.1795141225073424e-08	8.86517721584523e-08
-1.0436235538002868e-08	-2.7719918774632882e-08
7.23696640079093e-08	-4.542751267745321e-09
-3.20594200514917e-07	9.782330287774061e-09
8.887366006872345e-07	6.060743641573185e-07
-1.146378437190178e-06	8.61022442502493e-08
-6.540538908881442e-06	-6.264091484765864e-07
-1.1380030963024492e-05	-8.618867558882726e-07
1.5103165389447376e-06	-2.1416206100928218e-07
1.148660095140769e-07	-4.3946749047858764e-08
-1.1956289029445583e-05	8.96548284278492e-07
9.260051035077248e-07	-1.8289888450379074e-07
-1.0476079873322037e-05	-1.0256189177241923e-06
-7.063345862687883e-06	-5.058435019847346e-07
-3.461453258514924e-07	3.1186521858292465e-07
5.810056565929446e-07	6.805301958081962e-07
-5.85668220307841e-07	-4.824064715359879e-07
2.0200384157282977e-07	1.5381361770775221e-07
1.141765027100362e-06	-1.9554932396619082e-07
-4.495655707897289e-06	7.218068629084762e-07
4.2218896428899e-05	3.2231382916156953e-06
-3.918010123323497e-05	-6.760502396208593e-07
-6.839751682818407e-06	-9.416475011218255e-06
-8.172536198116211e-05	-9.14678329482969e-06
-7.368826713780602e-06	-6.106475628615826e-06
-3.493981784483809e-05	-6.913945469940715e-07
1.5022560114802446e-05	-6.182714511958767e-06
-4.28847289180061e-05	-4.385848508955331e-06
-6.639020853213299e-05	-1.4016715583497413e-05
-2.8401537427451816e-05	-5.660974431765556e-06
-4.454087438412485e-06	-2.3637069655726723e-06
3.2470863763506405e-05	8.301320040706475e-06
-2.156376591689868e-05	-6.376942341332908e-06
6.6364676390388635e-06	2.1127110382154222e-06
-2.912528745111468e-07	6.123993084096714e-08
1.408754120091476e-06	-1.7325710212040846e-07
-2.899398051083461e-05	-2.154068915362919e-06
-6.858691215701365e-06	-3.0240239739338706e-06
-1.9347523430096097e-05	2.8991979700474014e-06
-3.956092501305799e-06	-1.17064434899847e-06
-6.526346549875555e-06	2.877786634259272e-08
-2.735062910769688e-07	-1.7790197170320129e-06
-0.0001633927156679	-1.5857821987007103e-05
-3.7412245780647903e-06	-1.8799526691334131e-06
-1.018975105791472e-05	-6.77406280703504e-08
-1.3098121037092964e-05	1.6252137120395055e-06
-2.8161233774785964e-05	-3.4905342604869885e-06
-1.6329105685610107e-05	-2.1241054163345876e-06
9.321206151114337e-06	1.4549569711161874e-06
-2.642840086443556e-06	-4.542498954475105e-07
4.953143191789973e-07	-8.151363662971108e-08
-2.204113234144601e-06	2.16911399417813e-07
-2.9067947231952664e-06	-3.5611419380465063e-06
-2.4498570807260397e-05	-8.337175812169797e-07
3.606674436800737e-05	-2.310772287231323e-06
-7.031663036490136e-05	-6.408772935181613e-06
-1.6478842753811822e-05	-5.049097186718277e-06
-2.5773921632005073e-05	-1.617075991913435e-06
2.026729123293407e-05	-9.585147390649272e-06
-3.799034006196613e-05	-4.703358585588921e-06
-6.969534134845158e-05	-9.93648432288216e-06
3.1878430731226e-05	6.358048951256472e-07
-2.5227657395480345e-05	-5.221242068967761e-06
2.3767970179128816e-06	4.473379459194727e-07
-3.996795667156936e-06	-1.2293236999660817e-06
1.4795537577296565e-06	4.970875454655146e-07
5.82399009184762e-07	-9.465553495328188e-09
-3.807140119430476e-06	-1.0885794866131414e-07
-2.9225521568754215e-05	-5.195468195817472e-06
-1.997694851700484e-05	-1.5420266773742369e-06
-5.5928726187477905e-05	-3.773445430100676e-06
-6.709795853334205e-06	-1.9131876599813677e-06
-1.2902335336074068e-05	-3.0450533020311455e-06
-1.01301120616223e-05	-9.482538419993716e-07
-9.083201318861612e-05	-2.3274198967741615e-06
-1.8271556943447695e-05	-2.790653927235626e-06
-1.1744094472319309e-05	-4.037668564684707e-06
-5.345403504560506e-05	-1.981955622703989e-06
-4.003799249399368e-05	-5.940871602114507e-06
-1.658969699708685e-05	-2.179553973465228e-06
4.461078574213476e-06	5.425060800207978e-07
-8.274244928237416e-07	-7.300815707922274e-08
-2.2658449726152585e-08	2.7014663227409334e-08
2.8581959624258586e-07	-1.1153004503122057e-07
-9.975034190944288e-06	-2.227938258441336e-06
-3.2510195460085786e-06	-1.5416233179613485e-06
-2.4108511151091797e-05	-6.3295497928903565e-06
-1.257561615732396e-05	-3.1948882104971515e-06
-3.019207005212349e-07	-5.5332945229519845e-08
8.390412145468069e-07	-9.483760042355033e-08
-2.7842121218308715e-05	-1.1754515854420743e-05
7.030905278257769e-07	-1.366662117623455e-07
-1.3919972302942798e-05	-3.300769040411536e-06
-2.2224079124151495e-05	-6.186704846147825e-06
-1.0432759275863226e-05	-3.0397481640009018e-06
-5.640751904609132e-06	-1.2258701876973158e-06
3.0652822600949182e-06	5.061028373141042e-07
-8.161147548569975e-07	-1.1700332953864493e-07
-1.332379348519637e-07	5.448679765912848e-08
8.764787924663138e-07	-1.838456067824739e-07
-2.251232877819112e-05	-8.240352372087016e-07
-4.634511423552277e-06	-2.370501588385049e-06
-4.429711301881218e-05	-3.12302524624919e-06
-8.799912585068042e-06	-2.1245372922532136e-06
-1.2002444165160234e-06	8.658314759681784e-07
3.3878144776190086e-06	-3.743184108450038e-07
-5.108784017466373e-05	-1.5613776079795027e-06
3.035404776855816e-06	7.957031837362887e-08
-1.26703695019041e-05	-1.1680171307748788e-06
-3.952078691024416e-05	-4.095141335529854e-06
-2.1041604116094904e-05	-2.3503762628457824e-06
-1.313466262893318e-05	-7.503859105703709e-07
7.385235881632689e-06	4.4005739566428523e-07
-2.033233676513148e-06	-1.2771670287210574e-07
2.3969686837991257e-06	-4.107725534652619e-07
-1.0599151324932892e-05	1.3924113408872071e-06
2.1583901845544088e-05	-5.648760537318284e-06
-0.0001400327424052	-8.95633340182364e-06
4.796164459998293e-05	-8.132763530742005e-06
-0.000121598306825	-4.474829377510198e-06
-4.519559044168056e-06	-1.1892693090444956e-05
-5.441364555457483e-05	8.629131057261457e-07
7.877768472388345e-05	-5.196273315872755e-07
-6.305147304409526e-05	-6.078015917916495e-06
-8.977802494281442e-05	-1.491799490631407e-05
9.63551138654402e-07	-3.795849764507274e-07
-0.0001115408472773	-2.0289605640983015e-05
3.582053647076478e-05	9.839236699797315e-06
-3.156148712958802e-05	-9.356535881357475e-06
1.0388843674115464e-05	3.2768506232325385e-06
-5.3471789752202725e-08	4.4051589493873374e-08
3.750172692514924e-07	-1.6556424744415e-07
-1.8595620826199288e-05	-1.526721621180138e-06
-3.5964365701275253e-06	-1.875109079138235e-06
-4.068413724885683e-05	-4.056118154565829e-06
-3.931743805586271e-06	-1.5704116045340346e-06
-1.3817943147300253e-06	3.539433982184687e-07
2.602951421314753e-06	-2.474004305166655e-07
-5.365690273479465e-05	-5.271457512465508e-06
2.1179358351868044e-06	-6.574747327407966e-08
-7.260699645447565e-06	-1.1482240185927532e-06
-3.674075487992565e-05	-4.496776974163773e-06
-1.7118656993734204e-05	-2.5860437596666754e-06
-1.1102935964604514e-05	-1.0590558734828904e-06
5.936989256730968e-06	5.169183963740796e-07
-1.607796489887405e-06	-1.3649430071417253e-07
2.8888995222127584e-07	2.309121834758555e-08
-1.937877856589236e-06	-1.8053855713643195e-07
-2.5866456559322855e-05	-5.5203619434497646e-06
-1.2625968740553431e-05	-2.131653372928632e-06
-5.87272149179647e-05	-8.017682917008121e-06
-7.775227426519773e-06	-3.628812385037989e-06
-7.500717017039232e-06	-1.762521486087016e-06
-3.949628099563158e-06	-6.590860486108394e-07
-8.975584044456907e-05	-1.2928325474171912e-05
-8.469201539814365e-06	-1.727995156684277e-06
-1.2267245430065952e-05	-4.907965878960938e-06
-5.517885171117221e-05	-6.848319721719685e-06
-3.081695849829394e-05	-6.257856159765685e-06
-1.5020170290706748e-05	-2.952440574864757e-06
5.564958327645488e-06	1.1668981457104158e-06
-1.3026960182629125e-06	-2.727137552282153e-07
4.934994011513284e-07	-8.647432594922477e-08
-2.2667778292455845e-06	2.459801649810874e-07
-4.229792058553985e-06	-1.9741069198535484e-06
-2.3906558053387983e-05	-2.545027683702138e-07
3.685119729954472e-05	2.626904946872181e-06
-5.6353358332078786e-05	-3.3043635662931495e-06
-1.8392322893371e-05	-4.907246240526569e-06
-2.6240861657962e-05	-1.689808832850625e-06
2.350903764947451e-05	2.2792208271168088e-06
-3.949481301627795e-05	-4.6997034859051774e-06
-5.668364282225269e-05	-6.534505261868192e-06
3.305306084930497e-05	5.1841133326147195e-06
-2.5645254267014056e-05	-3.424857273230387e-06
1.3779518141508298e-06	1.2553172107475788e-06
-3.531806696890916e-06	-1.54820505004736e-06
1.3490738815807118e-06	5.677418394405096e-07
1.0459125470507481e-07	1.1734026497513832e-08
-3.646865916279694e-07	-5.0588337921310015e-08
-1.1973039528224458e-05	-2.9403914637894e-06
-1.1894380013065987e-05	-2.3234107172380915e-06
-3.111314833642922e-05	-6.177915130655939e-06
-1.743172414093029e-05	-3.895138691228284e-06
-3.0923886980241647e-06	-1.4203753953702751e-06
-4.12795814052885e-06	-9.317808213919608e-07
-0.0001331457165853	-2.451485292951746e-05
-6.143123333092159e-06	-1.814884090194454e-06
-1.812122277954536e-05	-4.667328515099795e-06
-3.110938533308885e-05	-5.632324758703114e-06
-1.9851490137915985e-05	-4.643177150236166e-06
-5.516098107159408e-06	-1.016274482593443e-06
2.169840982852032e-06	2.0240667544393146e-07
-4.737518062661362e-07	7.650723439779903e-10
4.151792197510758e-07	-9.352439516721537e-08
-1.604091596622601e-06	3.717776950228195e-07
2.2372922995312872e-05	3.6521121519797968e-06
-1.3391710922295164e-05	6.488156442471006e-07
1.3352953533227553e-05	1.896834405239888e-06
-2.127298120018134e-05	-8.861641778706304e-07
-3.416095069295472e-06	-1.926559732442224e-06
-1.4539762161676957e-05	-1.323754062767229e-07
5.139751089713224e-05	1.2230083762835243e-05
-1.8037035147969635e-05	-1.3088750814042075e-06
-1.4707958334855167e-05	-2.3520849504861276e-06
3.826560041570856e-06	2.8901536329781573e-06
4.375740603575985e-06	1.7422064091011612e-06
1.6189369465558855e-05	4.582374294091476e-06
-1.0043228546523392e-05	-3.042535187007103e-06
3.004185607953316e-06	9.544957328947066e-07
-2.7136560287651117e-08	1.5421501408633288e-08
8.786591527438017e-08	-6.922493513353596e-08
-4.517910539179715e-06	-1.1655092924643125e-06
6.007307084651185e-07	-3.852641237845776e-07
-7.12611877373566e-06	-2.023535701570036e-06
-1.971256550711946e-06	-8.554373237614438e-07
3.488297374515812e-07	7.535846770398197e-09
1.6093100900365757e-06	-5.5381528562789424e-08
-2.0606553188955783e-05	-5.889972317251622e-06
1.9766922739301344e-06	-4.7917341190048496e-08
-2.899521062239219e-06	-8.680660258667167e-07
-5.731572574841029e-06	-1.9572438954641416e-06
-2.8092920891734037e-06	-1.0884382803680214e-06
-2.9835826790783006e-06	-8.920109032193976e-07
1.623013491742825e-06	4.7341855506465414e-07
-4.56220958037436e-07	-1.3321171791134484e-07
3.1923013533961375e-09	-2.311138693254398e-09
-9.60689886232498e-09	1.057408856905949e-08
7.131923593929377e-07	2.103506375132163e-07
-2.315635553990165e-08	7.200600349309475e-08
1.1191709785392116e-06	3.602716239832457e-07
2.590232830925073e-07	1.5350284288049316e-07
1.2537465649859982e-08	1.1548796810559388e-08
-1.7274191167775425e-07	1.1567115517328051e-08
3.240179587028024e-06	1.0521213257163788e-06
-1.853187446961205e-07	1.7896451196878632e-08
4.084203701721672e-07	1.6551565242574964e-07
9.175303781714776e-07	3.411586771000341e-07
5.100523682753978e-07	2.0562506172010106e-07
4.5814345529255526e-07	1.4998283333208112e-07
-2.436015379710334e-07	-7.685531841680213e-08
6.765729447652483e-08	2.1153444582029915e-08
9.26965943831842e-08	-1.5785139771040232e-08
-4.2239380984865106e-07	6.139863121655626e-08
-1.3793540517690734e-07	5.417835447471827e-07
-1.4055842394451675e-06	1.6152050912178134e-07
-1.0760606474951944e-05	8.824273141171914e-07
-1.629034347918629e-05	-3.922551454357626e-08
2.500373668097548e-06	-4.4304735474393826e-07
9.955304700992623e-07	-8.150995403135716e-08
-2.5030772135537592e-05	3.1135516417932243e-06
2.4370194734106826e-06	-3.536004268720443e-07
-1.5278866823227117e-05	-3.486108785440817e-07
-1.10535001867406e-05	1.0992788917731918e-06
-1.352325430966546e-06	2.775527797286387e-07
-6.37222402240899e-08	7.247068976190082e-07
-3.623135337202172e-07	-4.924961926468001e-07
1.5753515510191929e-07	1.5597045443464928e-07
-5.302340112022881e-07	8.461534413038727e-08
2.3535027447044263e-06	-3.0169351114647225e-07
-7.473580640175732e-06	-2.469410445124151e-06
7.405087666674504e-06	-1.141925522738761e-06
4.4639978959995395e-05	7.921052325011612e-07
8.689059366366635e-05	2.3196765250762587e-06
-1.5872952035838463e-05	2.1632842547096306e-06
-5.47759965254717e-06	-1.1482751142336589e-07
0.0001048001536622	-8.244353467579031e-06
-1.4568930839111174e-05	1.177581101678328e-06
7.919802014202798e-05	4.235742308846752e-06
4.856791069862367e-05	-7.794641450598661e-07
9.309479732285636e-07	-1.24263745767981e-06
-4.779781880629247e-06	-3.785989599151861e-06
4.6043724038503316e-06	2.7271477642530902e-06
-1.5764630350938802e-06	-8.808265983503928e-07
-6.335204951068103e-06	1.1506173158027525e-06
2.4855884605328057e-05	-4.2077404941708695e-06
-0.0002412260415682	-1.5436679107773945e-05
0.000234503540236	1.086686017536432e-06
4.456953987811815e-05	5.856560085765114e-05
0.0004405542040246	4.874461474647461e-05
0.000108997779341	3.330347862375009e-05
0.0002653322026315	1.34990563379442e-06
6.0493208506218826e-05	4.2330932024893023e-05
0.0003541404881983	2.127235270338974e-05
0.0003681116392937	7.691693992928398e-05
0.0001659595604467	3.6071235974468373e-05
3.7459738189255594e-05	1.273270883189121e-05
-0.0001900917151481	-4.440897930882561e-05
0.0001257918692985	3.445589227673339e-05
-3.862237123883272e-05	-1.1452478493441404e-05
2.216444553315211e-06	-4.843379684580083e-07
-1.0369482450496196e-05	1.4639944302708216e-06
0.0001815154319713	9.584043016712212e-06
2.0428292459106393e-05	1.9038211112940575e-05
0.0001735545091207	-2.8359923230956437e-05
0.0001166919048953	4.370464291894318e-06
3.429054051528159e-05	-2.1242095872207292e-06
-4.809108907079243e-06	1.2393242448998416e-05
0.0010965588841569	6.831852169301988e-05
1.3044619343822204e-05	1.2033643446096372e-05
0.0001579641361084	-5.179183105637743e-06
0.0001258853522273	-1.774735587172249e-05
0.0001562772050399	1.7695259123532553e-05
0.0001055331877861	1.2826879264779216e-05
-6.198987768903551e-05	-9.424692234482672e-06
1.7848664787485388e-05	3.034008108902336e-06
-4.200504869932791e-06	9.245603571773992e-07
1.785370500255268e-05	-2.9686176423579126e-06
1.9576895134569715e-05	2.3853842647874912e-05
0.0001928500181385	-4.119364303689973e-06
-0.000355175651987	3.059208509480089e-05
0.0006303131295486	2.986608397402292e-05
0.0001224080917907	3.3497418796720286e-05
0.0002003716118967	1.1706518200098489e-06
-0.0002512192271207	6.738152745347182e-05
0.0002928726298652	2.0785920754493393e-05
0.0006229201194383	5.908464129633879e-05
-0.0003228485292571	4.474799945009542e-06
0.0001967817693599	2.9511173985481905e-05
-2.133831279807215e-05	-6.674557397556185e-06
3.357520356183984e-05	1.084678318749991e-05
-1.253573519637574e-05	-4.2074922656654945e-06
-6.642462138524752e-06	9.696063918989277e-07
3.832728890809253e-05	-2.9788626876491083e-06
9.991591598813504e-05	3.7015848070859195e-05
0.0002432442041745	-5.0369853125640395e-06
0.0005127314128813	2.0806021779577094e-05
-5.661541169674979e-05	-8.795184318192207e-06
5.199007651860261e-05	2.992806797947627e-05
8.335595453987044e-05	-4.171438708435647e-06
0.0007326948620439	4.08579646114861e-06
0.0001190044408731	1.2715314393807384e-05
-7.112593248088378e-05	1.9821893862631003e-05
0.0005601400744588	-5.216455580355222e-06
0.0002949815580654	3.5541290378159476e-05
3.5060989261281934e-05	5.865306434832116e-06
2.3631841333081824e-05	2.57653980497132e-06
-1.089396047093831e-05	-1.594192649608531e-06
7.18637886382467e-07	-3.847803583697562e-07
-4.887072185130373e-06	1.5574287832148624e-06
0.0001058605253632	8.9656886062998e-06
7.199463309895765e-06	1.0802157439675384e-05
0.0001803040095624	4.052884331661749e-05
7.95262404498799e-05	2.4460741985060296e-05
9.300696985182698e-06	-3.595065076209358e-06
-1.3477017416652047e-05	1.8284626702294448e-06
0.0001916239428689	7.310233994818355e-05
-9.206854292121632e-06	-5.4101130695143784e-08
0.0001009605083407	2.101401601853968e-05
0.0001524714184698	4.33774504502004e-05
8.575523553755124e-05	1.4524517485748534e-05
6.435551846495297e-05	7.22282600508442e-06
-3.727513861216744e-05	-3.366817876149935e-06
1.0348179191755652e-05	8.756411723149239e-07
2.0245078906134825e-06	-6.684266834420668e-07
-1.1729394904735244e-05	2.350251888337743e-06
0.0002268159789975	4.046841175821938e-07
8.250544906601946e-06	1.8516341936126004e-05
0.0003347385542798	3.0172717488699955e-06
2.7079662671905477e-05	1.3411577111084952e-05
2.332234470649276e-05	-9.464774536019136e-06
-3.73827188031225e-05	6.988067542121426e-06
0.0003417543310415	-4.312076360998238e-06
-2.7913879679739393e-05	2.1946903231661977e-06
7.684506573518119e-05	9.1018106854206e-07
0.0002749623669638	1.561199270739808e-05
0.0001771279161486	1.082374946111116e-05
0.0001382568570448	6.697321159955898e-06
-8.104442113151011e-05	-5.111296598757277e-06
2.281993407801066e-05	1.6821795342623727e-06
-1.6343130187488183e-05	3.048572774880049e-06
7.650826394035005e-05	-1.0670402067680786e-05
-5.047295472738944e-05	3.9036194099167766e-05
0.0009720585149948	3.259514417527946e-05
-0.000428354339899	6.0611772273788646e-05
0.0009434679273177	1.1325105685989515e-05
3.5860464243895177e-05	7.555455628183764e-05
0.0003569901798927	-1.5722014566090582e-05
-0.0005880657708377	1.5519162776710444e-05
0.0004184580749815	2.73118859358947e-05
0.0007446958599846	8.44356222100014e-05
-0.0001323170464719	2.0333390905167953e-06
0.000850043272404	0.0001102431400635
-0.0001858856674804	-5.828032557767732e-05
0.0001907886811655	5.5772442540413746e-05
-6.427179820817316e-05	-1.9628713599357298e-05
9.313385430590808e-07	-4.458531438538829e-07
-5.550558066632088e-06	1.6522538786345878e-06
0.0001649877437161	5.77744684636283e-06
8.998135618911017e-06	1.308278710231976e-05
0.0003261198554362	1.5300413529195007e-05
1.329513480102657e-07	1.0036067358659866e-05
1.6927345934890192e-05	-4.656175611267523e-06
-2.6942255703714703e-05	3.8848920215950275e-06
0.0003643209564085	2.250021455310192e-05
-2.040222010715162e-05	1.5397125976356943e-06
3.559897234240658e-05	3.7561535298882458e-06
0.0002842726787635	2.164721471196277e-05
0.0001310979022631	1.2658238548992398e-05
0.0001018115674959	6.9579598020872205e-06
-5.696206878003019e-05	-4.1304876250604875e-06
1.5759363554337547e-05	1.228152982033297e-06
-3.3875374739263987e-06	2.7909520532307904e-07
1.976002160418164e-05	-5.511475839683013e-07
0.0001205237405764	3.301449516620348e-05
0.000136084649801	4.741905589542947e-06
0.0005120217315055	5.1072018369094584e-05
-2.505271340974178e-05	1.4135877789416658e-05
2.9922993645835414e-05	1.4938441776764694e-05
3.0638538504017074e-05	-1.6186704812013592e-06
0.0007319618754048	7.483364757219447e-05
4.907084236630929e-05	6.8332390897358996e-06
-2.0222818392294654e-05	2.8935546992151108e-05
0.0005215099462075	3.699471342602244e-05
0.0002128884432093	3.439294423575281e-05
6.0695839318506705e-05	1.2436330163112444e-05
-9.469013961873143e-06	-3.0926742180286796e-06
2.0749909371768322e-07	3.313989488332355e-07
-4.393098093361102e-06	1.0907749475225394e-06
1.9200066200704385e-05	-3.7424391502777953e-06
1.630328558012702e-05	1.7232674510755078e-05
0.0001914738454793	-8.081778871881334e-06
-0.0003532784366428	-9.153339247581402e-06
0.0005229162344627	5.238940748018988e-06
0.0001383078594712	3.552962041467373e-05
0.0002094994990216	1.845555761629704e-06
-0.0002828665619227	-1.324968668355318e-05
0.0003111679316027	2.265615622414766e-05
0.0005199504948171	3.485153502376737e-05
-0.0003196436578667	-3.468901432416934e-05
0.0001930479060762	2.1203411892376465e-05
-2.274651414678438e-05	-1.0877687630229144e-05
3.562855144637734e-05	1.2367606587133748e-05
-1.321121946672631e-05	-4.529772028924773e-06
-4.925215035315074e-07	-1.3813899551553173e-07
1.746398049118141e-06	6.005249453922751e-07
7.317362627604076e-05	1.4419928835423214e-05
6.178293768312484e-05	1.26650170372897e-05
0.0002532559439568	3.924100906110825e-05
0.0001441487941386	2.483873041513621e-05
1.5750812558384927e-05	5.871010386852981e-06
2.2152247186844697e-05	4.707955339433836e-06
0.0009898058363043	0.0001376197725846
3.231570958866596e-05	8.431085055800205e-06
0.000149429623057	2.777327723349139e-05
0.0002493049834106	3.7219606387654395e-05
0.0001115067321278	2.3642842861055844e-05
3.555128376536219e-05	5.301262019197172e-06
-1.49443820934218e-05	-9.938089408492451e-07
3.489412205838911e-06	-2.353127970213783e-08
-2.131265251786162e-06	5.630682550453453e-07
8.050674539522553e-06	-2.271519872134082e-06
-0.0001258403680276	-1.8106040752451607e-05
8.186022769160126e-05	-3.7844827401436585e-06
-0.0001123007321124	-1.797279834070353e-05
7.817221633767162e-05	-3.2909852048442733e-07
5.5826389394965366e-05	1.1518838752187432e-05
0.0001158727379215	1.0447898030336932e-06
-0.0003138593432083	-7.49418128183747e-05
0.0001591512587187	8.039522459793594e-06
4.968051417193319e-05	8.21104295908369e-06
-5.900368425369627e-05	-2.3765834795511543e-05
-1.744857057423228e-05	-8.512024486701885e-06
-9.394758222224272e-05	-2.3696438723927936e-05
5.76852666767119e-05	1.5607581555139028e-05
-1.7170704561098025e-05	-4.886922975270794e-06
4.6209972012137154e-08	-8.592460005214126e-08
1.02768485061198e-08	4.0709788950051225e-07
2.402062630860465e-05	5.95301361916865e-06
-4.225741841466204e-06	1.7388110877240216e-06
5.933717275229731e-05	1.5045955649663378e-05
2.8439947812775432e-05	6.506325094824718e-06
-8.946753917574168e-06	-3.256609281802815e-07
-1.4385927962038516e-05	-2.3787171046750907e-07
0.0001433589088351	3.652843752345331e-05
-2.0829193947121157e-05	-4.777099217125401e-07
3.1606079957108665e-05	6.729587009541622e-06
5.186777331372919e-05	1.4416793368466975e-05
1.3786739551977615e-05	5.536391925843528e-06
1.6506971543310907e-05	4.359924163506181e-06
-8.64162288119476e-06	-2.146433649630046e-06
2.3834399962750017e-06	5.792824553889829e-07
-4.951358166708123e-10	1.3533499018031556e-08
-2.9842958181299095e-08	-6.572916743163718e-08
-3.7363018199558704e-06	-1.067127203619992e-06
2.465642956827266e-07	-3.306670909610477e-07
-9.649507904879843e-06	-2.7398329964580905e-06
-3.819816356656895e-06	-1.208971513556273e-06
7.506901388423264e-07	2.5498753436919104e-09
1.5402794860753296e-06	3.52929491962366e-08
-2.2280419918576755e-05	-6.6077729971117066e-06
2.1199008664358584e-06	4.482713487412062e-08
-4.391417837662612e-06	-1.292005025815798e-06
-8.582641326847367e-06	-2.594931243003934e-06
-2.529571930741766e-06	-1.04257502852075e-06
-2.4938929698516973e-06	-7.288374709390274e-07
1.2684138479990507e-06	3.418987871094392e-07
-3.44715500576238e-07	-8.931175179028074e-08
3.313782382187146e-07	-3.988030580595383e-07
-1.256828084058835e-06	1.5622741416136738e-06
2.3367241993958992e-05	-1.0704104463304316e-05
-1.890404485226253e-05	1.0644584896637717e-05
-2.987609883809938e-06	8.08655870502452e-07
-9.178056522226924e-06	1.8217384447121844e-05
-2.304157473549239e-05	-1.8989868854234e-06
-3.2736266366009056e-05	7.785074560217874e-06
-1.542325498144433e-05	-8.100975334848713e-06
-4.883316348656858e-05	7.51488587842799e-06
-7.502972263268322e-06	1.1711485158403435e-05
-1.2018546963304658e-05	8.387325688013886e-06
-1.5626764387929924e-06	1.9112556464305716e-07
2.0095138610512957e-05	-5.995054730353848e-06
-1.278183315826188e-05	3.6854059817465608e-06
3.864995175598989e-06	-1.080867824957858e-06
-1.3325652046005736e-07	1.0445436418937506e-06
8.472718828961137e-08	-4.158053567804788e-06
-5.34032288192282e-05	3.329847741448193e-05
4.615140902707347e-05	-2.9662399948923357e-05
5.318629654534417e-06	-1.108930787525852e-05
-7.825247502411628e-05	-5.8532885759891894e-05
0.0001375856969555	2.506666723967065e-06
0.0001506307942412	-2.186979709662182e-05
0.0002168633365417	2.116016972640633e-05
0.0002414099780539	-2.2830339206876543e-05
-5.978304261043752e-05	-4.2770131597937346e-05
2.120779723637346e-05	-3.034762556142929e-05
9.385545783615928e-06	-3.31149990789065e-07
-5.097367386788892e-05	2.2343123529857932e-05
3.0551338150405334e-05	-1.4567759114967686e-05
-8.985128258659559e-06	4.424344418184796e-06
4.1920188953288344e-05	-1.305340781503818e-05
-0.0001715863218481	4.9627524655746925e-05
0.0010938986927297	-0.0001203377790786
-0.0013236751202835	0.0001936185716225
0.0002198793438556	-0.0002117410824986
-0.002477192562522	0.0001516839030233
0.0011667980440962	-0.0002031343384128
0.0003495614009913	0.000142963914324
0.0056130881745993	-0.0001540352593442
0.0010132493120886	3.79857797018642e-05
-0.0016946399048698	-0.0001121943113721
-0.00051942131712	4.187856055083767e-05
-0.0003689357926297	-5.8870126752000826e-05
0.0008628538662109	0.0001125590220292
-0.0006290654775316	-0.0001058500789727
0.0002007410506809	3.793571545773451e-05
-2.9717503541117423e-05	1.1778941572168808e-05
0.0001266782138791	-4.442854727132804e-05
-0.0010539407395412	0.0001470639008997
0.0007494622629373	-0.0002467472316927
-0.0002303825493845	0.0001240021213521
0.0027165764509127	-0.0002908787539624
0.0001609711428612	0.0001279511457083
0.0007881766769878	-0.0001773121334769
-0.0023297089566333	-7.4439397655483e-05
0.0009745052212156	-0.0001198408712976
0.0023919785058803	-7.089634477648717e-05
0.0002009520946375	-0.0001030493350627
-7.269453862485807e-05	-1.1614252007512171e-05
-0.000792985225105	-2.4803435754811005e-05
0.0005519833321276	3.658903298519121e-05
-0.0001720478775376	-1.470743333500052e-05
-6.301129304694815e-06	-2.1668170208207774e-07
2.884051948823654e-05	2.5922150704007236e-07
-2.034810912023433e-05	-8.221047672462133e-05
-0.0001143262827502	2.789331500499496e-05
0.0002115622711109	5.389238316741832e-05
0.0004296150180297	3.1384645738309005e-05
8.070330387909078e-05	-3.647247083735872e-06
9.66667222945156e-05	5.830154452826931e-06
0.0012556549784471	-0.0001049924460015
0.0001513247236694	5.115333511632497e-06
0.0004572529907904	2.2148827209657996e-05
0.0001738709516274	7.018383309569264e-05
-0.0001226866240468	-2.2688544096820252e-05
2.929943471169006e-05	-7.666093912903468e-05
4.086330517952284e-06	4.920224813500889e-05
-4.188960971680657e-06	-1.5216769614962408e-05
-3.6182076924201255e-05	1.731990780357193e-05
0.0001233343620699	-6.752620938955558e-05
-0.0013502443178648	0.0001869430110495
0.0022361172101016	-0.0003297420424725
0.0007819863444904	0.0001371735034466
0.0014754379007449	-0.0004040827819693
-0.0005757129246894	0.0001827043435343
0.0004488208108486	-0.0002433662423535
-0.0011271183310754	0.0001108581088389
0.0001787821399145	-0.0001606554619245
0.000637099494815	-9.677590899566602e-05
0.0018274218359306	-0.0001764944308298
0.001043295715729	-1.0699995992039642e-05
-0.0012647635354001	-5.970969693378138e-05
0.0008318127017359	6.308402545079159e-05
-0.0002579788945026	-2.4043549068507315e-05
-3.722269027522983e-06	-1.752066568306591e-06
2.585504929102842e-05	6.91538884477535e-06
0.0004744302951465	-9.509004119559428e-05
0.0004510216511717	5.944761345835087e-05
-0.0001173717137714	-2.919581733214824e-05
-1.784850296727041e-05	0.000102042045521
0.0001196245177755	8.40947363919472e-06
0.0001053752743475	5.200256721829789e-05
-0.0002433188889435	-0.0001457660359888
0.000183670040972	6.256375206795917e-05
1.32316405164618e-05	7.532558247763951e-05
-0.0001042452081525	9.083997582706058e-06
0.0007592849472811	-1.340221261071618e-05
0.0002366069201897	-7.345865845113238e-05
-8.878935753082199e-05	4.728359667537699e-05
2.1415084467226705e-05	-1.4396872932861996e-05
-5.809702847052497e-06	1.787367190351718e-06
4.489939858549997e-05	-7.009038690434574e-06
0.0010203545334855	4.309508759964641e-05
0.0008949969533546	-7.91715969541996e-05
-0.0002367662065976	-6.122346535286644e-05
1.7294860558820632e-05	-0.0001235265787665
9.064389444067123e-05	3.5414418846891333e-06
1.2916803423238325e-05	-4.487900059640714e-05
-0.0008793712958863	5.774160804119322e-07
6.913239290495438e-05	-4.772198078998888e-05
7.839517228062891e-05	-9.271450060303004e-05
-0.0002413070974343	-9.991353539881237e-05
0.0015801529653864	-3.593557855058077e-05
0.0004936393941762	3.3586075668777207e-05
-0.0001821193257791	-2.262699103163569e-05
4.2689026357903365e-05	6.9213319133608565e-06
4.291148272676101e-05	-1.6140735138863315e-05
-0.0001435404344126	5.9210474043599395e-05
0.0034295328708962	-0.0002064232520634
-0.0014820392267462	0.000101380882146
0.001738599723642	-0.0002164044503366
-0.0013346941422847	0.0001755371355003
0.0002753218032925	-0.0002714887380626
-0.0011548655741287	0.0001510519903526
0.0029881644533573	-8.757722092166069e-05
-0.0011189870582242	6.686379189157804e-06
-0.0002825866992757	-0.000148632242824
0.000383070748747	7.936188161513546e-05
0.0011946435654995	-0.0002496517227841
0.0024327346971751	0.0001395948635495
-0.001418327803316	-0.0001426153036053
0.0004161534461263	5.142408419284076e-05
-9.46232269213368e-06	2.9476022835726246e-06
5.096166248610019e-05	-1.1347766351130068e-05
0.0004213185598003	2.506110585208015e-05
0.0008535537630525	-7.0870571488871e-05
-0.0001118185296007	-2.3337896297609927e-05
0.0003454290231529	-8.58011218082659e-05
4.0557919953217586e-05	3.2531709087155086e-05
0.000148059972625	-4.1926045502406474e-05
-0.0009174727933873	-3.440099365623985e-05
0.0001900586216116	-2.713956703922452e-05
0.0002769651525758	-3.220773059034102e-05
2.7985414107822683e-05	-7.859480782724752e-05
0.0010961436006927	-2.1003106409574063e-05
0.0001216542051331	-1.0572874385546738e-05
1.1059323985958862e-05	1.017221243967544e-05
-1.173044449170278e-05	-3.7893752680522778e-06
-3.0456750528519604e-05	1.103057037391922e-05
0.0001127923527565	-4.257339354592495e-05
-0.0009659330507539	4.089752705120155e-05
0.0016864323214447	-0.0001708041053718
0.0002250474916223	9.118943229596652e-05
0.0013569908835721	-0.0001696475038216
-0.0002579734143317	0.0001524163673953
0.0005256885014653	-0.0001202723552294
-0.0006734810595293	-6.015362057986837e-05
0.0004398696979195	-4.249511720185985e-05
0.0007678252635322	3.390725712746141e-05
0.0009905189717331	-0.0001029599708788
0.0008226421618541	-6.410365033362215e-06
-0.0009030409373734	-0.0001272578628644
0.0006144307091795	0.0001023981756759
-0.0001918131182756	-3.501527916871266e-05
-7.901585446153097e-06	3.746859749105566e-06
3.333709084014088e-05	-1.5296093675450017e-05
-0.0001864331066575	5.183470837398082e-05
-0.0001316950320575	-9.427771863729192e-05
0.0001489532606023	6.715134652952821e-05
0.0007211820412863	-0.000154172149701
-4.639416053317041e-05	2.4198848853233523e-06
1.4918156034410744e-05	-8.725314338512059e-05
0.0010951502670814	6.133778839942856e-05
-7.299923058241896e-06	-9.431847274226654e-05
0.0006964897930868	-9.85249985602508e-05
0.0001423427041306	2.144510160470275e-06
-0.0002536101236164	-2.439980580521501e-05
-8.520560317874965e-05	1.1421829141574434e-05
7.299242914213374e-05	-6.102157251695751e-06
-2.5214829559413065e-05	1.279531387856178e-06
-1.5928375613648973e-05	4.329149756133652e-06
6.626785429821382e-05	-1.6106810369873112e-05
-0.0006185362024871	-2.410360894109705e-05
0.0004518299141502	-5.409713692243895e-05
-0.0002891219466609	4.3684242881979486e-05
0.0014894770161445	-2.6740481892719405e-05
0.0004326286735161	7.54120147895934e-05
0.0008029786168139	-3.304611986762298e-05
-0.0004063810787211	-0.0002294762089902
0.001131961906698	8.564428100514937e-06
0.0013735141540737	5.686875801117966e-05
-4.8768580566155295e-05	-3.052207582865074e-05
-2.9075860522405494e-05	-9.940386338441854e-06
-0.0004688418715613	-9.279247923868452e-05
0.000315734109953	7.010889996655251e-05
-9.712744427945062e-05	-2.3143107303466163e-05
2.5638429717429565e-05	-6.086802091572058e-06
-0.0001043088085165	2.28801298632447e-05
0.0007731186790036	2.6363356953620743e-05
-0.0008595675343288	4.6580756597618146e-05
0.0001229909253187	-0.0001085638682447
-0.0015055134453311	-1.8007623884432674e-05
0.0003269011766796	-0.000128664184905
-0.0002166645283482	2.9992121178605555e-05
0.0025155052461029	9.325929693463046e-05
-6.68182988191645e-05	-4.308441738249197e-05
-0.0010858044912874	-0.0001456225269763
-0.0003486486778304	4.2556807110128403e-07
-0.0001995876968921	-2.7809437270937975e-05
0.0006053080553058	0.0001441271138234
-0.0004235119063257	-0.0001121562016605
0.0001327934092215	3.7447625709300706e-05
-6.155140285762646e-06	1.226412596105662e-06
2.475174924596106e-05	-4.5684383189347725e-06
-0.0002221269501358	-2.243541734152453e-05
0.0002199297469884	-1.1068342052284476e-06
-8.77567236139304e-06	2.158358470002824e-05
0.0003556454840791	1.88096178958008e-05
4.8060752330021784e-06	3.2099176626194965e-05
0.0001483519749118	1.390143205123543e-06
-0.0003810388840425	-5.477464258904238e-05
0.000167797645982	2.0573448022279545e-05
0.0002647814108848	4.478038913898394e-05
0.00011274660844	2.0783151528425725e-06
3.4914907622833984e-05	4.3109868893428595e-06
-0.0001724814709153	-4.702812238264531e-05
0.0001156826408298	3.464701232887155e-05
-3.564303001457967e-05	-1.1297658069049286e-05
9.874674631902397e-07	-1.7009426720004782e-07
-3.958488642564558e-06	6.270137823731165e-07
3.6450114314499054e-05	4.825904258632914e-06
-3.4706976227236164e-05	-7.134774905083533e-07
1.9100444214479885e-07	-3.642438387885677e-06
-5.9267081238688506e-05	-4.668544790862885e-06
2.502111831316714e-07	-5.202842716200437e-06
-2.3195804907387555e-05	-9.701893445911618e-07
5.82917687345834e-05	1.0026559237632213e-05
-2.5687928099958363e-05	-4.159464300863766e-06
-4.4271719495295845e-05	-8.40395376959625e-06
-1.946948356212725e-05	-1.0886994168031624e-06
-4.364693522756833e-06	-5.890845071792842e-07
2.794411392498311e-05	8.447562460697916e-06
-1.8602988952197273e-05	-6.134446950942729e-06
5.715831322472892e-06	1.986434301807821e-06
5.389902531842088e-08	-2.1462052356451062e-08
-6.437548634805e-08	2.9012775728010383e-08
-1.3606179711866124e-05	4.58683032198412e-06
-1.4687825874166167e-05	4.443417301688491e-06
-3.024869159475301e-05	2.3473980519210645e-06
-6.379965829287486e-05	4.78733250058578e-06
-1.2389373178351996e-05	1.359324155376962e-06
-1.5920691262004187e-05	1.9822871823840447e-06
-0.0001545385897205	2.822816723203232e-05
-2.4554033363074533e-05	2.911150238855939e-06
-6.649883864450576e-05	4.8677431065564035e-06
-2.87650519821844e-05	2.5949291998077044e-06
-2.4369307204904117e-05	7.258654416340722e-06
-5.206295107099836e-06	2.432953979273936e-06
1.979749687844792e-06	-1.268168785681217e-06
-4.080807985384946e-07	3.4316331375701797e-07
-1.7511234724189607e-07	1.4922189727197598e-08
2.199026644747012e-07	1.491405083249095e-07
3.4869734557386964e-05	-1.674559928527234e-05
4.2529043577755505e-05	-1.29863454924515e-05
0.0001426462263978	-2.643976052827136e-06
0.0003290080254373	-8.91375554742562e-06
5.56485899603004e-05	-4.560168245818557e-06
7.582250350312273e-05	-5.382265111614903e-06
0.0006228408586722	-8.514195430672243e-05
0.0001153590620863	-8.349511182659464e-06
0.0003398653977317	-9.836486711610532e-06
0.000134972468232	-2.7084696761479132e-06
6.862629203941403e-05	-2.3536761156690454e-05
1.117908765060511e-05	-9.3766402115248e-06
-3.489870324063677e-06	5.187196636966983e-06
5.441436642855202e-07	-1.4516483620155315e-06
-2.9690032658708168e-05	7.939679817035933e-06
0.0001232282806469	-3.0178838129246552e-05
-0.0009180880240501	6.01979861755024e-05
0.000893012349083	-5.681392602303813e-05
2.0714079627253303e-05	0.0001940104617602
0.0029480885541538	3.306088693657056e-05
0.0006531193478389	0.0001612153144324
0.0013076355776837	-4.927316922808351e-05
0.0008934555565842	0.0002786796712056
0.0018151766019097	4.03750140632429e-05
0.0027306979707013	0.0002035799040797
0.0004303416874003	4.079504614712796e-05
0.0001633212341888	9.836050187827154e-05
-0.0007304662873912	-0.0001112864066825
0.0005157834880872	9.871250721971752e-05
-0.0001617202217214	-3.453672547332189e-05
-1.0717087927599496e-05	3.942125936196243e-06
3.836554290521161e-05	-1.5095454881713245e-05
0.0005098373506793	3.349127454190435e-05
0.0009827599875812	-8.248974997864351e-05
0.0007211167091902	1.3120782022429206e-05
0.0004292639909168	-0.0001191141258811
0.000382103859255	4.8072074095696745e-05
0.0005087650976135	-5.748889757604405e-05
0.0057529244959722	-6.931143786111855e-05
0.0007652184328752	-3.506850433062014e-05
0.0004381822516548	-4.340897964911155e-05
0.000848598678832	-6.239756823694684e-05
0.0012915812245649	-1.1961257600828234e-05
0.0001381280679251	-2.3514139628713667e-05
-2.5251975627845027e-06	2.219965609864831e-05
-1.0971587297738005e-05	-8.065975868447033e-06
-1.1840567691801564e-05	2.9379970649022608e-06
5.454325075346909e-05	-1.0711896194137977e-05
4.527270835931106e-05	9.260159286406668e-05
0.0008554926290125	1.7769035271723997e-05
-5.395993613156224e-05	7.915523496287206e-05
0.0013334904079335	8.774002250378395e-05
0.0005900761421489	9.96413855096184e-05
0.00085898504996	1.1804399167463862e-05
0.0011087261484931	0.00036410726086
0.0012792703584974	7.052485669471402e-05
0.0013161684323012	0.000169274324846
0.0001246299539631	8.944495052753398e-06
0.0008386137890136	0.0001277203408641
-0.0001325182567004	-7.530930728101878e-06
0.0001469695246967	2.2603990423105827e-05
-5.035347634091247e-05	-9.466757260484886e-06
-1.661375243012648e-05	1.6475048406245065e-06
0.0001022986215686	-4.591361966271901e-06
0.0014598267508115	2.822657641153581e-05
0.0007916694804701	-5.7827727459047e-05
0.0009722416773629	3.302196275313031e-05
0.0024282996685722	-7.661596427375629e-05
0.0006032626307934	3.536877959899657e-05
0.0005243948927729	-3.6966461120537185e-05
0.0023035523330238	-0.0002412615477503
0.0009275384497944	-1.9642305645790056e-05
0.0027027210053805	-2.41618935312137e-05
0.0007362397494225	-1.9438982159827892e-05
0.0018325464267468	-6.892884493048685e-06
0.0008117468312129	-7.889217654313482e-06
-0.0002947807372953	1.52482342840708e-05
6.658999700705436e-05	-5.982200223306469e-06
-3.6278275635897615e-06	3.365027634681443e-07
1.6359559306738514e-05	-1.6920283492904924e-06
0.0004293746321639	6.235429314614739e-05
0.0004686957361915	4.549352489239151e-05
0.0008038376167575	9.481003850558152e-05
0.0004921255155678	7.862587625562085e-05
4.559899560258026e-05	3.047442836212647e-05
7.363855871193733e-05	1.361958632207418e-05
0.0010108932578436	0.0003669255701049
0.0001084440409493	3.233012465053257e-05
0.0004958985750361	9.883233278567049e-05
0.0008223624288579	7.91616427347868e-05
0.0007496152061363	9.785803612819558e-05
0.0001902012121035	1.7058366922213884e-05
-6.880588147783239e-05	-2.7103243661572227e-06
1.4590717341322718e-05	-4.184242462853289e-07
-6.634165218134841e-06	1.0482559212953965e-06
3.332845456578507e-05	-3.948961041252872e-06
0.0008777518861482	-8.431405037776996e-07
0.0008302187643596	-3.34274433310701e-05
0.0015195720876167	3.43547404972278e-05
0.0005885893118171	-5.068704852470302e-05
1.6405674506037032e-05	2.3109545387496072e-06
1.27800931937192e-05	-3.2191841294921725e-05
0.0012562385696744	-0.0001598337470955
2.6515150385362986e-05	-3.348453321893622e-05
0.0006066742323847	-2.9696172159076415e-05
0.00153063994366	1.147710643941986e-05
0.0014127155082916	-1.8529688567602985e-05
0.0004145457006027	-1.3916925921850043e-05
-0.0001570295789813	1.139716950555063e-05
3.515704693225613e-05	-3.946517656591592e-06
-8.02052180225905e-05	2.2195384036835237e-05
0.0003426458303536	-8.279857688718023e-05
-0.0001844893863114	0.0002653055418524
0.0051818733768203	-0.0001752523736063
1.4172283688036684e-05	0.0003529293715295
0.0032857683873658	-0.0002136521649214
0.0001637083424505	0.0003951311002865
0.0017150182202218	-0.0002112490143338
-0.001630848347776	0.0002575541292744
0.0019961226263594	-4.068407863911755e-07
0.0022693552630062	0.0002544055245956
0.001586871331061	-7.589915422054134e-05
0.0046059579368322	0.0003102433054799
-0.0009889669473442	-0.0002159118713295
0.0009692603970592	0.0002147304166773
-0.0003301921711609	-7.737006444569046e-05
-5.079871916205259e-06	7.121316041274845e-07
2.4101383098698305e-05	-2.672584133234451e-06
0.0007355055212121	1.7373964942466792e-05
0.0006692204089358	-1.2067186299287344e-05
0.0011453368113465	4.873615620870234e-05
0.0005665761163944	-2.1155997464792505e-05
4.926970257833384e-05	9.716535589172093e-06
4.484432685049608e-05	-1.834904027120411e-05
0.0016404719574713	-1.0135676941249238e-05
7.891515218074714e-05	-1.4310164572527622e-05
0.0005949446378563	-1.5629804769459395e-06
0.0011422767747463	2.903410448871615e-05
0.0011610838591864	1.2444569815544438e-05
0.0003498746798162	-2.624656193003435e-06
-0.0001369510100734	5.787027508850871e-06
3.1172311808462296e-05	-2.4275984462317536e-06
-1.2475046281594564e-05	1.547531918164654e-06
6.861395853607549e-05	-5.287657305479721e-06
0.0010945668944595	8.275163293759144e-05
0.0008009944957543	3.7561737751316234e-06
0.0011857078885666	0.0001119595583134
0.0020015725816862	2.2060215038882475e-05
0.0003827134092335	5.3245118128124445e-05
0.0003904690581421	-1.1110368904682693e-05
0.0025751854960302	0.0002182601881138
0.00065302100595	1.857844997530736e-05
0.0021493509765517	7.663803788788766e-05
0.0010739464303225	6.145095864069443e-05
0.0015632643539223	9.024647911673072e-05
0.0005644448016146	1.4999590341311398e-05
-0.0001999001402306	4.375829174592965e-06
4.3107373390056415e-05	-3.329018108522628e-06
-1.159931972454764e-05	3.3335641519872074e-06
5.28891321395276e-05	-1.1629717923945058e-05
2.151777341480773e-07	2.994771992941769e-05
0.0008339307618824	-5.294760233794256e-05
-0.0001504330462508	-6.90443934138638e-07
0.0011008716998368	-3.3504838286881896e-05
0.0005478281017134	7.354607274024986e-05
0.0008079973807455	-2.1726491569893204e-05
0.0007709579729896	-0.0001159587587388
0.0011987836815962	1.911464619967219e-05
0.0010710971290821	4.3101368398306435e-05
4.012674766992807e-05	-7.142459814617304e-05
0.0007842743778155	1.4973157526201044e-05
-0.0001581202642366	-3.304567264663597e-05
0.0001584407907226	3.240146914226033e-05
-5.337065381568187e-05	-1.14952042469112e-05
-1.3340909937059762e-05	3.718246051703101e-06
5.1955393390303005e-05	-1.441864859926454e-05
0.0002502899672355	9.456141781213952e-05
0.0008711537293301	-6.780293936502021e-06
0.000838924604686	0.0001336180902912
0.0011405430291882	2.1723034376182085e-05
0.0003940959340523	8.652346046813995e-05
0.0006116559218087	-2.0612552376551517e-05
0.0047374686580976	0.0004489240453613
0.0008905760702134	2.726457288378349e-05
0.0011140202479261	0.0001110973486276
0.0009874980062536	5.220902272869033e-05
0.0009982717042818	0.0001112227811948
3.4645570721468477e-07	-9.944047427670212e-06
7.580837943188241e-05	2.3169774495847743e-05
-3.291584355071187e-05	-9.719224426508694e-06
-9.679178299030564e-06	2.9005881307452494e-06
4.192074965439301e-05	-1.0723817233568268e-05
-0.0005701067895597	-4.1639084330019536e-05
9.439302088916324e-05	-7.038844781224463e-05
-0.0003533122431457	-1.1270803569377575e-05
0.0006599801971415	-7.392308166610285e-05
0.0001348073063363	2.986182750240872e-05
0.0003547710866168	-3.9664475193383224e-05
-0.0015160825188246	-0.0003155800365549
0.0004704511390307	-2.5353100858397537e-05
0.0005551831972876	-2.591401305162884e-05
-0.0001968812580462	-5.741434803576899e-05
-0.0003313883539109	-6.201480167790413e-05
-0.0003702925985939	-6.496754384603639e-05
0.0002311238488346	4.430832473995581e-05
-6.880636211987687e-05	-1.4069743952434144e-05
3.634994597136329e-07	-2.262267451951984e-07
-2.4511340912923024e-06	7.490965917806025e-07
0.0001408353426605	2.464828189938773e-05
8.589985476744573e-05	2.180908386285001e-05
0.0001541958729715	2.9030656372581688e-05
0.0001193419904246	3.521819380354701e-05
3.1647718010004226e-05	7.814778998993231e-06
2.1603036095692993e-05	1.0458364528677863e-05
0.0008296486693963	0.0001629946850111
4.0928093826470504e-05	1.5776330556706003e-05
0.0001382834829513	3.657539591786805e-05
0.0001385698849233	2.903553599054655e-05
0.0001847241858192	3.7574184284394585e-05
7.142137440322154e-05	1.3138526938431943e-05
-3.601334626255957e-05	-6.086386977183806e-06
9.533799070586927e-06	1.5327922830376136e-06
1.1645937592807869e-08	1.8223401392842022e-08
1.1358029325158801e-07	-4.5814000976852674e-08
-2.179050440955093e-05	-4.824710129216686e-06
-1.680069399641047e-05	-3.905174660200847e-06
-2.2799397053955845e-05	-5.597491265261615e-06
-2.0981613269761902e-05	-6.440681626509788e-06
-6.008648877108544e-06	-1.927579980706557e-06
-5.4963960882451404e-06	-1.830309413425886e-06
-0.0001329243677978	-3.087821398543868e-05
-9.324769968087944e-06	-3.0838543532934157e-06
-2.3481158464486607e-05	-7.1708848351863536e-06
-2.1344431998871135e-05	-5.174633984135462e-06
-3.1810773215947936e-05	-7.306296044054102e-06
-1.0470921571803156e-05	-2.1984149460301957e-06
4.933531084304159e-06	9.100547679270542e-07
-1.2459635090532476e-06	-2.063812623511099e-07
6.734062141645243e-07	-3.294793805073425e-07
-3.01542256200752e-06	1.392490789425784e-06
-9.674957939689384e-06	1.5282456220685748e-07
-2.821741440286295e-05	8.768909794233775e-06
4.358374919354222e-05	-5.139750646173014e-06
-0.0001023887912533	1.5439446193988108e-05
-1.933266117076192e-05	5.283336585269859e-07
-2.8621513680645257e-05	7.616809156784898e-06
-5.358137478843795e-07	6.463625898336486e-06
-4.291618566277981e-05	8.640689075447886e-06
-0.0001034783103129	1.1391560049607452e-05
4.147702049956574e-05	-4.339928693311181e-07
-3.4402290100939846e-05	5.9402725571339735e-06
-7.022080750612321e-07	2.1731645659125746e-06
-3.6724013935485344e-06	-1.1420653881560276e-06
1.6019098158935592e-06	3.602792911139881e-07
-3.4196169713722283e-06	1.4893005492679325e-06
1.4790199686173308e-05	-6.117183607482275e-06
2.933383950512998e-05	5.967050556282678e-06
0.0001283677063802	-3.416195347385487e-05
-0.0002310564598908	1.9670066871017095e-05
0.0005239595550376	-5.812238269587063e-05
8.073235299431298e-05	5.388275322124951e-06
0.0001313366563858	-2.9126096972632495e-05
-6.136719305722424e-05	-1.736460713364273e-05
0.0001928783107331	-2.875722734747924e-05
0.0005234291589501	-3.618223546241505e-05
-0.0002179020037594	-3.993379054546629e-06
0.00014536277331	-1.5235617227001188e-05
-5.3217567880502705e-06	-8.742605653268028e-06
2.1802630083574612e-05	5.9561925602863055e-06
-8.880253341077947e-06	-2.045635143698395e-06
-2.0575992281181137e-05	6.351804224736206e-06
8.988660303778129e-05	-2.3249194228623243e-05
-0.0002527548088381	0.0001292318465797
0.0004915767151113	-9.125436616794536e-05
4.832229322757946e-05	5.263348532792558e-05
0.0018367957812298	-9.884227123187168e-05
0.0002544664725761	0.0001151308531444
0.0005532590137053	-6.54820820499586e-05
0.0010133970525553	9.814861162030236e-05
0.000758784366292	-5.14670985770086e-06
0.0017445802119679	4.1891820052948896e-05
0.000207080679967	-8.374249961670314e-05
0.0002782009987316	7.893490177006303e-05
-0.0002326661172999	-2.290838172598818e-06
0.0002194762076368	2.202093223202273e-05
-7.495388521472398e-05	-9.810642721322648e-06
-6.415397182071471e-06	3.118225871640612e-06
3.044823409738324e-05	-1.2858091752538633e-05
0.0002804486968565	-2.74223313924889e-05
0.0008170248437903	-9.661287860413712e-05
0.0002070592197216	5.9926309571613226e-05
0.0006826859493878	-0.0001476236322705
0.0005266251194099	-1.2576907350630736e-05
0.0006745419590444	-7.838706862292843e-05
0.0019244866146718	-0.0001796152778656
0.0010364410602723	-9.271445808508788e-05
0.0007139581280841	-0.0001122671606754
0.0003249132980588	1.714046205276525e-05
0.0009781513396233	-8.675768029474207e-05
1.1969567296748282e-05	-3.6350330667479464e-05
5.254635746700738e-05	1.9757585932744775e-05
-2.1873724280292333e-05	-5.9397524879869674e-06
7.748881753600096e-06	-1.7017843405812786e-06
-5.082956366778859e-05	7.311808434188853e-06
0.0003055119736609	1.2959747824566368e-05
0.0002747638068628	5.194000321721435e-05
0.0003022610436379	-3.468199800559342e-05
0.0008713495132925	8.434718603923622e-05
7.867082990250557e-05	9.44811869700358e-06
0.000112045817682	4.1957487232878906e-05
0.0016230109158559	5.031264551994883e-05
0.0001701744454256	5.1348962962329393e-05
0.0008963467605193	6.772188128102997e-05
0.0002791988193431	-1.3584638682346348e-05
0.000489471438924	4.731519282126148e-05
0.0001104220534099	1.5811845618777134e-05
-9.240240654772226e-05	-7.0447068359477155e-06
2.7712562218558857e-05	1.985055547523113e-06
-2.416293361555343e-05	4.718411181873301e-06
0.0001461822886088	-2.040562703589063e-05
0.0007901678277945	-2.62251030162524e-05
0.0005522421000156	-0.0001248045400707
0.0008170956317166	5.636066027438214e-05
0.0004137887272379	-0.0001997700952197
0.0005689235541588	-7.620260858227102e-07
0.0005034263232724	-0.0001053759507757
0.0028256296311366	-9.57213936240963e-05
0.0008699624970616	-0.0001155074585165
0.0006018975485968	-0.0001384145642765
0.0007311313841369	-1.2181552975173342e-05
0.0011008057332807	-9.553177811070224e-05
0.000458898603012	-5.6310544894263026e-05
-8.37151231658724e-05	3.3350654813180184e-05
6.708915438204713e-06	-1.063580585083014e-05
-1.0250620378869736e-05	2.2042291285359747e-06
4.338523623902822e-05	-7.090130255471955e-06
9.955053586665608e-05	5.41540948896609e-05
0.0006597521257394	-3.3506384431943788e-06
-0.0001333144969726	-1.0313903845212703e-05
0.0009202031708035	4.941125718916299e-05
0.0001232223918991	8.562856518778556e-05
0.0003147437023983	1.0810846072507942e-05
-0.0002899610204062	5.713199969138556e-05
0.0004208184703165	6.159312751355397e-05
0.0008366803611684	0.0001178894998031
1.6999786353735495e-05	-6.890179571813503e-05
0.0006826577046465	7.341767191926974e-05
-4.9605351554988175e-05	-1.7740163542763417e-05
8.44161115440712e-05	2.638791666839813e-05
-3.164046974390321e-05	-1.0076295096271136e-05
-1.659414379136775e-05	6.046646579644751e-06
7.21268113471046e-05	-2.382909536544618e-05
0.0001713917927018	2.37892915060829e-05
0.0011537174862642	-0.000128593277655
5.360981896815485e-05	6.961243346138634e-05
0.0011349767255767	-0.0001769931963734
0.0001627981059107	5.103550338897635e-05
0.0004593778979558	-9.665150008961476e-05
-0.0005053498919188	-4.71001682639615e-05
0.0006037881690148	-7.607875325129948e-05
0.0009855768275263	-7.517582945597138e-05
0.0003241348777549	-3.454974318015187e-05
0.0011942404187697	-4.444522086801081e-05
-9.679029889572448e-05	-4.8784396003429984e-05
0.0001533512827664	3.761203857202641e-05
-5.6661519457350085e-05	-1.2925806933010526e-05
-1.620924708654223e-05	7.007409991927506e-06
5.6406558688849634e-05	-2.689001258281331e-05
0.0003871624673681	8.978204501000403e-05
0.0016329333897902	-0.0001757134498538
0.002123176399755	8.757375374287547e-05
0.0014451645462155	-0.0001227112430811
-0.0003039556458199	9.806756298264986e-05
8.18757452395688e-05	-8.718779537591372e-05
0.0014650266198099	0.0001184021152218
-7.292280402746087e-05	-3.893856570928827e-05
0.0011336904752291	1.840452090370985e-05
0.0025099063538065	-5.891560991860752e-05
0.0017850184210819	-3.153910858604543e-05
-5.575372320618535e-05	-7.20481562967201e-06
0.0001319595250101	1.6151764532958235e-05
-5.324440110062314e-05	-7.0763627922797625e-06
-1.5138119526745692e-05	4.71235759769472e-06
6.980796613676826e-05	-1.827156737277101e-05
0.0001839800919913	2.72015413786039e-05
0.0008974687246844	-8.924062086722454e-05
-3.4109361815733964e-05	4.395373181848252e-05
0.0009834704817253	-0.000107380828251
0.0002130595593426	5.502631734880701e-05
0.0004361029676467	-6.44629715221595e-05
-0.0001676652342009	-2.6457362726518697e-05
0.0006047641286633	-3.8489481448839655e-05
0.0008966270060451	-2.1086066322627536e-05
0.0001558712961173	-4.1615786333407785e-05
0.000967646878313	-1.4134397412050856e-05
-3.6452902155461334e-05	-3.9859811484217705e-05
0.000111500472353	3.336432545210489e-05
-4.314013732944789e-05	-1.1662721460452689e-05
-2.497261312171222e-05	4.960940890926897e-06
0.0001346198175515	-1.9033304617619827e-05
0.0004448427947596	3.576988521963698e-05
0.00089619355201	-7.529821941941807e-05
0.0003674279039622	2.4917194301419123e-05
0.00097868896791	-6.542210279125806e-05
0.0005021534731674	8.32858006524021e-05
0.0006558054065471	-5.131087734058869e-05
0.0014851234790682	-1.875821736253603e-06
0.0010049734789178	-7.556120340085978e-06
0.0010102292737506	3.7580969675253697e-05
0.0004725588848568	-7.247171663980803e-05
0.0011601640112783	1.6153628290681935e-05
0.0001637464096445	-5.276305688782662e-05
6.611421114757098e-05	4.696135763924012e-05
-3.579773996383297e-05	-1.6586384702383688e-05
9.549828813751193e-06	-6.352666561946247e-07
-5.755744222318787e-05	1.3656081464847275e-06
0.0002366119278593	-3.225700188175639e-05
0.0002025208720205	-1.5667921615680623e-05
0.0005568555422933	1.56496998513421e-05
0.000371231149315	-6.227389991826413e-05
3.575563677853671e-05	-5.43321820848606e-05
3.498318736155324e-05	-2.3759008791872965e-05
0.0017356197409586	-3.464863113799362e-05
5.821223945426928e-05	-5.757140610810992e-05
0.0003929370961057	-9.563669942623032e-05
0.0005394018117795	4.144368101188954e-05
0.0003722481634651	-5.578933753518099e-05
7.446861395237339e-05	6.8086318181992005e-06
-8.015437810623537e-05	-1.4006623395607336e-05
2.550010983502744e-05	5.491300139561738e-06
-1.6129825693646178e-05	4.154473988909617e-06
7.360831412782609e-05	-1.4802485386052111e-05
8.00138803014584e-05	6.053616523770229e-05
0.0009204435584924	-4.795561657609818e-05
6.948261807563939e-05	1.9133538864174695e-05
0.0011902932586393	-6.526316268378478e-06
0.0004831291445913	9.494274327810713e-05
0.000753834665922	-2.5873351838027094e-05
0.0014028198455844	-2.8742622323814534e-05
0.0011026303085588	2.7096320013760275e-05
0.0011416427507378	9.216548650604432e-05
0.0002706877886804	-7.197614874148621e-05
0.0009187401731848	5.397546954897509e-05
-0.0001105999427795	-3.199388311992619e-05
0.0001541281916106	3.685769359140038e-05
-5.529794510795476e-05	-1.3640699149012723e-05
-7.24624351953036e-07	1.6033020076883135e-06
1.3544277106088655e-06	-7.0839112363064275e-06
-0.0002017395459461	5.476822332052258e-06
-0.000165372863132	-5.957431767730436e-05
0.0002649278028717	4.724130814991072e-05
-6.478630638468799e-05	-0.0001272497711984
-0.0001074089627717	-2.667153052723038e-05
-9.810734805909656e-05	-5.569359030680272e-05
0.00013407388715	-5.0282022970828565e-06
-0.0001687355059286	-7.668846115657459e-05
-9.62688516417576e-05	-0.000117134351206
0.0002731638935164	2.8773333322486017e-05
-0.00030099521554	-4.8510634062620816e-05
-9.888305579939831e-05	8.513638151612048e-06
4.874844441452667e-05	-1.0588178398252914e-05
-1.356933163247761e-05	3.69531202386742e-06
-2.4781870631859572e-06	1.8375655865205928e-07
1.186743133962924e-05	-2.0592734804030461e-07
6.698863718695316e-05	1.3473524600440304e-05
0.0001387074983964	1.1808649012915013e-05
-0.0001259420369744	-1.2971271274994352e-05
0.0002988058971619	3.889644736256709e-05
8.860669882900588e-05	2.5478767382171383e-05
0.0001222284354854	1.372397533265868e-05
8.529170618728798e-05	1.2634646458887257e-05
0.00018555296053	2.9885962273265383e-05
0.000304471222598	5.3035029907368624e-05
-0.000112630098995	-2.3198053958911555e-05
0.0001791857609629	2.8800253711476367e-05
1.990604651662877e-05	-4.582305065973485e-06
4.59794405442853e-06	7.609371203298238e-06
-3.206215466735011e-06	-2.907696763158917e-06
4.051116526883751e-07	-1.1951240786742708e-08
-1.9783099872557062e-06	-5.1645615584413635e-08
-1.0773005144555583e-05	-2.4773991334999454e-06
-2.210131701261181e-05	-2.6104907926547915e-06
1.6150854016787918e-05	2.6633041053202923e-06
-4.391578681324456e-05	-8.001013044245195e-06
-1.4437621491460056e-05	-4.5504699555692166e-06
-1.963932557072339e-05	-2.9014921825966804e-06
-2.0215413655905047e-05	-2.777202711760481e-06
-2.9886083908181647e-05	-5.83076810376367e-06
-4.4886845558717774e-05	-1.0267524225469278e-05
1.3948118961589476e-05	4.207667254331398e-06
-2.8558751558526703e-05	-5.500809723372216e-06
-3.3551876194912916e-06	6.088590607796804e-07
-6.830605655277781e-07	-1.2381588860474967e-06
4.948937243727205e-07	4.812891958302712e-07
1.4582468511797212e-06	-4.580280162904037e-07
-7.175931485793231e-06	1.911496481607752e-06
1.0299863982543336e-06	2.1945371777902123e-06
-6.759620912719251e-05	1.1906484552809776e-05
-8.478104995242047e-05	2.6251521117078204e-06
-1.5069119995690622e-05	1.2758366148713298e-05
-3.6866430594043778e-06	-2.338067029374154e-06
-2.1841540734804843e-05	7.582689629275691e-06
-9.444759748139604e-05	1.056567402388826e-05
-2.5942333282701973e-05	6.911934879525039e-06
-2.789518803708688e-06	6.1859127030402565e-06
-0.0001052840309819	9.664726134292978e-06
-6.100973640704635e-05	8.683024713200287e-06
1.0864067646870732e-05	5.381227164989413e-06
-1.4160654447247852e-05	-3.3115404681463015e-06
4.956300143297616e-06	1.0566200611298682e-06
-7.8534896540783e-06	2.342803161029465e-06
3.747728222595982e-05	-9.392705136783384e-06
-7.10530856124556e-05	2.3379316913286386e-06
0.0003614152797383	-5.0824472770120646e-05
0.0004241160617056	7.495663886856923e-06
1.9547334240505327e-05	-5.11000675153844e-05
-1.1675237910776445e-05	2.107062140197515e-05
0.000101739351595	-3.390845728831025e-05
0.0004274719701296	-2.4896722796870635e-05
0.000104217110648	-2.474883160789664e-05
-6.710795585921615e-05	-1.2343175577572658e-05
0.0005551282765424	-3.212513814352399e-05
0.0002759713509058	-2.2798480346991703e-05
-9.924000831834342e-05	-2.375382173385088e-05
9.546329722115348e-05	1.7135365779618106e-05
-3.181629172116621e-05	-5.752785773739007e-06
-4.5627149795441264e-05	1.4343253449109749e-05
0.0001758313188034	-5.2909890515524695e-05
-0.0008516385602681	0.0001771895831343
0.0027511059356067	-0.0001663555553178
0.0013900979146984	0.0002994101085822
0.0020574134938781	-0.0001261128295556
-0.0003765641568051	0.000257463502107
0.0006912798745308	-0.0001357210130746
3.595873864797911e-05	0.0002112439761035
0.0005583611705299	1.4912548360721673e-06
0.0012519660305325	0.0001803313970413
0.0024499087243576	1.1687110793361327e-05
0.0018777122378008	0.0001491340500286
-0.0010080724596272	-0.0001148997762917
0.0007556195310157	0.0001202068825378
-0.000243234851065	-4.385125794796452e-05
-6.820961923206325e-06	-3.2055926483150064e-08
6.16422473447737e-05	-2.2187226904814086e-06
0.0015765955317874	-5.219986660705495e-05
0.0002656764096792	-4.521753548254907e-05
0.0005950102109885	-9.924499921260923e-05
0.0021503327653606	-6.632304811453805e-05
0.0007151225584386	-3.667969922549791e-05
0.000448474277474	-2.4843767865443876e-05
0.0021807701859506	-5.392998639687255e-05
0.0009057154419841	-4.850865192625497e-05
0.0025800577120117	-8.380058440658431e-05
0.0001615058265654	-8.829932993714682e-05
0.0014428559487164	-8.795798472436631e-05
0.0009682205911169	-1.5126687529864216e-05
-0.0004258642003322	-6.020549789672973e-07
0.0001098746852908	1.1028434693732532e-06
-2.8864583834527517e-05	3.8520184218250325e-06
0.0001590352978273	-1.2443987336777522e-05
0.0004086741793276	0.0001200319820853
0.0007623548907936	1.0835978429054571e-06
0.0007982889604789	0.0001613161806181
0.0003638612041789	3.137341500287148e-05
0.0003969157495522	0.0001246208749346
0.0005033220250048	-1.2827162795229877e-05
0.0023080110719659	0.0001970897007657
0.0007730380741405	5.832008804809721e-05
0.0003864606805988	0.0001482700394761
0.0008981242632796	5.8162248143646374e-05
0.0009985346049909	0.0001517978559753
0.0001898995195926	-1.4386959809045148e-05
6.67902003223967e-05	3.716991354034903e-05
-3.701524684391149e-05	-1.5143242890271917e-05
-8.502358960872878e-06	6.072267093607909e-06
6.996497915349669e-06	-2.452553225766108e-05
0.0010026670860872	1.5342923466158438e-05
0.0020524839565228	-0.0001433491924728
-0.0002453764880288	-2.9183949163240147e-06
0.0025485123300292	-0.0001529587373918
0.0005638329980604	5.310589244138268e-05
0.0009226204126596	-9.340237700464236e-05
0.0036134463191533	-8.459562190484907e-05
0.0013398417308588	-7.117353145035977e-05
0.0024918730742306	-5.0386131918341344e-05
1.4299233633554402e-05	-0.0001093260968681
0.0026621741930659	-6.473302280251699e-05
0.0002060982788711	-5.0567677842837746e-05
-2.6827414325079168e-05	3.682833001537658e-05
-8.913646778827764e-06	-1.2553949559721985e-05
-1.4522285118770623e-05	2.979276511591681e-06
6.480283880622227e-05	-9.396045084598416e-06
-0.0001106790534758	0.0001065433153385
0.0006466453784897	1.073167192259166e-05
0.0005927113246563	0.0001683284096739
0.0006403418710011	2.42464994531902e-05
0.0001913753881371	9.228844794157684e-05
0.0004257100250938	-1.232493467049114e-05
0.0012981881131188	0.000198405864235
0.0005754653962133	4.004691091221164e-05
0.0005348957949441	0.0001127574837899
0.0007959210018972	9.002476347487057e-05
0.0005136395185916	0.000134884181635
-0.0001720256535629	-1.7562886577592925e-06
0.0001660798575115	2.331261819085396e-05
-5.6173531370261776e-05	-1.0048182854174864e-05
-1.766646601438787e-05	6.570696080007363e-06
7.368768050675967e-05	-2.6388978251621417e-05
-0.0001234975024618	2.8302595738104905e-05
0.0008843391311848	-0.0001321833131911
0.0005809747786389	3.809810511933452e-05
0.0012719682215239	-0.0001397371737299
0.0004001232997851	6.254647733602205e-05
0.0007228034006132	-9.430902022259e-05
0.0022080821321958	-3.834581835843708e-05
0.0010207992308259	-6.661441043817814e-05
0.001171921243848	-2.8267574913327247e-05
0.0008255939033277	-7.543849986272676e-05
0.0007364052513865	-3.868253463459132e-05
-0.0002380764591842	-5.404445852505508e-05
0.000220451881662	4.1514624536629405e-05
-7.488958548408373e-05	-1.433789048816259e-05
-4.735451324821543e-05	1.1700850864698495e-05
0.0002205097285501	-4.275356860972108e-05
-0.0003830236500226	0.0001604008141158
0.0020319309729824	-8.934077471034432e-05
0.0013527935128255	0.000224226594408
0.0041911298659403	-0.000107842268301
0.0006871757505757	0.0002207347934377
0.001549058259258	-0.0001083472378959
0.001427309007486	0.0001343875118245
0.0021072075351858	1.0242163808134837e-05
0.0038644417239533	0.0001481012504978
0.0019437349137134	-9.934935821223133e-06
0.0016064642370385	0.0001843424230489
-0.0005712173353967	-0.0001045862772495
0.0005577998119568	0.0001111951089688
-0.0001873866972932	-4.056024273802368e-05
-1.2540010181402444e-05	4.3484774236289464e-06
5.16991672007079e-05	-1.7018982524992103e-05
7.392519079722086e-05	3.728074233337708e-05
0.0007882762775355	-7.579098824245084e-05
0.0005619920345342	5.5208619858287485e-05
0.0011272285296073	-7.972256358347566e-05
0.0003438415233287	5.3104532189963775e-05
0.0005796563105078	-5.803955147271327e-05
0.00177247702138	2.0431121076689847e-05
0.0008325364480509	-3.255558720515927e-05
0.001071354232843	1.7285672185592172e-06
0.0007331803437253	-2.570468329578853e-05
0.0007924288832972	2.33893705757466e-06
-9.90666937482412e-05	-3.067282415314823e-05
0.0001253046872478	2.7855691528647977e-05
-4.5392176583372024e-05	-1.0036187732179948e-05
-1.4802370812341971e-05	5.253180786204849e-06
4.5782999637023565e-05	-1.897900681419741e-05
0.0007390707104102	0.0001010560334125
0.0018430431763815	-5.6857614383492e-05
0.0003238765186676	0.0001441804181691
0.0021197485983309	-5.1314374353071874e-05
0.0004579091678115	0.0001034631665424
0.0008247569736722	-5.361444594507991e-05
0.0028908658210305	0.0001358173578143
0.0011709913866824	1.4202322246771668e-06
0.0020201610232007	7.175481065818418e-05
0.0006125074416065	2.7959422793035538e-05
0.0022619388476674	8.71644127706496e-05
0.000108622217032	-2.204874085271066e-05
4.7266937540893266e-05	3.544082114157443e-05
-3.0765793934065044e-05	-1.3973029163650276e-05
-1.9017342986768457e-05	3.2176824538305784e-06
0.0001105916972306	-1.283733508692465e-05
0.0006061676063335	1.169711307903191e-05
0.0005168031947449	-6.734791430110564e-05
0.0003785619220318	-1.2252736531069032e-05
0.0003889589663846	-5.826337117750949e-05
0.0004354583529041	4.621316527939563e-05
0.0004152573898289	-3.915531525164495e-05
0.0019163725603159	-4.408440260548932e-05
0.0006995528967555	-1.5863026991386025e-05
0.0005129507073217	5.420437926365972e-06
0.0003416286478464	-7.466412909453851e-05
0.0009284702692901	-1.762332388152614e-05
0.0003350198238421	-3.457828079047044e-05
-5.532851010609646e-05	2.7926214787509345e-05
2.136513067007424e-06	-9.717092524125962e-06
-1.588564016791096e-05	2.4501918438328803e-06
8.066307654302043e-05	-7.954306069106556e-06
0.000933053599657	8.730251096354244e-05
0.0011607212429459	9.69507786885893e-06
0.0008192599612442	0.0001418010211812
0.0020529303223382	1.4964680986955988e-05
0.0004258794377081	8.168282241628482e-05
0.0005715446426623	-1.1715416558725833e-05
0.0019455000195748	0.0002203139482661
0.0008769189528913	3.448450654710671e-05
0.0021088229132764	9.343870968900214e-05
0.0008574474765217	7.304406794114493e-05
0.0017727273830753	0.0001156727405257
0.00039495154995	-7.755732876625729e-06
-9.193766620137538e-05	2.498535875834977e-05
1.069757994250815e-05	-1.0378072065899856e-05
-7.871959322190123e-06	4.874569944052872e-06
1.7847843642790566e-05	-2.0122644338869215e-05
-0.0005679028075439	-2.075903713772232e-05
0.0005484168697672	-0.0001154300050878
-6.43358171237146e-05	-3.226161806252917e-05
0.0003305538473597	-0.0001100353342269
-0.0002841984583259	3.359896788378718e-05
3.468934381880831e-05	-6.882811162495235e-05
-0.0009529438584107	-0.0001298352191943
-0.0001184143634851	-5.544944349030738e-05
4.223276958718525e-05	-3.960482026155631e-05
0.0002658687955157	-0.0001057270121342
7.661084416267612e-05	-7.965193226919252e-05
-0.0004654013446141	-5.818303232423415e-05
0.0002713333744129	3.638960603791682e-05
-8.103085178261033e-05	-1.1592921289567643e-05
-2.92304850424596e-06	-1.6487028145748242e-07
1.733358916708911e-05	1.4830401922129773e-06
0.0001439594371774	3.059133258124929e-05
0.0001342564349343	2.5865629372961276e-05
0.0002430050509351	5.189218309615304e-05
0.0001282241671445	2.7484356749620757e-05
7.985712619154355e-05	1.8878075666570883e-05
8.186035824322026e-05	1.0390703953821656e-05
0.0004439572829691	7.981600096340076e-05
0.0001347697349382	2.2250309872131883e-05
0.000148767385273	3.7800657091840206e-05
0.0002393830582747	4.522549088633146e-05
0.0002303504723256	5.124333929569353e-05
7.43127671352572e-05	8.647222511264258e-06
-1.880273793700348e-05	7.991597826725087e-07
3.059097903662769e-06	-9.656523662238305e-07
4.2553044161995764e-07	5.4046999429533515e-08
-2.5092437651723995e-06	-3.714191431557134e-07
-2.549097473072506e-05	-5.573486754691476e-06
-2.178396117760836e-05	-5.410709660360474e-06
-3.5866956205489394e-05	-9.628308732772124e-06
-2.7905103452646685e-05	-5.611105712613196e-06
-1.3529206474607526e-05	-3.3395485531588075e-06
-1.3687853887906817e-05	-2.3071767629548665e-06
-6.652647500385668e-05	-1.4927391836538378e-05
-2.269160702859052e-05	-4.447971854514603e-06
-3.17407743599567e-05	-7.146603491391141e-06
-3.454331093973368e-05	-8.804160756835961e-06
-3.900647854296023e-05	-9.803102750609752e-06
-1.3280366045574136e-05	-1.727259661123653e-06
3.960848756343651e-06	-6.21084735512943e-08
-7.696313407895293e-07	1.488219517950823e-07
-1.9953456649474766e-07	5.926201890836008e-08
1.1401497434598049e-06	-2.3064581626766618e-07
-4.7079249824877766e-05	4.6127212806600166e-06
-1.3642019743599971e-05	1.8483992741633976e-06
-5.399998083661948e-05	1.207986200716453e-05
-1.5472029944239464e-05	4.107004094742688e-06
-5.244046096905382e-06	1.102829258489502e-06
3.91733344052536e-06	-7.398503850923025e-07
-6.368941602212321e-05	1.93292040574082e-05
1.274395732730476e-06	-1.6350448772324297e-07
-2.362185527470292e-05	5.695074489115723e-06
-4.497394979150228e-05	1.0501362946883156e-05
-4.775341749122414e-05	5.888395644728694e-06
-2.681470725801293e-05	1.4286123965858345e-06
1.4275619395895512e-05	-3.736023508911277e-07
-3.880613653071819e-06	3.4851862390649546e-08
1.4569840423420735e-06	-4.732050505929923e-07
-7.700826192599502e-06	1.77987691639666e-06
0.0002547508846958	-1.642112494924398e-05
5.158729253721235e-05	-1.4219585656581792e-06
0.0002378038691226	-4.306062797681441e-05
4.6855669954846304e-05	-1.0475766366025724e-05
3.191011814648538e-05	-7.459532039172686e-06
-2.566921001965133e-05	5.266246850330578e-06
0.0002327368699425	-6.188634043338353e-05
-9.850026988432258e-06	1.394595731932136e-06
9.62205529294138e-05	-2.075991886579077e-05
0.0001827148381451	-3.295049165896189e-05
0.0002379149315349	-1.889915925645029e-05
0.0001489769441245	-1.9313535160976644e-06
-8.135645050814366e-05	-1.0674474966230176e-06
2.2446820679587972e-05	6.683487777696811e-07
-9.798110897905705e-06	1.1737012564995218e-06
6.68113792775179e-05	-4.829851285733358e-06
0.0016199681069632	6.554962091942261e-05
0.0014310846357562	-1.490920441266253e-05
0.0003719457083903	7.713339286146823e-05
0.000342832771283	-3.641881728131183e-05
0.0001910863258554	1.2870346305383067e-05
0.0001011229578049	-3.0984652211892173e-05
-0.0004640228181144	0.0001383982963054
0.0002246064541304	-2.6655471728644246e-05
0.00044103875149	-5.265696480337818e-06
0.000363890060486	4.349781852194465e-05
0.002515475734292	4.603558281193277e-05
0.0007858967905901	2.7450146128903665e-05
-0.0002977182215651	-1.14361528187802e-05
6.994019108989546e-05	2.455286229399112e-06
-7.177864921821384e-06	1.779053884780739e-06
2.9679910072275655e-05	-6.449654919134239e-06
0.0005541266933274	-3.743664871714363e-05
0.0007371455234213	-6.314776288680817e-05
0.0015235559858639	-8.068944460527936e-05
0.0007498718529227	-7.442040080378588e-05
1.3034969230676104e-05	2.2598396464094545e-05
8.908971092585261e-05	-2.343058688334344e-05
0.0018865596614491	-0.0002501621058874
0.0001074730293649	-1.2274276084986873e-05
0.0007191060033559	-4.246854408418352e-05
0.0015876207932692	-0.0001115355386182
0.0010890313401707	-6.53910949571919e-05
0.0002215680570319	-4.311703438404295e-05
-6.391348900591186e-05	2.8165689215137936e-05
9.684493698390314e-06	-8.776035979632968e-06
-1.9368268769116465e-05	6.1404606722530566e-06
8.490429593506237e-05	-2.382681124018128e-05
0.0002379581349134	0.0001045826453137
0.0013514193096247	-7.390820739090757e-05
-0.0003495129289792	0.0002036208303994
0.001457805486471	-7.91773340599701e-05
0.0002419126179812	8.19020860687833e-05
0.0005878208477026	-8.508364258356512e-05
-0.0010225118417144	0.0002217742899134
0.0007921069154881	-4.5421685814816826e-05
0.0012998373063387	4.5015262921235194e-05
-4.67832092512815e-05	8.112491119192179e-05
0.0014265349788305	7.577631881615444e-05
-8.775044399079547e-05	-2.129535117063974e-05
0.0001657725622296	3.157774386843891e-05
-6.230996503826108e-05	-1.2648162533039753e-05
-2.3228783563656855e-05	7.456987268170262e-06
0.0001005322243297	-2.8634401430719233e-05
-0.0002125097804163	8.776039293091442e-06
0.0010323407962879	-0.0001498329369193
0.000941543135215	-3.2027331069976714e-05
0.0013967336668683	-0.0001722100612793
0.0004692631992309	9.690225238042254e-05
0.000863852159475	-8.740439350757604e-05
0.0025624402976421	-0.0001770806885408
0.001214116460489	-3.916979273664317e-05
0.0012648614016407	-3.719148080119296e-05
0.0012493318777979	-0.0001630227794522
0.0008056778058401	-5.419995132173851e-05
-0.0003116098357468	-8.530015201889609e-05
0.0002862318626409	6.512199765566513e-05
-9.642452065664591e-05	-2.1894958527236103e-05
2.836570519455365e-07	-3.201640782362407e-07
-1.4968696276215422e-06	9.885812528682466e-07
0.0001678603753655	3.501123746575284e-05
8.379460173441451e-05	2.7874633332090213e-05
0.0004539836424876	8.518612145262229e-05
0.0003787127719881	3.828970029963213e-05
-3.512641294958294e-05	-2.148250851644628e-06
-3.265522807154994e-05	8.349473160821734e-07
0.002096689938323	0.000154453016809
-5.6660926741445265e-05	-3.3474083602560613e-07
0.0003852803691982	3.7277418822960616e-05
0.0004302045088108	8.58328247871428e-05
0.0002024517542937	4.977679742380529e-05
9.011366253674148e-05	2.0018806015386633e-05
-4.49243389097164e-05	-9.79442955698341e-06
1.1933360600917047e-05	2.541208037897186e-06
-4.663185788089748e-07	2.432959116479476e-07
1.717134995617294e-06	-7.103686360424765e-07
1.4432871393847048e-05	-3.824235269735334e-05
4.134294555311874e-05	-2.9762948176805436e-05
0.0006632949147091	-9.616144750914784e-05
0.0006613813169581	-4.164427254854791e-05
-7.093172011016628e-05	1.620142247339683e-06
-1.396170441128098e-05	2.1981000459696746e-07
0.0039175065099679	-0.0001551750271113
-5.814027089524953e-05	1.1370287756793731e-06
0.0006352140053609	-4.18386256448592e-05
0.000662861591485	-9.562436286789448e-05
5.113931592126699e-05	-5.469826315438934e-05
-2.568185040289393e-07	-2.048139068273098e-05
3.5855157677497575e-06	9.687693579079024e-06
-1.533577433929349e-06	-2.455515134574162e-06
-3.977106309381087e-05	1.45194158936248e-05
0.0001673242315345	-5.570706393604261e-05
-0.000503264084948	0.0001738721804036
0.001638921046919	-0.0002639501799345
-0.0012974826218724	0.0002562457563196
0.003272682427535	-0.0002435695865672
0.0018112590573493	0.0001953501810628
0.002494843890823	-0.0001841112574524
-0.0009203096852589	0.0002115775314984
0.0037731427886386	-8.816900401564649e-05
0.0032945160718173	4.036533653591092e-05
-0.0008765633097066	-2.7839756865191498e-05
0.0011994569647039	3.108254413192817e-05
-0.0006353650076019	-6.267101083939417e-05
0.0005450339087796	7.071492362103415e-05
-0.0001814077412433	-2.6903106556278364e-05
-8.880616712711974e-07	2.324909775423127e-07
3.6434806101614577e-06	-8.401165810917491e-07
7.830824877632317e-05	-1.8116814975329095e-05
8.343257360730174e-05	-1.5682367289460493e-05
0.0007147115426237	-4.528281770445754e-05
0.0005359451260044	-1.9526361067243903e-05
-6.047878030545841e-05	2.080785344294891e-06
-2.0242742092158963e-05	-1.3155737592605011e-06
0.0031967313131583	-7.42773816304616e-05
-5.849356332967736e-05	-2.241778053708968e-07
0.000517612114641	-1.7587521126721944e-05
0.0007126826603004	-4.701087564163448e-05
0.0001360932408079	-2.6007220948082177e-05
3.4296080505054464e-05	-1.1513496040682774e-05
-1.1418449283057536e-05	5.921395138092787e-06
2.1180909622291717e-06	-1.6140552368696197e-06
-1.31202450375521e-05	3.833965528461471e-06
5.674469869778589e-05	-1.497548298809972e-05
8.335605080438059e-05	3.576701100139888e-05
0.0006741125057266	-5.626378557606262e-05
0.0012047209675162	6.183858094767338e-05
0.0009831193687805	-5.7999140487645766e-05
0.0002205040762296	5.1767290434341535e-05
0.0004266715162621	-4.787413043081474e-05
0.0032206998591341	4.349253993478995e-05
0.0005919443019843	-2.2178490686385272e-05
0.0009192999254669	1.6038467091463575e-05
0.0013528362675615	-1.0138335157012209e-05
0.0006885391842429	1.6409789018768207e-05
-6.208709817268044e-05	-3.076187657262424e-05
0.0001055581907883	2.8475860728737895e-05
-3.965483283161508e-05	-1.0258089620247476e-05
-2.121658649757341e-05	7.011145920437033e-06
9.394092733086378e-05	-2.6806916989873388e-05
1.476060280161435e-05	4.9563863300548195e-05
0.0013290671029824	-0.0001253844327718
-0.0004705846550416	6.556796753449235e-05
0.0014301624820307	-0.000146000223633
0.0001994092225238	8.972374276237341e-05
0.0006017751230799	-9.0476011296524e-05
-0.001182595532811	-2.4575406727378944e-05
0.0007832543520657	-4.676949537442878e-05
0.0012215041912455	-1.3914422172792706e-05
-0.0001123073338155	-6.41657285739814e-05
0.0012391140608437	-5.906849333801284e-06
-0.0002222505490924	-5.688941601433158e-05
0.0002421637645858	4.997624448733808e-05
-8.389150607736125e-05	-1.7637712763819246e-05
-4.663383051496872e-06	5.277672233601393e-07
2.16348553304896e-05	-2.2918465084844613e-06
0.0009006492490882	3.2667130741116376e-05
0.0007374723412126	3.5018402122042686e-06
0.0014872540356221	7.223350636181036e-05
0.0005758557369669	8.797216009347086e-06
6.173368710608656e-05	8.644411847425518e-06
2.7876235043605976e-05	-1.4293221946665113e-05
0.0017863554703382	6.317120225887989e-05
6.743214234954886e-05	-1.0461535490312549e-05
0.0006275127736032	2.5871626755488675e-05
0.0014604556887413	5.4882829714913766e-05
0.0013465459907011	3.6153457105245336e-05
0.0004412169583378	7.131488930890069e-06
-0.0001838451867386	1.9022365223171233e-07
4.373088265687357e-05	-8.501727682449765e-07
-4.091991759983744e-06	8.781138116285774e-07
2.9347489265943175e-05	-3.1292754362670857e-06
0.0002720697136041	-1.6128693997912976e-05
0.0003877012386072	-4.0537057807181386e-05
-0.0004792335570251	-7.188293965685387e-05
-8.543781257181087e-05	-6.059504660479895e-05
4.889194997208897e-05	8.096425158218707e-06
5.823805472595235e-05	-1.2487455691330237e-05
-0.0011068539902368	-0.0001122119505196
9.342834772484912e-05	-9.108816174672136e-06
-9.166704784253132e-05	-4.7097570496351365e-05
-0.0004336381422084	-8.599133947934985e-05
0.0005564311702326	-4.2952984143625566e-05
0.0001111413266978	-1.2537810387322528e-05
-1.826488647834588e-05	6.642047107563514e-06
1.5929510063697902e-06	-1.8515568171407076e-06
3.6273861691363296e-07	-1.7635393030866746e-07
-3.4326780101703504e-06	5.327659368083806e-07
9.546034602876578e-05	1.4944047075832266e-05
2.7796291976306196e-05	1.4058160901672706e-05
0.0002689151325704	3.829652379388583e-05
9.64928960907936e-05	1.9201129973435018e-05
2.888276472250468e-06	-1.2498738474395125e-06
-1.0252504049252387e-05	7.996030575769824e-07
0.0004546408763022	6.060524892081467e-05
-9.66393865758804e-06	1.835296642731439e-07
0.0001104005592425	1.8213601749752257e-05
0.0002500975543536	3.924664109330926e-05
9.694357226380906e-05	2.318208980057744e-05
5.404291400507042e-05	8.233729689853227e-06
-2.994284804305764e-05	-3.893423800682877e-06
8.046374426733407e-06	9.775211253545591e-07
1.3663441662243017e-08	1.0482970728631925e-08
1.572979592211939e-07	-1.508126466602008e-08
-1.398633839254672e-05	-3.2580568331118844e-06
-7.846673977320497e-06	-2.3571683160159144e-06
-4.211862195271385e-05	-7.897703652190759e-06
-1.720552573240603e-05	-3.3898675712867293e-06
-4.214299409022608e-08	-7.435017833415067e-08
7.144846145150536e-07	1.33751713167229e-07
-7.367274198943763e-05	-1.221407724135779e-05
7.593494796665597e-07	9.673114780801858e-08
-1.8400209698825256e-05	-3.654896302035257e-06
-4.049784602832912e-05	-7.625246471829923e-06
-1.7642561344717676e-05	-4.651270561587678e-06
-7.339420484837128e-06	-1.5436688927916126e-06
3.668699115240113e-06	6.656235642019943e-07
-9.337785422089952e-07	-1.535827291170822e-07
1.5027194249813607e-06	-8.205538946548802e-07
-7.852589158711462e-06	3.344137123968445e-06
-4.8132513980318714e-05	-6.744649039826596e-06
-0.000116423122954	3.151339627954658e-05
2.8906578271255107e-05	-1.18251934647628e-05
-0.0001217278534689	2.888605567407377e-05
-1.783645316191482e-05	-3.085201266706564e-06
-3.763085614322504e-05	1.6336470531681558e-05
3.445651433742522e-05	-1.395079296535572e-05
-5.227449948024772e-05	1.619690298471805e-05
-0.000114247387288	1.5798101906334903e-05
1.1057506671151828e-05	4.003565290087945e-06
-0.0001444373786755	1.9382035694900088e-05
-8.875828348689194e-06	-2.740474106442729e-06
-7.172977372946077e-06	2.305338283478369e-06
3.4296884693401404e-06	-6.806386005867495e-07
-5.443526226746623e-06	2.383974576233529e-06
3.176501627723969e-05	-9.75043811849048e-06
0.0003202083924761	1.7796475197402485e-05
0.0004644552586341	-9.510965433411532e-05
-0.0001542437333241	3.8382334036631674e-05
0.0005205673113003	-8.363260947878683e-05
7.670745122916182e-05	8.36649443659498e-06
0.0001240217034168	-4.9003988473821504e-05
-0.0001348426002888	4.351246949855455e-05
0.0001834556342341	-4.907460263518233e-05
0.0005159335912895	-4.507311945317354e-05
-0.000116238998916	-8.545447433473466e-06
0.0006699896649107	-6.0578783606846256e-05
0.0001203024769888	7.037845162626849e-06
-1.5527255976225533e-05	-6.14370869208285e-06
-1.0780862918343078e-06	1.7950600972301005e-06
1.7212147432029246e-05	-1.6845075022444056e-05
-1.8738122740362215e-05	6.50491433641001e-05
0.0043373073218248	-0.0001993691160113
0.0005484789857918	0.000405997873249
0.0017243104116315	-0.0001897246351584
-0.0004102246507087	0.0004440827240699
0.0003286857012408	-0.0001466699093771
-0.0007589204706765	0.0002486387193692
0.0024031085996329	-0.0001563784848161
-0.0006467862910751	0.0001882671941527
0.0004191675503397	0.0001615494071022
0.0007564553887724	0.0001143437534843
0.0037042952291645	0.0001030870180908
0.0027024897533423	-9.141850523892747e-06
-0.001397912157158	-6.467674794816898e-06
0.0003907252896774	4.737206761503237e-06
-7.678534156546809e-05	3.049141214949412e-05
0.0003187372215558	-0.0001182268282735
-0.000841403788524	0.000328465900911
0.0047803175252976	-0.0006405527281012
0.000335901727388	0.0004254644624605
0.0032558056051185	-0.0006393775159689
0.0001059017518941	0.0003609983739032
0.0016966308599697	-0.0004131047936963
-0.0019384248987445	0.0004291922189284
0.0019436282309749	-0.0002436203969873
0.0021978783430275	-6.985395653014903e-05
0.0019351753906473	-0.0001573774780318
0.0037766197366371	-6.548140991328098e-05
-0.0013799777103596	-0.0001048033251847
0.0011536930573268	0.0001149952695936
-0.0003801457783845	-4.4177900746965074e-05
-5.846165958732368e-06	-3.6895465003095072e-06
1.6213921496071244e-05	1.694247606844932e-05
0.0008708039427081	-5.111296075783116e-06
0.0011014445240197	0.0002652454912562
0.0021775302192454	-4.434909424893046e-05
0.0010312965633753	0.0002794611115776
-0.0003420694017687	6.96671546579001e-05
-0.0002124299281647	0.0001270238875138
0.0016943815134499	-7.334086838790909e-05
-0.0004200056686876	0.0001808798662309
0.0008890955154534	0.0002584767219194
0.0023072133889817	1.2437920942237715e-05
0.0016343615330803	0.0002558895297345
0.0003751459727484	-7.064793871156748e-05
-0.0001563405479127	6.984060470180859e-05
3.601197582939334e-05	-2.3999031479406455e-05
-5.3278342566850335e-05	2.1267224410426153e-05
0.0002398704776173	-8.221837567624375e-05
-0.0008264240768157	0.0002407081559769
0.0023336585911816	-0.0005227397269278
0.0013856680373344	0.0003283216752385
0.0043421203554277	-0.0005014000898886
0.0006809602993335	0.0002286540300005
0.001716024503295	-0.0003123519515967
0.0017492205819919	0.0002809033813913
0.0022871725727639	-0.0002103182796358
0.0038894117013947	-0.0001072549920955
0.0021605840760854	-8.730255270819983e-05
0.0015753068605742	-0.0001209975250381
-0.0009392343293111	-3.0424714834010533e-05
0.0007880493354431	4.677590080754511e-05
-0.000257473309129	-1.9730745786511092e-05
-1.921327852519488e-05	1.3799241090112492e-06
8.354859456388075e-05	-2.771560746441254e-06
-6.041276995184539e-05	4.8734091849896624e-05
0.0008374949722127	0.0001761477015825
-0.0005756389471788	6.367041342036755e-05
0.0016406412535514	0.0001653144001139
0.0007821167033728	0.0001169583266324
0.0011079547846072	4.9382695106870855e-05
8.405397358141277e-05	-1.2659904610995758e-05
0.0016631235428771	0.0001233999737282
0.0016384208863852	0.0002328423349143
-0.0003832490393393	2.9847746228686744e-05
0.0007382491646795	0.0002603434623786
-0.0001719974578951	-9.234437448238954e-05
0.0001862552440597	9.185198424159172e-05
-6.466204389238818e-05	-3.223352346566737e-05
-2.9588378518906064e-05	1.3469058360474196e-05
0.0001232803550517	-5.297158303829509e-05
-0.00056679894587	0.0001391078518147
0.0010614196146134	-0.0003368237298653
-0.0009576033511273	0.0002189232772339
0.0027378042945898	-0.0003253564693333
0.0015249172079219	0.0001285648792321
0.0020511066819978	-0.0002066548147512
0.0003442002985097	0.0001855854242915
0.0031203102021374	-0.000152208119004
0.0027957692727059	-8.436805623617856e-05
-0.0006707100720404	-3.810571283089672e-05
0.0006200068898269	-9.513932613910248e-05
-0.0005822768631672	-2.258391043224571e-05
0.0004625665727886	2.8169279728960116e-05
-0.0001510691327319	-1.172282328885686e-05
2.1765899820647107e-05	-1.2567537456005036e-05
-9.641204481593732e-05	4.967536860313309e-05
0.0012051234802201	-0.0001169068425156
-0.0011230199700444	0.0003780655221351
0.0023444946243425	-0.0001650497821661
0.0003018180053939	0.0003410696648694
0.0003706912272028	-9.906512318297862e-05
-0.0001692933718779	0.0001987189484481
0.0192835985084123	-0.0001550625203496
-1.036708571331795e-05	0.0001611311372181
0.0008322806346011	0.0001291559603852
0.0016610256537208	7.125665079867413e-05
-0.0001314098896651	0.0001736700894164
0.0009642974540021	-6.917089823767611e-06
-0.0006221245680391	1.5383731481344512e-06
0.0001864045858042	1.0667270874472236e-06
-3.0893004175808236e-05	1.1547222293945083e-05
0.000130222310728	-4.441576230199522e-05
-0.0004764904882414	0.000130668464161
0.0013351203406161	-0.0002203046658788
-0.0007963591061843	0.0001962805833951
0.002450061825937	-0.0002187981393379
0.0011472757946993	0.0001463275433751
0.0017209204931407	-0.0001530341872394
3.204503858483947e-05	0.0001481376374552
0.0025452081709832	-8.267348521620578e-05
0.0023746530351005	2.859197942716624e-06
-0.000406262679833	-2.712090443683568e-05
0.0009173643725172	6.84321163013036e-06
-0.0005552786202867	-4.911169863857201e-05
0.0004557460720759	5.377051683195313e-05
-0.0001496027118478	-2.0382316155363827e-05
-5.2040822059194625e-05	1.40814756392481e-05
0.0002379665456319	-5.193804214775854e-05
-0.0004045837210937	0.0001940403403419
0.0024125626690077	-0.0001417091732676
0.0002359248047046	0.0002566754514469
0.0039687379927426	-0.0001423396064033
0.0009448069687079	0.0002516687356111
0.0018824299270049	-0.0001390428450199
0.0008443547872622	0.0001562625473998
0.0026169057320676	-5.411566205793853e-06
0.0036323154517288	0.0001601942051651
0.0009326360114725	-2.5844751087761564e-05
0.0019460881776555	0.0001826775843852
-0.0006600418393133	-0.000106521660259
0.0006331075003585	0.0001166090060044
-0.0002125812586234	-4.297380532955035e-05
-7.440205179803566e-07	2.109493722998996e-06
-1.1278326390642948e-05	-8.633920110270281e-06
0.0006307229285755	1.9826616548533893e-05
0.0008227439783927	-0.000106408619219
0.0023219237699602	6.1483198072564515e-06
0.0006442920999138	-7.843591972806861e-05
-0.0003924438071217	1.5478840870525434e-05
-0.0003225266491079	-3.7341594395926935e-05
0.001805926242297	3.968375359732651e-05
-0.0005713173802097	-3.244081336876889e-05
0.0005193463561927	-4.035545014184816e-05
0.0024188591066397	-4.0717846353746984e-05
0.0012193888255147	-7.364830331238727e-05
0.0002356286666135	1.73339229505886e-05
-0.0001043020927545	-1.3824275438998388e-05
2.328083541900417e-05	4.312939533887385e-06
-6.0206750207063713e-05	1.4483765011702153e-05
0.0002698754021562	-5.304018629104993e-05
0.0003862147696364	0.0001928126723402
0.0039444146298367	-6.431528440530529e-05
0.0001565280597009	0.000251286334878
0.0029338305368463	-7.56524583787055e-05
0.000280756190221	0.0002964067801229
0.0013398771133447	-0.0001156114049077
-0.001159493628872	0.0001919860117546
0.0016482988447994	4.677030137827992e-05
0.002298293335961	0.0002491547480135
0.0011975397275363	-3.8267485387081885e-05
0.003899741716015	0.0002788778976691
-0.0004092842281355	-0.0001597321910965
0.0005689853589024	0.0001626271461016
-0.000204387939769	-5.8660770528466e-05
3.186308594729258e-05	-8.938920626206455e-06
-0.0001212663330666	3.142355168988433e-05
0.0016095766905252	-0.0001443160311467
-0.0013121910340448	-2.3757914806087757e-05
0.0009513239537634	-0.0001456820380446
-0.0016034303138436	4.841946577583901e-06
-4.067107334642807e-05	-0.0002014791506939
-0.0009299504536801	5.12617831915601e-05
0.0014785861592474	-6.269304114145547e-05
-0.0010520186341894	-6.193034571758902e-05
-0.0010216425229749	-0.0001984033552017
0.000152763208699	2.7916573469425696e-05
-6.417390890763589e-06	-0.0002548282639193
0.0012381717905771	0.0001023540098566
-0.0007802095873692	-0.0001092659466482
0.0002351594700919	3.9465594911168846e-05
-1.2123837742736786e-05	2.022665741006707e-06
5.2435657452435045e-05	-6.503478299523482e-06
-0.0001341762804957	4.082848887746898e-05
0.0006786798575891	5.1856081028085615e-05
-0.0001913154582141	4.3086286636157464e-05
0.0006837437403813	4.512082180477512e-05
6.902730030285966e-05	7.0254174955233e-05
0.0003242165293844	3.81527528530416e-06
-0.0003225965809504	1.1520046661931063e-05
0.0003987574003485	4.5556309320487534e-05
0.0005343931723264	0.000102226254052
3.886703632179936e-05	7.066798546360016e-07
0.0005203360362212	0.0001187709144466
-0.0001932767546177	-4.417201020190412e-05
0.0001642042398394	4.568345253595774e-05
-5.379683644089846e-05	-1.6273752131151314e-05
1.945278708193211e-06	-2.617452421182433e-07
-8.332670060442183e-06	7.68164720875391e-07
2.055997031379795e-05	-6.4560228745465e-06
-0.0001090357849992	-1.2068706513488894e-05
2.4590134754115967e-05	-6.2095714921038455e-06
-0.0001058394470497	-1.0717270338352769e-05
-1.1300220985937523e-05	-1.171216010067864e-05
-5.211962610768779e-05	-2.2676205309231404e-06
4.546677553724153e-05	-6.859179572034014e-07
-6.417253561067236e-05	-9.394569061037995e-06
-8.19188891075738e-05	-1.919647867909323e-05
-1.2397635332032813e-05	-5.175111556792091e-07
-8.41332631206887e-05	-2.240554349872198e-05
3.0170819123687357e-05	7.738415740764109e-06
-2.5712249778139375e-05	-8.007189621486976e-06
8.441456838172884e-06	2.842997691372331e-06
1.1886913029915989e-08	-1.95882333512465e-08
-2.842928526474968e-08	9.160456582646679e-08
-7.701803057538036e-06	1.675522797059074e-06
-2.833241881891831e-06	1.0330320061924596e-06
-2.4765446433175317e-05	6.31626675122413e-06
-4.640232775718318e-06	2.7555089106151357e-06
3.961973234296223e-07	7.691993223272317e-08
1.5801407646790998e-06	5.981118267425722e-08
-3.2659691403819905e-05	1.2259122903680362e-05
1.968255173566703e-06	1.0678369506614986e-07
-5.565961874104303e-06	2.8928142371063314e-06
-2.3495703919631403e-05	6.132494215054791e-06
-8.359899050598799e-06	2.199762292699167e-06
-4.345235206675405e-06	9.085253827978484e-07
2.084530555019077e-06	-3.493982441450379e-07
-5.329029831975344e-07	7.694442444671814e-08
-6.709734133160302e-08	1.3705736223938257e-07
1.971079590734581e-07	-6.188995767897343e-07
3.108633975001975e-05	-2.076126821728229e-06
1.1111753621947185e-05	-4.179343929812663e-06
0.0001190191296348	-2.3892890301907142e-05
2.5792520871136624e-05	-1.516236851503928e-05
-2.8954250841303937e-06	5.371535981940988e-07
-7.6182352241690255e-06	-1.1607183387692575e-06
0.0001236289368757	-3.9157739806985487e-05
-9.96307901838882e-06	-9.949672584708832e-07
2.9410191132573823e-05	-1.4420307993549665e-05
0.0001135626395874	-2.448471082662018e-05
3.361778565516458e-05	-5.295103971065542e-06
1.7397440663057947e-05	-9.191640550969128e-07
-8.157897451460665e-06	-1.4766649114109692e-07
2.0465473263482823e-06	1.312127267658152e-07
-8.497869752326651e-06	4.828584511708353e-06
3.743466949780412e-05	-1.842455974329572e-05
-4.6841083433888766e-05	0.0001261240679923
0.0005191101984998	-0.0001046219836133
0.0001459105032638	5.134967914203762e-05
0.0006084709385213	-0.0001879783446151
4.530991976725911e-05	3.948012189297367e-05
0.0002097018634028	-8.799218012995549e-05
-0.0003120313704079	0.0001027756872641
0.0002600924239877	-7.422891524076278e-05
0.0005153016887198	-9.925546588989876e-05
0.0002939424744769	-4.524420190023247e-05
0.0004510471400009	2.8463533189907033e-05
-0.0001295501387561	5.01764923428524e-05
0.000121748355826	-2.4515721880719296e-05
-4.1120370818481186e-05	6.18879093199569e-06
2.623587339791886e-07	-5.923975481240557e-07
-2.904187492056048e-06	2.6938775233758485e-06
0.0002902179705099	-6.659527828957035e-05
0.0001648038457665	-1.9948645609309895e-05
0.0003443398409468	-5.6662261383271066e-05
6.305621732013026e-05	-4.745641590806195e-06
2.179068318938183e-05	-1.691828105589269e-05
-1.0865991516691435e-05	-2.803678915153063e-07
0.0013939702386909	-0.0003303255623853
-1.349808416511775e-06	-9.418243745353398e-06
9.3758865047997e-05	-2.052815678133842e-05
0.00031670953817	-4.180495794911071e-05
0.000366028236902	-7.01697649785592e-05
0.000153785675917	-3.45166645957598e-05
-7.711563534373033e-05	1.8072587781825703e-05
2.0311185893393705e-05	-4.886238811067858e-06
-7.448289260449586e-06	2.9140262321565057e-06
3.604702752925012e-05	-1.1899148913512888e-05
3.3285870008822855e-05	3.776724108623137e-05
0.0003764052936733	-5.892884373628931e-05
-0.0001811637051448	0.0001021501115317
0.0005123763263371	-0.0001115052179257
0.0001608045475334	7.306224118974503e-06
0.0002669477403205	-6.525516393620407e-05
-0.000249874320589	9.863074893365572e-05
0.0003868218710928	-6.732267539412377e-05
0.0004862796204147	-6.556593394400994e-05
-9.955866894241258e-05	5.1518407428113346e-05
0.0003776316456784	-3.2062361798520456e-06
-4.5160363051295374e-05	-1.9309400456489245e-06
7.009906827220817e-05	4.259429230420326e-06
-2.529187201286704e-05	-2.0638287389804113e-06
-2.833617610301619e-06	9.22873572186053e-07
1.492384433433029e-05	-5.15567311694025e-06
0.0002263336601778	-7.621262942665974e-05
0.0002330612862049	-3.9172261982148056e-05
0.0003261870296851	-9.709095073370537e-05
0.0004648797029941	-4.974785931822956e-05
0.0001667029698538	-1.557691541161491e-05
0.0001861172577661	-1.8035653910828036e-05
0.0007202431807684	-0.0001928085478851
0.0002996449334737	-2.836031133433761e-05
0.0005040284489985	-5.4267182231524955e-05
0.0003158801965454	-9.363913415237952e-05
0.0003878814344198	-8.655401044361728e-05
0.0001013547419661	-5.232598610282847e-05
-3.018659085516872e-05	2.5224539928716673e-05
5.445996486315006e-06	-6.93194711796975e-06
1.9315729508951576e-07	5.7666018491926786e-08
-1.298387894724643e-06	-2.3324051580200127e-07
6.670046612025635e-05	7.421581858938092e-06
1.5554883931620265e-05	-4.7980636011524755e-06
0.0002737489175891	1.312018834619671e-06
8.928622254447484e-05	-1.6969919008299466e-05
-1.600443623256396e-05	-7.242558292763882e-07
-2.471199980646195e-05	-3.484336460212206e-06
0.0006275917991279	3.844180589578559e-05
-3.6511397376883315e-05	-4.42704139860696e-06
9.583426168003382e-05	-1.551942271340242e-05
0.0002596448390406	-8.281809996195068e-07
6.441938268386868e-05	1.7799912682493e-07
3.841585989558506e-05	6.895566272563677e-06
-1.998926468572588e-05	-4.485279701256479e-06
5.319199962119097e-06	1.374011763520463e-06
9.246154375568132e-07	-3.077086064771737e-07
-4.9953926881154635e-06	1.3193214462307562e-06
9.662964337674068e-05	-4.110348351860957e-05
-6.664228221239396e-06	-1.6027483638844e-05
0.0004084444365195	-9.435435398033595e-05
0.0001351462940955	-1.822800058094149e-05
-2.9649103334151396e-05	-3.846944702451233e-06
-4.706734750622167e-05	8.53528024450983e-06
0.0010938564623555	-0.0001406894097954
-6.922089920471108e-05	7.119805404068178e-06
0.0001476691875369	-2.79496733810802e-05
0.0003802578357827	-8.41298700837422e-05
6.576110077092699e-05	-4.881648317726205e-05
6.128597924609574e-05	-1.7629245609012322e-05
-3.616317678343872e-05	7.325532763434773e-06
1.0269843566881417e-05	-1.6407124480926983e-06
-2.1529090770933305e-05	1.0810208974534302e-05
9.238685558547843e-05	-4.2573458711678736e-05
-0.00030758708782	0.0001194030362658
0.0011692870922688	-0.0003147341926356
-0.0005797957669867	0.0001678520924629
0.0012066109083448	-0.0002706578036293
0.0004052985132036	0.0001008673490824
0.0008225433447481	-0.0001664977155691
-0.0007151904129795	0.0001830428631641
0.0011381978734158	-0.0001246389700852
0.0010274594232969	-7.707397576069548e-05
-0.0002082600759733	-4.452477264618491e-05
0.0008692898567441	-0.0001199826004794
-0.0004181624380641	8.142814740470522e-06
0.0003448833926266	1.730490793794249e-06
-0.0001129331543581	-2.4843197229109075e-06
6.654172778702344e-07	-2.093726030662045e-07
-3.537741665176634e-06	7.66653646093887e-07
0.0001082786624122	-3.092715992580741e-05
3.7651671587984696e-06	-1.0849270835418815e-05
0.0003832201497441	-6.871303972438837e-05
8.817302723867629e-05	-9.98636410910672e-06
-2.2598766902594448e-05	-4.994991166876443e-06
-4.413050287343026e-05	5.405690832793545e-06
0.0009639597514035	-0.0001023796219001
-6.207815594283006e-05	3.0706929402242125e-06
0.000103114492841	-1.8372504406837255e-05
0.0003556273515803	-6.027384960869195e-05
8.381629461305673e-05	-3.592846230828218e-05
6.742151924908437e-05	-1.317862768539582e-05
-3.7651500585297365e-05	5.090348903434745e-06
1.0474117473025366e-05	-1.0778316105994058e-06
-8.672039107350864e-07	2.3147709242044258e-07
4.939117883541568e-06	-1.8642380215065704e-06
0.0002359336522392	-4.465124905285639e-05
0.0001338146047647	-1.908234889787184e-05
0.0004856519960673	-5.8053677188617425e-05
0.0002978854107828	-3.3219284345966296e-05
7.793525401787025e-05	-1.4684656411392542e-05
6.264135054948709e-05	-9.44162319130054e-06
0.0009843199621306	-8.090600253797172e-05
0.0001129385434536	-1.872007102052498e-05
0.0003371485035568	-4.144133176174184e-05
0.0004524206007897	-5.0875246249648646e-05
0.0003011813407268	-5.062537336169181e-05
0.0001249486235006	-2.609443518173022e-05
-5.4848662692327616e-05	1.1306154774592192e-05
1.3663180195777146e-05	-2.9129967723276417e-06
-7.534389919728543e-06	2.788273489994543e-06
3.6983977126415053e-05	-1.1441352566845023e-05
2.1048463996638633e-05	5.819989776645414e-06
0.0003602794876755	-6.293969782384146e-05
-0.0002608148246188	5.046402634310929e-05
0.0004777249225524	-9.731899993657086e-05
0.0001635311919319	4.64235937954025e-06
0.0002679259644254	-5.8613583136462955e-05
-0.0003518099034224	-1.6524413012698517e-05
0.0003893378256253	-6.130699573825772e-05
0.0004523907179594	-5.814156861694403e-05
-0.0001796675621483	7.268773346562298e-06
0.0003529383713839	-3.0899422385852636e-05
-4.83242009358306e-05	-2.1038290294280392e-05
7.159634613964923e-05	1.4110827260538123e-05
-2.5565393038702943e-05	-4.73283124854288e-06
-8.539549791283314e-07	3.854360793725292e-07
2.9354962706853288e-06	-1.500803529737798e-06
0.0002484041204211	-2.917678966664456e-06
0.0001779788204192	-2.219938635296839e-05
0.0004495310438595	-6.851955640852339e-06
0.0001548650681723	-3.288814521557089e-05
1.4136907854632684e-05	-6.446019650876914e-06
-1.852375880048214e-06	-1.6395353633681777e-05
0.0011433008103922	-0.0001277550368667
5.3072474542417595e-06	-2.1494790517009902e-05
0.000174357135902	-2.873878645148522e-05
0.0004334988183228	-1.3578973060094734e-05
0.0003491838442576	-2.1082461543624983e-05
0.0001238816763243	-3.5557342439670786e-07
-5.4632662901416344e-05	-7.254299546959908e-07
1.3264665351083431e-05	3.14249823801127e-07
-3.4704452940785467e-06	1.8906838030637252e-06
1.5566109578183783e-05	-7.046362021766314e-06
-0.000123317849728	3.952006812416835e-05
0.0001706438793353	-4.260754708700027e-05
-0.0001911042627943	1.5051521931505702e-06
0.0002040279211245	-6.401936427124296e-05
1.838670078841139e-05	1.912161292648968e-05
0.0001017628463216	-2.9720484616173664e-05
-0.0006139987989069	1.2537340849307546e-05
0.0001242209700459	-2.1687265246739507e-05
0.0001526577571095	-2.9050149493617743e-05
-0.0001144568702195	-3.5750893326789e-05
6.834713234621325e-05	3.4651474258282424e-06
-0.0001108389811254	1.2154495135852872e-05
7.803748616424654e-05	-4.930660126010832e-06
-2.414680969379899e-05	1.0474902101623525e-06
3.513701467687659e-07	-1.7371915498433852e-07
-1.6622191017294109e-06	5.811693000576053e-07
4.96029015522099e-05	-1.7372163837400793e-06
-3.5672294880497168e-06	4.259550534296619e-06
0.0001081171539818	4.408142161058719e-06
-7.5360264735894334e-06	2.487894507710204e-06
-1.5452291298435626e-06	-3.2647341217867567e-06
-1.6108538478351063e-05	1.1750178587440542e-06
0.0002360277818374	4.640583302037313e-06
-1.892442572628084e-05	-6.00296950668356e-07
2.636215915534622e-06	-1.0983005913664369e-06
9.436453728012628e-05	7.959266306860474e-06
3.335830340759568e-05	1.0266730574722014e-06
3.214727832419518e-05	5.058478222436036e-07
-1.819042336295335e-05	-6.63478830809043e-07
5.129553075437545e-06	2.4316396625919674e-07
-3.6877241854490815e-08	1.9936315981415206e-08
1.7816338823534594e-07	-6.365219454986681e-08
-7.79419486253243e-06	-2.9102738479051982e-08
-6.289588920135784e-07	-5.460093017703709e-07
-1.632747819151823e-05	-1.4656357044823303e-06
3.1574189843624753e-07	-3.292357520853084e-07
3.8486901469223414e-08	4.855490410565672e-07
1.9963238439962844e-06	1.3024584628433851e-08
-3.7423080728529544e-05	-1.949043272339321e-06
2.2672590565724676e-06	2.9519382493647977e-07
-1.1090747377416094e-06	7.774720793713545e-08
-1.4490560844850686e-05	-1.8408743448867973e-06
-6.345585619092576e-06	-3.3408318085574074e-07
-4.835208168069866e-06	-1.9878804431111265e-07
2.6293158673032717e-06	1.5194402093922546e-07
-7.273340353597841e-07	-4.8291554754320066e-08
5.4344610543070836e-08	2.558912253335906e-09
-1.5579421346598594e-07	-1.8415627236233864e-08
-2.081553721788418e-05	1.3509568956741411e-06
-1.1806444346494788e-05	1.2755664381206202e-06
-2.417639525736995e-05	7.567607261649956e-07
-4.886167622755584e-06	-4.283471571596886e-07
-4.9158463425092415e-06	1.476119368737996e-07
-2.174258158110696e-06	1.838606859516973e-07
-1.4161695063620462e-05	-7.978659532284475e-07
-5.188043684476033e-06	2.827063767505635e-07
-7.984713362610668e-06	-4.415146852870023e-07
-2.1867040295903058e-05	8.701548033066663e-07
-2.638006112327677e-05	2.098125318038768e-06
-1.1048261762112831e-05	7.106209964780274e-07
5.149330737885862e-06	-3.9178741978307497e-07
-1.296638496171771e-06	1.1175156023380916e-07
-8.129067239963116e-09	-1.915935581832662e-07
-4.760905950875418e-07	8.037578570630284e-07
0.0001157532797141	-9.04995907644202e-06
5.167805732603465e-05	-1.499610726526726e-06
0.0001062589699323	2.6189909031002116e-06
-4.791188483120826e-07	1.1253187976099386e-05
2.686676218335731e-05	-2.448691978048569e-06
6.865758488841759e-06	1.4391933131261185e-06
4.33500948845336e-05	4.147176016065009e-06
2.2733758974483123e-05	2.2942571306483166e-07
1.919045595976129e-05	8.470777801808797e-06
9.001625929419291e-05	5.062920139888675e-06
0.0001335163616794	-8.652627775782509e-06
6.408426613739347e-05	-4.366505318986886e-06
-3.1841162703592734e-05	2.5334099955136193e-06
8.350529367573246e-06	-7.286770866302916e-07
-3.498470672878724e-06	-3.239770732336596e-06
2.650888052959162e-05	1.2406469607832184e-05
0.0008966785297101	-0.0001048653997448
0.0007004597973975	0.0001051194815844
0.000253298738138	4.75422590826006e-05
-9.54103237906665e-05	0.0002172872343622
2.2923848247569804e-05	2.8681583068034354e-06
-4.427478059131232e-05	7.663941920586797e-05
-4.677983004409049e-05	-7.05115633313107e-07
-3.475128952941283e-05	8.672084265242335e-05
-5.431506714428621e-05	0.0001725912408519
0.0002448874631275	0.0001055956311669
0.0012936776026783	1.663769597046303e-05
0.000467255779721	-7.961514914653981e-05
-0.000202100461597	5.344666146349555e-05
5.1808025652668225e-05	-1.6604748273587432e-05
-4.896199957030067e-06	1.9180798479333174e-06
2.316428176106776e-05	-8.050511785428645e-06
0.000242763951181	6.14811081983791e-05
0.0003665985441909	-1.4803779974175508e-05
0.0006488123947623	-3.698325915323051e-06
0.0005701813308318	-4.1285614032016085e-05
4.70411516260288e-05	3.4171174961596706e-05
9.97017866491932e-05	-1.3645030439277528e-05
0.000256941483402	0.0002905702517775
0.0001394956862356	4.077952888336009e-06
0.0005592205864258	-2.8173450060145894e-06
0.0006799844866299	-4.0639435111762025e-05
0.0005212264611689	4.654203295548237e-05
8.8508255402502e-05	1.8853818119651943e-05
-1.1242022248204112e-05	-7.864640554263909e-06
-1.7363095903186257e-06	1.5982813342102995e-06
-9.078858924371405e-06	1.248717724715197e-06
4.040550607965352e-05	-3.552034448720593e-06
0.0001416701463814	4.585032322770119e-05
0.0005771860160292	2.3311565791768083e-05
-1.0354075737171786e-05	3.882698975696665e-05
0.0005164784838198	9.605964861905463e-05
5.285797577580171e-05	7.548857050126467e-05
0.0001924601247699	2.482250594975911e-05
-0.0002727773329874	6.840489893298366e-05
0.0002446781960925	7.124961445356356e-05
0.0004404448929551	0.0001476720222954
0.0001193102846448	-2.349175108170658e-06
0.0006322572972137	8.476480346294714e-05
-1.800352235279496e-06	-1.698629564379011e-05
5.283880018543398e-05	2.5273115348533395e-05
-2.1664304709962528e-05	-9.617165041568145e-06
-1.0965900376367448e-05	3.829018399300266e-06
4.115814659959525e-05	-1.2425444974342696e-05
-0.000214758234802	0.0001111664366644
0.0006086430536878	-5.056236664865617e-05
0.0003207036180374	9.495758976660394e-05
0.0006910678170883	-4.3054919957337845e-05
0.000206515583694	8.79627444974007e-05
0.0004545165326013	-3.369824085260575e-05
0.0011588191500762	0.0001206512703913
0.0006160951441504	1.381751258840094e-05
0.0005807886176918	5.519005617603813e-05
0.0005318164219225	5.508471940029029e-07
0.0004084332113197	7.973381702645599e-05
-0.000250462060724	1.5330184037916455e-05
0.0001871517914436	8.439199778435707e-06
-6.0494636289589384e-05	-4.944608061716419e-06
-1.579770992826255e-06	-1.1984086040692576e-07
7.700782904116119e-06	5.452099437881292e-07
2.3127845325482732e-05	2.981813892614836e-05
9.672788560970948e-05	2.9650513031308305e-05
0.00010354928647	9.48539046137188e-05
0.0002148722311248	5.006657573108914e-05
-6.68586888302659e-06	8.368182418545715e-06
2.886986201381193e-05	3.4009289382489994e-06
0.0008982814246739	0.0001045298176246
2.7593440910470675e-05	8.774995932852477e-06
0.0001964624257321	5.637768698816528e-05
0.0001247404855782	9.02502747212664e-05
0.0001050292923836	5.365408569838567e-05
6.539059630093368e-07	7.600467562717177e-06
8.705188793328824e-06	3.050315446463903e-07
-3.4773859022108805e-06	-8.109029918124513e-07
-2.550827279670084e-06	9.68112423431248e-07
1.2284405775317787e-05	-3.947991082512547e-06
-9.025895778736084e-05	3.06184793607399e-05
0.000109747121809	-4.560949241269716e-06
0.0001035794935064	6.106785474574257e-05
0.0004183948457833	-4.9619196663257975e-06
-1.440107327793015e-05	7.75900420816843e-06
6.767243620212927e-05	-1.6935456027603273e-05
0.0017824735364988	7.514637063358998e-05
6.531186931427103e-05	-1.398534142235218e-05
0.0003737223215818	1.2855017501381485e-05
0.0001526841127078	4.234897658306946e-05
3.581490670001258e-05	2.7048329145980832e-05
-7.655614428655427e-05	6.8652051697601735e-06
5.4427166963152335e-05	-1.4695865108575712e-06
-1.670113115972888e-05	-5.7997160556526194e-08
-1.0592093631419685e-05	-1.4605174233956832e-06
4.209606337868417e-05	7.734233672151664e-06
-7.442507892195288e-05	-1.786549683911181e-06
0.0002137888593728	0.0002332035170192
-0.000255490557702	8.794719883022587e-06
0.0012921614163426	0.0001734668869462
0.0008715305659534	6.108264722935404e-05
0.0010241988317493	7.140435849043999e-05
0.0001592356488293	-7.580549307438933e-05
0.0016189040346964	0.0001151655487591
0.0014294573471961	0.0001772345752299
-0.0002500339626075	3.8499169006569656e-05
0.0001583857748801	0.0002464887038619
-7.604851652364363e-05	-9.176316352165156e-05
8.042845945386033e-05	8.38235269631866e-05
-2.865147004896626e-05	-2.8581624948370217e-05
-2.52755537693775e-06	7.046504406366778e-07
1.193290816488479e-05	-2.6785354610001775e-06
-4.684916010141226e-05	3.456016525574974e-05
0.0001203746680198	1.2139278902726316e-06
0.0001702352487929	7.083261052721872e-05
0.0003570055563004	-1.2968448127059968e-06
-1.0313940051200696e-05	1.1193925351323843e-05
5.812751231350565e-05	-1.2133459263980875e-05
0.0013615842964429	9.665843861398836e-05
5.760389705344806e-05	-6.822335916768725e-06
0.000319872718038	1.650617682002355e-05
0.0002127474978472	5.304630646467367e-05
7.693431596956672e-05	3.4830888302186816e-05
-4.989885926063967e-05	9.480665805277502e-06
4.035393299286155e-05	-1.806593338533884e-06
-1.2892511964114274e-05	-9.254972332421282e-08
-7.91605423249306e-06	2.2361853536024996e-06
3.130619651507799e-05	-7.1751660051990576e-06
-7.237181251456029e-05	9.979254770832784e-05
0.0004496458669311	-6.5668094648033125e-06
0.0003943693931802	0.0001458724607493
0.0005302550292357	1.2341858821259328e-05
0.0001118069589262	6.088567200004176e-05
0.0002762944836777	-1.838801088018724e-05
0.0013208531647609	0.0001764425977345
0.000366452949177	1.5086329579366723e-05
0.0004544977284487	7.829733221707518e-05
0.0005317318798918	8.330638779792838e-05
0.0003633077264676	9.746076074542148e-05
-0.0001262938901391	2.1464985080766537e-05
0.0001078795304979	1.8375816057603987e-06
-3.6111875479136344e-05	-2.631064171050591e-06
-9.327957603243025e-06	1.9785750927493475e-06
4.187984227187541e-05	-6.412373644206359e-06
4.777829889703302e-05	3.5088016072750044e-05
0.0005469939173211	-1.35298493782079e-05
-6.167322553636964e-05	-2.771870810959833e-05
0.0005412825562509	2.8566695756636848e-05
2.751870034472991e-05	7.574423093299947e-05
0.0001853387154764	1.1778952376022785e-05
-0.0002955805416964	-4.419908495632239e-06
0.0002227430153075	5.683749103394511e-05
0.0004475601527447	8.73035199610239e-05
8.301920418293906e-05	-7.774497371569513e-05
0.0005361024239448	4.442908419220367e-05
-5.764924283177323e-05	-2.005949080541674e-05
8.297844370131269e-05	2.4252509554237252e-05
-3.0003935480599984e-05	-8.930677928290445e-06
-3.703487360905246e-06	-1.1968136743227922e-08
1.7995947136688655e-05	5.509802224580972e-08
0.0004204617419691	4.1050495820504826e-05
0.0004065394889513	3.80327850051736e-05
0.0005987964986674	9.201173026806184e-05
0.0003884569021331	5.345760425107047e-05
6.202668207865184e-05	2.483413152243131e-05
7.005301320404658e-05	1.2358771914936357e-05
0.000307620776071	0.0002903156746238
0.0001143252131818	2.768319031494992e-05
0.0004061309089989	6.850027152341138e-05
0.0006024264251674	8.17183297296854e-05
0.0006850469590815	7.386367468830718e-05
0.0001988640100766	7.278255165486497e-06
-7.418064160551635e-05	2.927761165111461e-06
1.6371644688724056e-05	-1.9855132834009696e-06
-9.998831874771533e-08	-9.9887732085975e-07
5.337574274554552e-06	3.5578702201961138e-06
0.0002078630690365	-7.148234641116622e-05
0.0001485094329288	1.355451031485727e-05
-0.0001480221886253	-6.352896041151643e-05
-0.0001677430758827	3.874038238368874e-05
-2.3049439169796855e-05	-9.736368382274046e-06
-4.992249777928684e-05	2.315479458144012e-05
-0.0002163786391353	-0.0001356272641679
-6.800706411683661e-05	2.0122463467281824e-05
-0.0001620933683486	1.491234309407091e-05
-0.0001485339563129	-3.642433772193876e-05
0.000285134890226	-4.467774156013296e-05
0.0001124920875313	-4.141747021321003e-05
-5.070394091562223e-05	2.2091332731608825e-05
1.382529962391237e-05	-6.143773416229192e-06
-5.439215126206953e-07	4.8282730167372456e-08
1.7580187808417662e-06	-5.90100334965098e-08
2.600393784952404e-05	1.8279728807533277e-05
3.25270004391374e-05	7.051515122922034e-06
0.000104482049543	3.376978478060339e-05
6.71601972531375e-05	1.066268445191394e-05
1.2468457952074606e-05	5.467512438613524e-06
1.7434317505228604e-05	-3.884234437608634e-07
0.0001006921853294	5.7965382530981966e-05
2.639836366370384e-05	2.710370967812144e-06
6.86740432912571e-05	1.6135281446598866e-05
0.0001054302478793	2.8644667964924297e-05
4.9581717722813905e-05	2.194076126803146e-05
1.080700705789302e-05	7.731046085095356e-06
-2.9484358191403386e-06	-2.566125450990363e-06
2.75927025564258e-07	4.644096351710198e-07
1.1202744238087563e-07	-7.15579249648248e-09
-4.29494912764135e-07	6.404134885067099e-09
-3.6677534995665183e-06	-3.2396565625408647e-06
-6.468315101833044e-06	-1.5127423553474831e-06
-1.6387841104793484e-05	-5.962017666723298e-06
-1.1859697210288465e-05	-2.034778103802944e-06
-1.4318859839177245e-06	-1.0888324059073152e-06
-2.804421274112424e-06	-7.643151247571887e-08
-1.7000314662465002e-05	-9.9045080309053e-06
-3.928169848486736e-06	-7.095203283024247e-07
-1.1591993548214453e-05	-3.0104637425425176e-06
-1.7101744502212983e-05	-5.095393011074455e-06
-8.687347935925893e-06	-4.158620007116556e-06
-1.2691501427044735e-06	-1.2800547338601802e-06
8.074842754434124e-08	3.7843866923278465e-07
7.560256782414454e-08	-5.626825328656513e-08
7.693371348445734e-07	-2.4396573733672564e-07
-3.832156793277092e-06	1.029610185278485e-06
1.5181301702381053e-06	3.747319393411222e-06
-3.473427414617943e-05	6.7229575042108255e-06
-7.736715438657901e-05	1.0205103284169428e-05
-4.87093166622465e-06	9.630286583061628e-06
2.1943729057401137e-06	-1.189216415727225e-06
-7.544679128436186e-06	3.514595797874148e-06
-0.0001122283488451	2.2992699453830873e-05
-6.863940197432723e-06	3.132915523833071e-06
2.6515148388558436e-06	6.6655133394678715e-06
-8.855624706561929e-05	1.323496587509082e-05
-3.0460879862119215e-05	6.990682656131951e-06
6.028518298153766e-06	4.320142202135558e-06
-7.601459339392077e-06	-2.4230602285367528e-06
2.6385584752513217e-06	7.262687735093095e-07
-4.396789579393908e-06	1.453456721746035e-06
2.120543746216812e-05	-5.888075903943119e-06
-6.810353962191495e-05	-7.303966891733966e-07
0.0001869263960767	-3.099496052961978e-05
0.0003853702617452	-2.9607764575657817e-05
3.842650947254832e-06	-4.822741462244656e-05
-3.055037035150721e-05	1.3336792439606128e-05
3.753590631637189e-05	-1.881512293618127e-05
0.0005119587451307	-6.8786477094211e-05
2.2981535244795784e-05	-1.283617700521534e-05
-5.300917853992669e-05	-2.597443029914103e-05
0.0004631078110434	-5.171442716803147e-05
0.0001189664821418	-1.6671121586894487e-05
-7.053919888576755e-05	-1.4331979141422532e-05
6.094250597123907e-05	9.452940921934102e-06
-1.9781451660905453e-05	-3.0750849417506456e-06
-3.908743887246474e-05	1.7161294454407465e-05
0.0001489323999456	-6.451567216691441e-05
-0.0012272305305858	0.0003159917583462
0.0019292919065575	-0.0002907506015532
0.0007102513057434	0.0002484325433135
0.0022983086978095	-0.0004119427324827
-0.0001802459492124	0.0002179600277414
0.000771822155741	-0.000236097436927
-4.4038889507238416e-05	0.000270221343879
0.0007582135922921	-0.0001329959335563
0.0016372672065632	-7.737464610502051e-05
0.001579906459836	-8.970548932389576e-05
0.0008703294588713	0.0001214570302807
-0.0011264946817322	1.647343964360776e-05
0.0007792181935154	2.812633023506384e-05
-0.0002446432251523	-1.477889102168894e-05
-1.0214875912395395e-06	-1.912443140171047e-06
1.8805655455106993e-05	6.926569150089427e-06
0.0011716425965577	-0.0001428118735148
0.0001783928405971	-3.519814564734638e-05
0.0006388835274103	-0.0001383311538124
0.0011439515405948	-1.599083186079584e-05
0.0003800049594802	-5.549142029212602e-05
0.0001620063651976	-8.774959600961547e-07
0.0028596787491261	-0.0005566168737626
0.0003949975396834	-3.1983162166422294e-05
0.001429349646705	-6.602316682794649e-05
0.0003348046518286	-9.262855336766508e-05
0.0010461686740453	-0.0001534538393733
0.0007196120677579	-6.113546437959903e-05
-0.0003448761746869	2.6750768560088953e-05
9.199106822263642e-05	-6.518371759532375e-06
-2.5464689394305628e-05	6.5333025535244794e-06
0.0001361413373558	-2.516180531078154e-05
7.136656223649951e-05	0.000115643720594
0.0007842129228055	-0.0001004918918533
0.000242514890493	0.0002271319692468
0.0006131023768716	-0.0001766011481103
0.0004490918914168	6.499799944403341e-05
0.0006517770763409	-0.0001127810228976
0.0010186388395815	0.0002324033582353
0.0009687319000531	-8.599777325295533e-05
0.0005845676154972	-5.132989645449181e-05
0.000418974425076	9.9515006816165e-05
0.0007811889497506	5.622048497367476e-05
-5.741260392390046e-05	-5.331819739642777e-06
0.0001797869963729	1.9583794306120073e-05
-6.676338127592607e-05	-8.71874561947479e-06
-2.93238430110457e-06	2.6943082368632333e-06
-2.94028087808274e-06	-1.3670666169490976e-05
0.0010812317158436	-0.0001343613288621
0.0013391010121174	-0.0001010978782344
4.2179672247606225e-05	-0.0001689375356004
0.0019073430502029	-0.0001190240282816
0.0004059065012706	-2.1662981490042865e-05
0.0005356843486247	-5.4190232581561806e-05
0.0022498794945203	-0.0003472166434356
0.0008254021990355	-7.105825914343605e-05
0.0019619476480019	-0.0001082395476548
9.318156461832776e-05	-0.0001833642628397
0.0020542570600652	-0.0001716546197237
0.0004074302248819	-0.0001024816972455
-0.0001652174863496	5.157406308166566e-05
3.602714229938229e-05	-1.4667634684459543e-05
-6.724534033728809e-06	1.799400888803777e-06
2.9333916630800826e-05	-5.967595769817464e-06
1.537353551956152e-05	6.320922789908606e-05
0.0003083774257791	-1.2377202656364052e-05
0.0007608890969569	7.005515140508483e-05
0.0002998004473069	-2.984664595907501e-05
7.947735099543068e-05	4.3284072345402456e-05
0.0001708013186565	-1.5362887073759374e-05
0.0013294729394906	0.0001373384142739
0.000231339540294	7.932153689090786e-06
0.0002620479748765	1.7363614930947108e-05
0.000839146864786	2.589432578418888e-05
0.0002967800681695	5.645402802599895e-05
-4.088756026814488e-05	1.1329366939691408e-05
5.776159005300991e-05	2.3764946919480708e-06
-2.118406534655705e-05	-2.002857041890841e-06
-6.938234612610792e-06	2.4149455119535075e-06
2.6569180317700847e-05	-9.579502776135448e-06
0.0001209412159574	-5.4645051302956955e-05
0.0003940172955814	-8.229764933232676e-05
0.0009985572622614	-0.0001291763173295
0.0005940953387937	-8.693956746910188e-05
0.0001734217658661	2.335280779118923e-05
0.0002729708974511	-2.8119303767850463e-05
0.0020967335683278	-0.0002363921258646
0.0003967055943011	-1.7024034505276306e-05
0.0005827977204859	-5.158861544560976e-05
0.0010616392127138	-0.0001641119277533
0.000458205618344	-9.285925580048046e-05
5.310300342462598e-06	-5.581744280138212e-05
3.50097875807139e-05	3.31904613131249e-05
-1.5877091388716707e-05	-1.0036887217065211e-05
-5.336540301525547e-05	2.1268615283288867e-05
0.0002480563279964	-8.254777495921976e-05
-0.0005107962957886	0.0002495058972635
0.0026832628582208	-0.0005336292932099
-0.0001335163674228	0.0003460446657968
0.0035461904825179	-0.0004707207593142
0.0006074094166566	0.0002376245235665
0.0015883499494554	-0.0003026046885768
-0.0004040559123774	0.0003417955796998
0.0021055782756506	-0.0001946021969211
0.0030771968683682	-7.327823254263571e-05
0.0006884771864336	-7.404377602260461e-05
0.0021219138079863	-0.0001263731940019
-0.000796398948869	-1.961074317146256e-05
0.000731592723381	3.899148679340644e-05
-0.000242839126394	-1.7303457703914734e-05
-3.862496338880964e-06	1.3691952103296768e-06
1.350103152808002e-05	-5.479350780384673e-06
0.0002497071931768	-3.643240415729781e-05
0.0003509224840179	-4.709219840847576e-05
0.0008849770415797	-8.832820598895247e-05
0.0005106939829898	-4.652641756081385e-05
0.0001519969385557	1.2954606237833842e-05
0.0001986620012096	-1.4477332471071114e-05
0.0018176937616095	-0.0001568011558315
0.000303472977703	-8.160437789036392e-06
0.0005290156753891	-2.7703840240955032e-05
0.0009039634840155	-0.0001067490669769
0.0005138676551049	-5.719582751689511e-05
9.120627511529102e-05	-3.491048110056928e-05
-2.222853979326185e-05	2.0330368657776575e-05
1.715097044607397e-06	-6.074739972461922e-06
-3.535960560443952e-06	1.6674617685787786e-06
4.482026661908701e-06	-7.5412331262627005e-06
0.0009154521505013	-3.987470321394311e-05
0.0010371596667729	-4.195120097722742e-05
0.0006315101322277	-5.021625258805808e-05
0.0013873814658121	-6.38064679806829e-05
0.0002868316187877	6.115589831800089e-06
0.0003634052365115	-2.75147062968964e-05
0.0023771143031105	-8.562544362557298e-05
0.0005657524653741	-2.6354826273660372e-05
0.0014382679108995	-4.351794950455058e-05
0.0006553737734122	-6.992341819037576e-05
0.0016465359451665	-5.0947451411384216e-05
0.0003710796078906	-4.503885576332217e-05
-0.0001509608897889	2.66865482577846e-05
3.338473856796689e-05	-8.213982631840885e-06
-1.9410357003864607e-05	5.202289622102637e-06
0.0001071365473711	-2.14420821685398e-05
0.0002607588915211	6.6269358762418204e-06
0.0006337831198377	-0.0001195538175221
-0.0001169628840838	7.113679768525783e-05
0.0005925954742665	-0.0001700929662234
0.0004987470780936	1.6761026157484078e-05
0.0006058570367929	-0.0001043283166946
0.0005781517669124	-4.561295262889245e-05
0.0009472941796701	-0.0001041354908287
0.0006436733511116	-9.2975119015803e-05
-4.0622657230006215e-05	-1.236500471836298e-05
0.0007867585673317	-6.008427778587438e-05
7.939317127159995e-05	-4.519708971656807e-05
7.926138328991695e-05	3.0920655610481955e-05
-3.546618671542066e-05	-1.039437994935831e-05
-7.9701913198691e-06	1.8901466674331673e-06
3.840145452036275e-05	-6.582954394478069e-06
0.0006394324800527	3.4407779595445014e-05
0.0006646009785924	-3.713807730385625e-05
0.0008903855937368	4.467771756298461e-05
0.00125203281183	-5.487873624981215e-05
0.0002002893102372	2.606257239914852e-05
0.0002590818241198	-3.335896202708898e-05
0.0026193657791059	-0.000122526482273
0.0004009133170728	-2.1160258405518433e-05
0.001296555667418	-1.2185767686855005e-05
0.000883542977581	1.7194359473803088e-06
0.0010950324773212	1.2363174868595415e-05
0.0002873250315332	-2.8449256892192405e-06
-8.951023259411057e-05	8.536277388675576e-06
1.623932225253148e-05	-3.5694007835267262e-06
-1.12115986479939e-05	6.216974994373287e-06
3.647211789877686e-05	-2.4119478315983007e-05
-0.0006940624167341	6.705714681271771e-05
0.0004942352455452	-0.0001323325057842
-0.0003550570781141	1.137989643787315e-05
0.0006890660120244	-0.0001618415178354
-0.0001195175906604	6.161678506431632e-05
0.0002336269900721	-9.009305246351024e-05
-0.0012568991009608	-1.8188099758107336e-05
0.0001947627931665	-6.302763863630831e-05
0.0004268308046183	-5.3246604212780365e-05
-3.1010264068819575e-05	-0.0001013801445822
-5.792550282496686e-05	-2.010634753875102e-05
-0.0005357962278362	-1.3840037333521706e-05
0.0003257505029774	1.615564229812592e-05
-9.79476614691987e-05	-6.388577079163021e-06
-3.9289042610088795e-07	-4.37457243756253e-07
4.5164060526296835e-06	1.93448101557479e-06
0.0001520685458041	9.068430303727062e-06
4.540332097565827e-05	1.815119674678843e-05
0.0002719084497686	2.4182902298995848e-05
7.859191085737998e-08	1.4282368855124289e-05
3.2710400954432345e-05	8.980384645779386e-07
2.5700893694978077e-06	7.570203500328105e-06
0.000562398831837	3.656316467905025e-05
2.0393575584563348e-05	8.757896519402589e-06
2.931048761076673e-05	1.0465242113449636e-05
0.000244112326771	2.9301448301033455e-05
0.0001543410581824	2.1229971925414516e-05
9.1415531582387e-05	6.156131886067482e-06
-4.164427490946784e-05	-2.338894760875377e-06
1.0991643571941944e-05	5.684276701921522e-07
5.359195348939963e-08	7.15454109392528e-08
-6.094057411734786e-07	-3.2976621425127386e-07
-2.5967063721986388e-05	-2.1920543108813808e-06
-8.490807741915506e-06	-3.222356975273663e-06
-3.979369864647998e-05	-5.520872092923741e-06
-6.277962026404391e-06	-2.6221203645175948e-06
-6.323865157297473e-06	-2.844787780357285e-07
-1.6514240490878766e-06	-1.187646883210416e-06
-8.457727659330349e-05	-8.620913695494993e-06
-5.288361510641336e-06	-1.454229995834895e-06
-1.129682233039132e-05	-2.16657226475227e-06
-3.5058565996094396e-05	-6.191055177387999e-06
-2.7118131859871245e-05	-4.2739342541979785e-06
-1.531406034139765e-05	-1.3598988000434466e-06
7.061048210788348e-06	5.156320119706851e-07
-1.859545970419261e-06	-1.232313340056212e-07
7.240878867415204e-07	-3.177665651978622e-07
-3.24174738353566e-06	1.3250193535793591e-06
-4.456806727429589e-06	-2.1874830410426816e-06
-2.67708086700529e-05	7.549064159129691e-06
5.001563349687075e-05	-1.1821022331875768e-05
-7.530573496107659e-05	9.762526706015942e-06
-2.089282575987572e-05	-1.2823416975225736e-07
-2.966042384306397e-05	7.1851011918731095e-06
4.874551597414569e-05	-1.347989851161105e-05
-4.483427931660174e-05	7.789636842251063e-06
-7.608211590202362e-05	5.205406154687336e-06
4.642388121203164e-05	-6.5597273599188926e-06
-2.8991715609071055e-05	2.903847278095567e-06
2.0632082873902125e-06	1.1068556903561917e-06
-5.1762409755582885e-06	-7.972940171195273e-07
2.021129766049498e-06	2.988155768279421e-07
-3.4951874262400317e-06	1.275920784505464e-06
1.5079254098280602e-05	-5.1542066812714975e-06
2.094299945340115e-05	6.9961151263434946e-06
0.0001222624554542	-2.8100527821433345e-05
-0.0002611066628772	4.836765340134299e-05
0.0003678655125495	-2.744927669347107e-05
9.439177638501666e-05	5.560777455902384e-06
0.0001369286627274	-2.569355545369464e-05
-0.0002468007318544	4.668370783687427e-05
0.0002059650931263	-2.481806157397639e-05
0.0003703653089283	-6.63273325140812e-06
-0.0002445352628008	2.565916036907802e-05
0.0001322416859453	-8.793290226729875e-06
-7.974100752721413e-06	-8.931335150141738e-06
2.2667427718392075e-05	7.126329258981579e-06
-9.04142931013491e-06	-2.523375331761492e-06
-7.95525221760039e-06	-2.1680851908587867e-06
3.781184043207471e-05	9.302254345670732e-06
0.0002085573246145	-9.537556281861712e-05
8.331422469963675e-05	9.988035935051792e-05
-4.250328241005157e-06	6.676359941743508e-06
0.000658692155015	0.0002422095145344
0.0001048068827269	5.0797039274675e-05
0.0001304854143617	8.885761391884404e-05
0.0014009711927553	-6.668481281795129e-05
0.0002033255443559	0.0001280451307892
0.0006919074827423	0.0002314078955735
-4.090214844958494e-05	3.734032583092534e-05
0.0002228524311995	3.834793376507956e-05
0.0001500754628203	-0.0001007337846324
-4.813200904422473e-05	7.409310803536676e-05
9.057928374630757e-06	-2.3802099337961783e-05
-7.81482837498483e-06	4.539238682051629e-06
3.7903577687584976e-05	-1.9219865907013745e-05
-3.635611266280714e-05	9.127644735562238e-05
0.0006850988726496	-6.695193735059305e-05
-5.0844864302518605e-06	0.00011423244584
0.0008508161285717	-0.0001349339349385
0.0004186061848846	2.5617635310621547e-05
0.0006264440877809	-7.537359887416697e-05
-0.0004168230318503	0.0004177112951289
0.0009280707143216	-6.855592837744043e-05
0.0008184474565887	-6.58596425345197e-05
0.0001578465386112	3.996660344256794e-05
0.0006225101662759	3.55341337379689e-05
-0.0001641966067845	2.2125399106792112e-05
0.0001468493216549	-1.0852240236065249e-05
-4.783691246746266e-05	2.292092139588853e-06
9.570603292411038e-06	-4.178061977147381e-06
-5.915915726612822e-05	1.8386371879353337e-05
0.0002280522021816	-1.3633110163852156e-05
3.733471963922951e-05	0.0001210144285085
0.0005277764652923	-0.0001241475168059
0.000274340231939	0.0002394839017038
-0.0001360676691175	4.156435855639889e-05
-0.0001598331135525	0.0001233151813533
0.0014784337924219	-7.767907814129877e-05
-0.000252307521819	0.0001593630974963
0.0002732377206146	0.0002013831112368
0.0004876197580693	-7.069040122168235e-05
0.0001993607897622	8.306627775256119e-05
0.0001194476819633	1.9997163834962227e-06
-0.0001175365197599	6.079787556332989e-06
3.7423838313638245e-05	-2.187837415152688e-06
-1.9189851989792185e-05	4.744146745436602e-06
0.0001045863303079	-1.7370582121236036e-05
0.0002368447145961	0.0001249310172957
0.0005470777683165	-8.071812031813329e-05
0.0003877322983778	0.0002015746459495
4.067320121959121e-05	-0.0001207919725756
0.0003475442521883	5.514401789060691e-05
0.000412596540672	-8.321159454752378e-05
0.0017094779295226	0.0002450747347969
0.0006449212076907	-5.953736476237411e-05
7.006057714520667e-05	-2.0565666924277553e-05
0.0004664946067264	9.732586673207666e-05
0.0006826538347693	6.213581186056922e-05
8.475154419946373e-05	2.7462002892599276e-05
7.072485642638045e-05	-2.7361626458824123e-06
-3.281695409184127e-05	-1.4042058051287274e-06
-1.0559307755452177e-05	1.765346758647565e-06
4.686281613271861e-05	-5.321932952876962e-06
-4.0002748981386434e-05	4.858192356539933e-05
0.0005843879803135	1.4394645731298784e-05
-0.0004360165900586	4.1805730256352855e-05
0.0007555490022664	7.710449702477077e-05
0.0001005371552469	8.152288598807508e-05
0.0003060881556129	1.4536642506744915e-05
-0.0005611925528913	1.7913309089672317e-05
0.0003976956943978	6.361494424813807e-05
0.0006518239237808	0.0001398029551541
-0.000264933515144	-1.0037570907458827e-05
0.0005066536758778	8.543346293575187e-05
-0.0001192228020681	-2.395781915865251e-05
0.000119502392185	3.1678652962476024e-05
-4.058187175940183e-05	-1.1854773000200662e-05
-1.6712824474329512e-05	6.244934909938713e-06
7.563947014365976e-05	-2.492446555491695e-05
-9.254055402900473e-05	8.905961250088507e-05
0.0010309326215003	-9.470660847071552e-05
-0.0005222676233748	0.0001998152152074
0.0010110094156925	-0.0001283319006433
0.00012397727288	5.2499763765456634e-05
0.0004574096714999	-0.0001030741872105
-0.000801063079842	0.0001917835492176
0.0005790807927545	-8.227001714883614e-05
0.000823342064658	-1.9008205680013716e-05
-0.0002145663200849	8.693559949795591e-05
0.0008844125869062	3.608939695567805e-05
-0.000239843365881	-1.5296817734963308e-05
0.000226027779879	2.107046415011351e-05
-7.55922780791948e-05	-8.602893534123475e-06
1.539513844899967e-05	-1.0520988508566566e-05
-7.976712891808543e-05	4.265066772330842e-05
0.0008330139411232	-9.932633735288156e-05
-0.0003849511063923	0.0003802721326555
0.0023827608379814	-0.0001600037303021
5.885063374288324e-05	0.0003415969812312
-0.0002268623307894	-4.80158383661935e-05
-0.0005148634671889	0.0001915667743263
0.0025122758691857	-0.0001920143942837
-0.0006950831240044	0.0001832590139582
0.0002260667742241	0.0001772164044597
0.0020775252219061	3.69643205032699e-05
0.0002464848006353	0.0002198552635549
0.0006034680127772	-4.277063255785161e-05
-0.0004057031269636	3.4504407903344274e-05
0.0001218849112272	-1.037847585848996e-05
-1.5677117335703307e-05	4.86762947233536e-06
7.414457020408116e-05	-1.88301756516222e-05
-6.189929376445978e-05	8.030669242926968e-05
0.0008100819918142	-6.585107576053164e-05
-0.0004833434942737	0.0001552551380379
0.0009019481362039	-8.157481886247787e-05
0.0001732985636068	6.082775332020371e-05
0.0004395341916034	-6.998079485200292e-05
-0.0006863064705277	0.0001576497892398
0.0005861670137608	-4.126324901174796e-05
0.0007728467473856	1.45960066978992e-05
-0.0002505042797045	5.9528550378100784e-05
0.0007034330716339	4.921029348305275e-05
-0.0001741383460603	-1.399408027962654e-05
0.0001829998880439	2.1942456233835217e-05
-6.217721774927542e-05	-8.890270450238284e-06
-2.2571294545069387e-05	4.825219622320961e-06
0.0001143343296267	-1.6596744751942223e-05
2.7567852467334792e-05	0.000128297988106
0.0008314558040934	-4.233150061766852e-05
-0.0001555538759328	0.0001596575739217
0.0006365553133182	-1.0066276102216477e-05
0.0003715812336584	0.0001155561214616
0.0006059651759181	-3.887405469083105e-05
0.0004198943807354	0.000167028272855
0.0008760861425244	2.451629110285653e-05
0.0005676987778897	0.0001156992712762
5.537814122982041e-05	4.16278551114986e-05
0.0007877949502955	0.000118692162399
-9.940145737807405e-05	-3.2385696994495323e-06
0.0001802369328104	2.6892993883488587e-05
-6.517431993512373e-05	-1.1689944680899222e-05
1.1392529650646294e-05	-2.6838880908011132e-06
-6.537514049707715e-05	1.0735085712729636e-05
0.0001795627249005	-1.3669038179430868e-05
-4.506507556522666e-05	5.284625297338287e-05
0.0007995456671557	-5.984341486621608e-05
-5.788160051788578e-05	7.730672449903205e-05
-0.0001862741837262	-1.3474799277698816e-05
-0.0002450006139418	5.265382065826417e-05
0.0017000208444751	4.941056105548877e-06
-0.0003762553982264	4.959827289591357e-05
-5.7226049985437926e-05	3.389197754724174e-05
0.0007516423384056	-1.4087343728204624e-05
9.048168810689167e-05	1.3148758097917095e-05
9.590887937280183e-05	2.133059790940289e-05
-0.0001101670829925	-1.6946723791631173e-05
3.635237444808313e-05	5.923053958311386e-06
-1.4599779309047236e-05	2.953721557033413e-06
6.806841705723167e-05	-1.0163607054746356e-05
-6.624611883817212e-05	7.099852179503857e-05
0.0007373817874061	3.7815578142157024e-06
-0.0002449944953447	7.219720026323658e-05
0.0010171755447733	5.3725692094647696e-05
0.000409967382039	0.00010135326434
0.0006676781557873	4.551803182750946e-06
-0.0004222129778462	0.0002400283573754
0.0009690505913903	6.372162647713382e-05
0.0009545350374435	0.0001398075369496
-4.97650993413265e-05	-1.5387507519863398e-06
0.0006374568648003	0.0001038787942251
-0.000165353397978	-2.5740399615033654e-05
0.0001694447158635	3.562224006729011e-05
-5.729022839724461e-05	-1.3576823869945154e-05
4.939652125076771e-06	-1.5170992600968376e-06
-2.224968356964711e-05	4.451605757831166e-06
8.635104674124675e-05	-7.54602315107231e-05
-0.0002956863712479	1.1064086809636856e-05
0.0003701213344051	-2.844007182643467e-07
-0.0003888956510703	-2.7336667233447715e-06
-0.0001570489678654	-5.567847691288544e-05
-0.0002705046898203	1.2451441459740454e-06
0.0010113250699606	-5.597496588040434e-05
-0.0003889255676634	-3.0666668781340536e-05
-0.0003524130516229	-5.2915290161957745e-05
0.0002774623487847	4.624941380108416e-05
-0.0002133072055475	-6.528265905007851e-05
0.0001100452376814	-2.2073744783945885e-05
-8.716909152861827e-05	2.9693037546392528e-06
2.7840851692466828e-05	4.921121870913189e-07
-3.3785209804949317e-06	4.484637755613961e-07
1.5728525062757374e-05	-1.0336214782765862e-06
-4.8180454447998155e-06	2.155465948935005e-05
0.0001421195803155	6.314084111977446e-06
-0.0001763256397673	3.834710453226638e-06
0.0002791131825798	3.0051123585791815e-05
8.8318036613128e-05	3.077584876207712e-05
0.000141248496295	9.21159531250825e-06
-0.0002607557679045	1.8599671980068936e-05
0.0002066209829773	2.7986503686498064e-05
0.00026967245699	5.155829701896404e-05
-0.0001425054573449	-1.3722326450082471e-05
0.0001287139802526	3.297263325354845e-05
-2.504446648009974e-05	-3.187315174216283e-06
3.11750502953144e-05	8.16661861762597e-06
-1.0942275416646254e-05	-3.271013040174428e-06
5.297803251757258e-07	-4.1658368955590476e-08
-2.521314984420477e-06	3.2358581388115566e-08
6.221672560996722e-07	-3.397492536140052e-06
-2.1732456038476155e-05	-2.0183077835458507e-06
2.4185786451208813e-05	4.972606461658152e-07
-4.136895565849721e-05	-6.495036508791401e-06
-1.3461261733856407e-05	-5.362390825939997e-06
-2.1596096757361537e-05	-2.442739557387159e-06
3.486784199089315e-05	-1.9355649334420804e-06
-3.154683498794876e-05	-5.794466992313981e-06
-3.986077694833337e-05	-9.723333709168383e-06
1.892830008779996e-05	2.9447128370269037e-06
-1.967546354610819e-05	-6.0778221802055665e-06
3.582683968652852e-06	5.537566071784167e-07
-4.690861292211809e-06	-1.4144848188954648e-06
1.6468616630800355e-06	5.625499846816679e-07
2.504450132226897e-07	-1.2189318953583774e-07
-1.1107787929452496e-06	5.128715847404071e-07
-6.2161867371644976e-06	3.0257708958388907e-06
-1.1499572146319123e-05	4.161631820009064e-06
-1.968860244665107e-05	6.319204337333181e-06
-4.488232724831986e-05	8.008836242598285e-06
-4.9085548215945835e-06	3.159347624992419e-07
-8.62019154891592e-06	2.4407171226590605e-06
-0.0001010469075715	2.581507620558131e-05
-1.232119901035477e-05	2.8294444090510964e-06
-4.499917348010709e-05	6.9950177133314865e-06
-2.013290536379998e-05	7.455642249212553e-06
-1.5622361530924034e-05	5.2998001836707256e-06
-1.7793414181422513e-06	2.4595046266261665e-06
-5.950480612353119e-07	-1.2117656749033742e-06
3.911887653202855e-07	3.349083530846527e-07
-1.4003818572733963e-06	6.784734250280241e-07
6.148721369901489e-06	-2.784021209699331e-06
-5.274654930169251e-07	-3.148981378837757e-06
4.681380226055775e-05	-1.7137387826898968e-05
8.660580436654723e-05	-2.2286429727957865e-05
0.000244624433811	-3.6569302603821105e-05
1.5003378241840584e-05	3.064207031433775e-06
4.099406311691104e-05	-1.1037806184368531e-05
0.0004119548472613	-7.9936357994535e-05
5.419003858619162e-05	-1.028216646631676e-05
0.0002384826293201	-2.793799968713424e-05
9.409549451034714e-05	-3.114596124414321e-05
4.4795260957635045e-05	-1.3420660582221172e-05
-9.04856783563724e-06	-6.4973359692821195e-06
1.2405339875902205e-05	3.5018674236053685e-06
-4.5566078309150806e-06	-1.0475031857029437e-06
-2.474614320807165e-05	1.1192402516093656e-05
0.000100192251124	-4.233490732357662e-05
-0.0008329550357321	0.0002284548276452
0.0007472561158875	-0.0002007699226852
-3.6939198944362245e-05	0.0001332431388084
0.002241301872779	-0.0002986836116035
0.0003445132464187	0.0001344594569274
0.0008763330362344	-0.0001612546054851
0.0003865460431263	0.0002449439034041
0.00116646711324	-9.956427652600744e-05
0.0020131703707131	-8.224618240355882e-05
0.0003280269929553	-8.878385619884841e-05
9.57693666517946e-05	7.903682028583948e-05
-0.0006693008684222	3.643018664783237e-05
0.0004672659398564	2.137551888659518e-07
-0.0001468026132813	-3.896433671557414e-06
-2.6309141108799675e-06	4.861735339514377e-07
8.245758705844805e-06	-1.5486642782372515e-06
0.0004678029374519	-9.161030285045592e-05
0.0005292968447942	-5.857380926510526e-05
0.0005724892421674	-5.1187118289909744e-05
0.0001844689369903	-5.507552582721379e-05
0.0002575033226577	-1.9983285969185935e-05
0.0002710366294308	-2.7635839442535755e-05
0.0038338515278387	-0.0005297929089842
0.0004365086423618	-4.069877225650505e-05
0.0002396594406691	-5.783113462067206e-05
0.0005887058388064	-5.132575018417312e-05
0.0008391673602073	-0.0001140263431158
0.0001941645684638	-5.9441800479303e-05
-7.478350811744842e-05	3.294655873336992e-05
1.616853208974016e-05	-9.395747507681852e-06
-9.44370364379382e-06	4.040049785270822e-06
4.134866741957114e-05	-1.6087532636694787e-05
-1.5864995654443782e-05	7.008047798865215e-05
0.0006402331051035	-6.692495410993243e-05
-7.007568099015807e-05	0.0001311369322812
0.0009560665006371	-0.0001178955434559
0.0003737613558127	2.9756000441024713e-05
0.0005800680283147	-7.417736434168117e-05
0.000635489667423	0.0002407179166047
0.0008506953348356	-6.429772599053746e-05
0.0009213849314578	-4.64535579025952e-05
7.804604017425688e-05	5.6175249170153975e-05
0.0005929148240439	2.519033660604423e-05
-0.0001356748456266	2.2364441459332218e-06
0.0001318452641711	5.8998534589562735e-06
-4.464369917586578e-05	-3.205505102938843e-06
-7.68285492807561e-06	8.890727851005259e-07
5.446604831911565e-05	-6.019917389348254e-06
0.0010909311165487	-0.0001214344504442
0.0005360656698508	-6.229660809082365e-05
0.000595898912896	-0.0001228799200138
0.0012278038756388	-9.681963319137052e-05
0.0004487469884881	-4.0584850454911575e-05
0.0003413986615293	-3.7211962519596795e-05
0.0019200184439747	-0.0003706237305879
0.0006324698970985	-6.350028385981357e-05
0.0014465532080393	-0.0001127404563861
0.0004150068190275	-0.0001108751592393
0.0013158619495886	-0.0001430319453488
0.0006098012845317	-7.529691910792404e-05
-0.0002441951792967	3.468292369738144e-05
5.958284806630956e-05	-9.326194689454996e-06
-2.9255175337830203e-06	7.332420758528925e-07
1.1230380360320423e-05	-2.5158012691034972e-06
0.0002445085437035	3.426069745281787e-05
0.0002888385485848	-3.1051122252681307e-06
0.0005477263490549	5.502741568963575e-06
0.0003793726809993	-1.940455949123359e-06
3.755534444557043e-05	2.680871416811784e-05
6.312398479103141e-05	3.207841275227034e-07
0.0006490775351176	0.0001605756067119
9.20267777934746e-05	1.5507641034905265e-05
0.0003806202420179	2.161747022621921e-05
0.0005610046254423	-1.5821776894728996e-05
0.0004487639118071	3.2114895467984124e-05
0.000102815874729	8.441012309702588e-06
-3.3148942603569785e-05	-4.81588123618257e-07
5.752556310735948e-06	-5.384441442732805e-07
-3.6377508725573665e-06	9.53363483396626e-07
1.4065954368021604e-05	-3.668761424197848e-06
0.0005137574186346	-5.187522261634059e-05
0.0004927148916561	-5.168021645992384e-05
0.0010070628361838	-9.861496314877052e-05
0.0004514804552994	-6.931024543588e-05
3.69245528013081e-05	4.141386817999946e-06
4.140879365689157e-05	-1.5624697817829855e-05
0.000783154725939	-0.0002527682255676
6.865218346260612e-05	-1.4493753876425292e-05
0.0004674427151888	-5.828522620132633e-05
0.0010106196623104	-0.0001097079584625
0.0008352778262658	-7.658670949304662e-05
0.0002369202888807	-3.807668392177395e-05
-9.314272457989474e-05	2.1078667399378754e-05
2.0653909356856248e-05	-6.0754318632207634e-06
-5.315795758061571e-05	2.1779123866052024e-05
0.0002301891845011	-8.453513101531144e-05
-0.000282721433718	0.0002470502097187
0.003457810092281	-0.0005226248605629
-8.373635935082712e-05	0.0003285964443294
0.0024797981688729	-0.0004586251314801
5.967754970862161e-05	0.0002532776156834
0.0011202687208848	-0.0003009129530537
-0.0011554322593152	0.000348490722033
0.0012802866666403	-0.0001834893119047
0.0017787529723685	-4.921121427080584e-05
0.0009823586703834	-9.956487209398864e-05
0.0029769957041676	-0.0001075958697108
-0.000793193618621	-3.896468343810256e-05
0.0007315421592663	5.445197269404542e-05
-0.0002455515903883	-2.249871517583283e-05
-2.9658881102370876e-06	6.340628399205382e-07
1.2658519685295077e-05	-2.5527406705012975e-06
0.0004710329172222	-3.5181722675529574e-05
0.0003732327599866	-3.1874290100754684e-05
0.0007881854445608	-7.439881793371926e-05
0.0003839740896681	-3.686224559301109e-05
6.339072182586381e-05	3.866617855642142e-06
4.660966810651925e-05	-8.194351550459628e-06
0.0010486849012759	-0.0001567041423779
8.815087294498511e-05	-6.563031106232785e-06
0.0004207761225943	-2.975270173289715e-05
0.0007659622931043	-8.128141763322525e-05
0.000694392240236	-4.89113121405904e-05
0.0002325234535856	-2.6580304131065492e-05
-9.580131820588524e-05	1.4740681966406457e-05
2.2324700643425105e-05	-4.2679759012514445e-06
-6.428231391955304e-06	7.615916770956696e-07
3.95006129819577e-05	-4.17561395133484e-06
0.0008327904312353	-4.730642925250076e-05
0.0005057699515629	-2.8346643114993408e-05
0.0008194185515913	-7.027881804325142e-05
0.0010257509109119	-4.1781603079731674e-05
0.0003012588697705	-4.30646437389653e-06
0.0002512900454493	-1.523556257302984e-05
0.0019596468128257	-6.869581432130551e-05
0.0004490689011017	-1.9008410850304185e-05
0.0011634556255337	-3.774181440885993e-05
0.0007123428836884	-7.417267230554946e-05
0.001092235052889	-5.300530894518918e-05
0.0004459847446386	-3.831929797585806e-05
-0.0001756580747441	2.0605336944319844e-05
4.163788275781849e-05	-6.080311246820538e-06
-8.305895893018599e-06	3.80402546970444e-06
3.725758023461653e-05	-1.5650665466240968e-05
-3.068501570776409e-06	1.950795066483143e-06
0.0005878964345056	-9.070976444158116e-05
-0.0001172369877399	7.13206644224729e-05
0.0007408119160071	-0.0001439108097583
0.0003711516445687	-9.864887318148353e-08
0.0005473004651496	-8.39793364712984e-05
0.0003642145016038	-6.614444837925283e-05
0.0008124506949555	-9.170997298892036e-05
0.0007193219736271	-9.379834277547495e-05
1.626461300318765e-05	1.4724146435016168e-05
0.0005532105719745	-5.2690925426161875e-05
-0.0001179032786086	-2.940699716933592e-05
0.0001172012432384	1.8400836425170794e-05
-3.968512861219175e-05	-6.015847469434841e-06
-7.657301978449252e-06	2.479969277995376e-06
3.142265556145562e-05	-9.213840371390877e-06
0.0002179188716909	2.9416733949997255e-05
0.0005259926462644	-4.902641181063287e-05
0.0006240279551882	1.3606930593055489e-05
0.0007527618232149	-4.7873775556720645e-05
0.0002307549319783	3.416404829994332e-05
0.0003450026705957	-3.370043763085482e-05
0.0031711923024051	-7.36120064801022e-05
0.000507070641442	-1.6881995665647694e-05
0.0007497924215201	2.444380902892753e-06
0.0006935554488671	-3.684498241909454e-05
0.000654105609911	2.2621039020108872e-06
4.0799822041402776e-05	-1.1079131414550618e-05
2.6213500738703223e-05	1.296544468164012e-05
-1.4476879598306712e-05	-4.9050879427862985e-06
-7.69303189350769e-06	4.021748608089618e-06
3.0333812064081204e-05	-1.5323544441353057e-05
-0.000483962873372	5.392439346934462e-05
0.0001372365034023	-8.998525731702569e-05
-0.0002868974348764	3.0041217373084223e-05
0.0005568419541813	-0.0001352772231139
6.629159116142766e-05	3.2241246373013515e-05
0.0002597474675	-6.776519232900834e-05
-0.0011197758563289	-6.214075578168527e-05
0.0003268391634326	-5.561738509614966e-05
0.0004506209570227	-6.618687363769514e-05
-0.0001382883680465	-4.3392484032054015e-05
-0.0002251327580169	-1.1848848521203373e-05
-0.0003344363077853	2.349335197527655e-06
0.000206696016714	3.157716697640817e-06
-6.191706774756304e-05	-1.8300503781557957e-06
7.226450794449149e-08	-2.7224371145207977e-07
1.197100964763336e-07	1.055444679167236e-06
0.0001122945954299	4.166582231191319e-06
4.244868756284872e-05	1.171428530609681e-05
0.0001211105730523	2.1572887104984632e-06
6.0297043318775015e-05	1.818839683631011e-05
2.135818823985512e-05	2.7684441427808414e-06
5.298728085027553e-06	7.75171199320838e-06
0.0005690828065333	5.1221125458268696e-05
1.731869192537127e-05	1.0032337113143248e-05
7.920319762065266e-05	1.60852522216461e-05
0.0001021296544487	5.331791400277836e-06
0.0001226475715173	1.2772328375148297e-05
6.390059766466434e-05	2.43404713507522e-06
-3.148165998900059e-05	-7.46332166599843e-07
8.408442228276135e-06	1.3150745103087905e-07
1.886109747093095e-08	3.54358892205792e-08
-1.4187548334606928e-07	-1.4276887295768733e-07
-1.799318068660412e-05	-1.2648490353441226e-06
-8.319858101041937e-06	-1.9089689008080738e-06
-1.869899369555102e-05	-1.1943774024668055e-06
-1.0326051377108482e-05	-3.366897176201974e-06
-4.562825960572686e-06	-7.102480263054915e-07
-2.3735934563144936e-06	-1.1957349292828427e-06
-9.064805122466472e-05	-1.1329959330637523e-05
-5.091552270740646e-06	-1.7087217328437671e-06
-1.3344958639076637e-05	-3.315811671325804e-06
-1.6022572655735796e-05	-1.417781063226781e-06
-2.1074441337438856e-05	-2.630544009607103e-06
-9.965553246863512e-06	-6.038608996132505e-07
4.73950023322437e-06	1.7976120339408508e-07
-1.2382485945127723e-06	-2.905452235841814e-08
7.600310087201011e-08	-1.2824650580245204e-07
-1.7354549459472717e-07	4.593296158758692e-07
7.343392701268984e-06	-4.268888559258568e-06
-1.045526622046528e-05	4.6925313443589986e-06
-4.345477635427669e-06	-2.625561643814521e-06
-4.923590157099229e-06	5.439170748980705e-06
-1.399025835596374e-05	-4.404496953222389e-07
-1.805515886722561e-05	3.180693638478629e-06
-3.964389940989163e-05	-4.196679396243624e-06
-2.7597599389802752e-05	3.253421058061594e-06
-5.276101588430183e-06	2.9903460290134144e-06
-7.923319518559013e-06	4.081066179895499e-07
-4.918328067911004e-06	6.207856458295199e-07
7.5893494304665875e-06	-2.7438985005696535e-06
-4.696765630796121e-06	1.6057690087277508e-06
1.4134841830108397e-06	-4.6772677916353393e-07
4.401475008648385e-07	1.237265886920429e-07
-2.378156804886449e-06	-3.4477904967860805e-07
-6.654982716681149e-06	8.210101107038788e-06
2.168935940629287e-05	-1.0424425904279325e-05
1.6222102091364383e-05	9.210972887747064e-06
-3.808458227247173e-05	-7.3429485824120755e-06
8.204313798186072e-05	-2.426147227709091e-06
8.3578550915191e-05	-6.603266902674093e-06
0.0002439629703446	1.2803305793370085e-05
0.0001369609783129	-8.68158730374607e-06
-2.1890115309491107e-05	-4.9265666140557955e-06
1.7994937601113534e-05	4.844027363495233e-06
1.8220193864389916e-05	-4.168064849676408e-06
-1.293318419653385e-05	8.162863177012703e-06
6.281908189383014e-06	-5.2492349654517525e-06
-1.6765120980878083e-06	1.6219814552234209e-06
1.7984102896971674e-05	-8.636743940441158e-06
-7.231631254233039e-05	3.2782377192313616e-05
0.0005368718889166	-0.0001677211534534
-0.0006075095606134	0.0001841566060685
1.0882741295491928e-05	-7.126272790874616e-05
-0.0008924627301556	0.000277476770196
0.0006806487728399	-8.611673676090928e-05
0.0003243930922424	0.0001405500844772
0.002941678205619	-6.774353958746436e-05
0.000726733481789	0.000104698139518
-0.0005022907119	0.0001161709654205
-0.0003436808318393	9.900694808361808e-05
-0.0001476574948138	-2.2007308734837996e-05
0.0004310119377645	-3.626704118436634e-05
-0.0003064329861946	8.714715569487658e-06
9.728590755248262e-05	-1.865578225845571e-07
-1.8309486657974156e-05	7.359922380986176e-06
7.708287921145687e-05	-2.8201719998620657e-05
-0.000537796207387	0.0001454141356252
0.000547644640458	-0.0001201306643299
4.193046100945411e-05	9.839284606457305e-05
0.0013411624843826	-0.0001594330636492
0.0001144210405206	9.876707493488428e-05
0.0004723416423401	-9.53259855557067e-05
-0.0004798907852079	0.0002696072800918
0.0005907171902144	-4.775336381305354e-05
0.0011531689447525	-1.42524744127092e-05
0.0003104974612764	-4.799354251244124e-05
0.0001151232508104	6.33078421312271e-05
-0.0004333874912781	1.2925401252728564e-05
0.0003134086841538	8.347316895230975e-06
-9.920689634052836e-05	-5.3187630161719285e-06
-4.753114657937907e-06	-6.255275323438835e-07
2.2091375291116325e-05	3.009651042512841e-06
-5.40491185574856e-05	-2.4518672230992095e-05
7.331014887786083e-05	5.8338280742302496e-05
0.000265930099034	-1.0105494228638582e-05
0.0001396187951485	0.0001290412445802
9.90201163748418e-05	4.269381469902306e-05
0.0001514655034587	5.237296058088564e-05
0.0008891847690195	9.899452766206132e-06
0.0002204619674113	8.256397462636994e-05
0.0001317098322254	0.0001339599901788
0.0002988545893341	-2.806269088127341e-06
2.371681663593884e-05	4.747098783387733e-05
-3.299359370479374e-05	-4.237623198063886e-05
3.566130454813527e-05	3.381854518819491e-05
-1.2199685855612432e-05	-1.1137531146160335e-05
-1.699742852460453e-05	7.674172958393279e-06
5.646276156577807e-05	-2.7398311983579332e-05
-0.0004317289665206	0.0001731755494485
0.0011593645520116	-0.0001317055652869
0.0002671394510324	0.0001534868722749
0.0013390500840437	-0.0001487994765126
-0.0002009409386789	0.0001205865642345
0.0002854900367247	-9.994114490434228e-05
-0.0004771463951931	0.0001461856836089
0.0002093175592419	-3.985477502115566e-05
0.0009793530285602	1.883815588445412e-05
0.0007182831512356	-1.4862872763967152e-05
0.0007468369261549	8.25441987072309e-05
-0.0004913552382416	2.0630471248791407e-05
0.0003415571372414	1.0939356223729228e-05
-0.0001086910636546	-6.826109932004918e-06
-2.217335053741937e-06	-9.907679154516904e-07
1.522243895632963e-05	3.598383972005778e-06
0.0002885121641068	-2.7825763013521613e-05
0.000283986211379	5.174576948581753e-05
4.488112107025362e-05	3.867683453379376e-05
3.4625160437425313e-06	8.504116337434488e-05
6.0359770890697925e-05	5.735029741815887e-06
5.532171168610748e-05	2.933149277288045e-05
3.270938138985096e-05	4.364629225123516e-05
9.490831442458968e-05	3.584220926073353e-05
1.7632572367360603e-05	7.185118095508552e-05
5.620779888257294e-05	5.831417466766765e-05
0.0004706429511318	2.8539441015414125e-05
0.0001415494875393	-2.8818456180732455e-05
-5.283567052468481e-05	2.056316932414734e-05
1.2664004956077828e-05	-6.581786346249307e-06
-4.176374108836739e-06	9.090675274224166e-07
2.993889789924319e-05	-3.6038853255403727e-06
0.0006090413237583	5.347991347109102e-05
0.000558210292542	-2.1867540628222463e-05
8.828391156821115e-05	5.810052899078302e-05
6.191144088107969e-05	-3.70933972949523e-05
3.640015821720141e-05	1.434039316238317e-06
1.8214896343373812e-06	-2.9369888021333933e-05
-0.000293735295495	7.180159863370657e-05
2.4743314607906618e-05	-3.1470800871542784e-05
8.808356379307923e-05	-1.668994654757097e-05
9.423053948733188e-05	3.3129386487977114e-05
0.0009638873314783	2.408463796292045e-05
0.0002928736704449	3.0815582454688425e-05
-0.0001049216764115	-1.662858215284928e-05
2.40432882561148e-05	4.551868056883601e-06
9.435387633989455e-06	-9.32339343906286e-06
-2.2801233541814055e-05	3.657135477467399e-05
0.0016394274574734	-0.000107982061735
-5.585245783644223e-05	0.0002935406991009
0.0009135934829434	-0.0001180809654091
-0.0003810469956654	0.0002615403893361
0.0001474897433305	-6.914941718076788e-05
-0.0003309659177285	0.0001494243048707
0.0012466929698245	-0.0001219858606269
-0.0002821913260721	0.0001244791969024
-1.7263612177096373e-05	0.0001058793719004
0.0004767233703524	5.91278956402391e-05
0.0011527570194385	0.0001319364756417
0.001076113306456	-3.12999400067048e-05
-0.0005831226254264	1.9369190121165173e-05
0.0001658738446109	-5.07616365537244e-06
-5.102976601566628e-06	1.300063486710942e-06
2.774132402985792e-05	-4.9355941182188655e-06
0.0003043612675549	4.368840917603111e-05
0.0005115074601046	-1.7381870611204336e-05
5.917069350632981e-05	6.551364556193817e-05
0.0002469378167101	-2.4833381714323667e-05
1.6227527913316407e-05	1.7114675007072893e-05
7.017225044390524e-05	-2.3625481888531196e-05
-0.000234928942879	7.969343870489263e-05
8.877253404250317e-05	-1.6001417378840926e-05
0.0002135852558972	5.161652427285506e-06
0.0001295256607414	3.45118088530642e-05
0.0006950135796639	2.947764179754628e-05
0.0001056929294104	1.1106881383017011e-05
-1.3048959448931204e-05	-1.9071968338699473e-06
-1.3301510102353597e-06	-2.382444144968582e-07
-1.4669488036475556e-05	5.036073239720013e-06
5.309919839460039e-05	-1.8217187019084225e-05
-0.0003154897083073	9.324251543263346e-05
0.0009064995453449	-5.20957817509799e-05
8.818293447728856e-05	0.0001462156562458
0.001104754827374	-3.367587944597938e-05
-8.250697474922545e-05	9.724352966233028e-05
0.0003014374084621	-4.709354092773996e-05
-0.000113529918544	0.0001415614623816
0.0002909998449223	4.974053490922014e-06
0.0008412748992816	8.037169654677042e-05
0.0004329338093944	3.842774117259476e-05
0.0005980569901143	8.118427917319068e-05
-0.0003613181303607	-2.1308390586992413e-05
0.0002609254800061	3.2861439054841734e-05
-8.35414297916158e-05	-1.2864205202577364e-05
-5.524402264035797e-06	1.3731734542038797e-06
2.379430675315712e-05	-4.371049610322819e-06
-0.000146987402656	4.146966742361741e-05
6.581853698350702e-05	-1.6546445948896236e-05
0.0002122637810854	-1.3210410608518258e-05
0.000327013118272	4.23358534826617e-06
2.163104997126885e-05	4.6349908253019106e-05
0.0001019451963883	6.090997562439997e-07
0.0007380515916448	3.88548797907035e-06
0.0001243046961302	2.7442289126059055e-05
0.0002874207574878	4.468712553081537e-05
0.0002634953306663	-5.0196866526623525e-05
-4.7764697417573025e-05	3.331213763569432e-05
-9.748111236953438e-05	3.6328321141514647e-06
7.355532582751266e-05	5.290780573120046e-06
-2.3687197994640897e-05	-2.60721306535934e-06
-9.814637608089932e-06	2.3853162573118164e-06
3.998717866549874e-05	-9.10942047959481e-06
-0.0002909665988696	2.3800049666639056e-05
0.0003385439547435	3.5612138086288025e-06
-5.715629086570454e-05	8.614703677728837e-05
0.0008657993289132	2.7882194554421617e-05
0.0002639302107175	6.047659969939389e-05
0.0004813163569651	-4.430791444503237e-06
0.0003340505619881	0.0002039664601162
0.0006799711825452	3.030512985964742e-05
0.000799824146652	8.298784091948575e-05
8.781643562322224e-05	3.989252414167252e-05
0.000102846846451	5.6635593418215075e-05
-0.0002417616697095	-3.926145901022445e-05
0.0001708363219711	3.576158455857916e-05
-5.363875759882771e-05	-1.2578091370283503e-05
1.1301358552450352e-05	-3.7219147345210847e-06
-4.459549662728696e-05	1.411194907281226e-05
0.0003522493099431	-4.774873252732168e-05
-0.0004369106394416	4.0992924247551624e-05
-2.851829354173178e-06	-7.514492229232207e-05
-0.0006329129700584	4.3279447456994095e-05
0.0001845960635042	-6.265056269069848e-05
-6.644248273238511e-05	3.574570234663209e-05
0.0010306458015316	-0.0001020675242963
2.5346614704353016e-05	2.7712254115617584e-06
-0.0004282107312398	-3.2793340014559344e-05
-0.0002318908658994	-3.618841752808551e-06
-0.0001345203293797	-3.959764956178135e-05
0.0002900230593714	2.593418181816033e-05
-0.0002010388873264	-2.7316537393954735e-05
6.307185902461933e-05	1.005717308949804e-05
-2.7567582712823304e-06	6.08408478665419e-07
1.0562222243748078e-05	-2.2904002744978488e-06
-9.515866371860778e-05	1.666908362938672e-06
0.0001217248834439	3.508374762263759e-06
8.458286007638652e-06	2.5015841071339013e-05
0.0001708588442728	1.3879915168384038e-05
6.067466678040611e-06	1.7551369992719525e-05
7.545390971539123e-05	1.127372009491387e-06
-5.7630910418830746e-05	3.726142350370191e-05
8.710667538584975e-05	1.1508604787544888e-05
0.0001277126693765	2.8302615142394773e-05
6.811617097096716e-05	1.3620011704597044e-05
4.0508512953081485e-05	1.483056126085611e-05
-7.975113272376356e-05	-1.5112770284557373e-05
5.3477186151745185e-05	1.2680706631082224e-05
-1.6548569650722028e-05	-4.332705188312704e-06
4.555972049947545e-07	-8.766245015079571e-08
-1.7421373161736768e-06	3.320286768218701e-07
1.587485099238567e-05	1.967075913409125e-07
-1.9656001331396872e-05	-1.198594336126173e-06
-1.2492201907624684e-06	-4.038104137975507e-06
-2.949226579337684e-05	-3.0746206588301075e-06
-4.0750074307610137e-07	-3.021544598262277e-06
-1.1978511157533004e-05	-6.578317520172461e-07
8.45999275753228e-06	-6.152937330252783e-06
-1.3526971164160562e-05	-2.4904216809895634e-06
-2.2214790673805787e-05	-5.2590680764159135e-06
-1.1074078520520382e-05	-2.454761165900007e-06
-6.10739733093467e-06	-2.6632573789014753e-06
1.311147981496203e-05	2.894030900029137e-06
-8.75132584467499e-06	-2.3535486843228127e-06
2.7037778971472783e-06	7.95208709350502e-07
5.6929718436998846e-08	-3.580474604475104e-08
-2.583143041381668e-07	1.507789758719828e-07
9.739573782614711e-07	-7.25893018138925e-08
-1.3409049927233728e-06	7.816622701287275e-07
-3.6175826287182026e-06	1.4092071959158458e-06
-6.127589184707964e-06	1.8947010357290896e-06
-2.958839536224575e-07	-1.6215705168539033e-07
-1.1967446573511782e-06	5.223460389122737e-07
-4.496394009392746e-06	2.660922713441555e-06
-1.5091585225872344e-06	4.807903009352571e-07
-5.760378443406762e-06	1.46988237469304e-06
-4.085866863926139e-06	1.8483309182714703e-06
-5.862033647244245e-07	4.6928276433452634e-07
8.701037870403934e-07	1.4242505772065436e-07
-7.604001663814426e-07	-4.6787104372795586e-08
2.534975364839765e-07	1.191990927718735e-08
-2.8650692298725496e-07	1.7526602737539785e-07
1.288351915509084e-06	-7.271365905443617e-07
-7.565191049646951e-06	1.7713553670481251e-06
5.718511012975985e-06	-3.31194862133551e-06
1.699408866682116e-05	-5.565098798928414e-06
3.054992368079432e-05	-9.012024650886758e-06
6.093634419978211e-07	1.3329092625186462e-06
5.653556960518707e-06	-2.3533931057520933e-06
1.8121521263143243e-05	-8.58640312530584e-06
6.697661200436712e-06	-1.830007536722143e-06
2.8137902790573156e-05	-6.569444996771074e-06
1.9817871819372425e-05	-8.020516066809911e-06
-1.6475043520994711e-09	-7.184787192499966e-07
-5.8646436019081004e-06	4.5509163133870635e-08
4.535742987431692e-06	-9.33268735064818e-08
-1.4612489601279012e-06	2.070100534849395e-08
-1.762494615420142e-06	1.469778954616044e-06
6.532137514224705e-06	-5.5501036602268834e-06
-0.000102461650998	4.122491167579876e-05
7.051496804012042e-05	-3.480556108394737e-05
4.840821633375443e-05	9.283772678406706e-06
0.0001523880602143	-6.417935926324925e-05
4.042371792769749e-05	1.0308734440245898e-05
9.043410875660256e-05	-2.793342944424596e-05
0.0001034059807148	2.3686396726552444e-05
0.0001225178263438	-2.489713654971856e-05
0.0001304354852083	-3.793218820289832e-05
8.773065249342175e-05	-2.000030016247183e-05
-6.761767110238167e-06	6.569475601604241e-06
-8.258683923563944e-05	1.977890523919852e-05
5.270260551530918e-05	-1.0789971495755132e-05
-1.6053985921613237e-05	2.9819978472420464e-06
1.616285621858616e-07	-8.74394063637798e-08
-1.130142816160269e-06	4.275361744371559e-07
5.6138326737512626e-05	-2.010434421431334e-05
3.469013365965482e-05	-9.357786828885057e-06
1.467922848238748e-05	-1.4047739298460952e-05
8.886270415650999e-05	-7.337755095776313e-06
2.561936631713493e-05	-6.871268554337634e-06
2.3793789966994736e-05	-3.38081755675544e-06
0.0003288535228839	-0.000109619673271
4.0521859678643695e-05	-7.457284253011126e-06
9.93260557923838e-05	-1.1640691577544322e-05
6.668663583726371e-06	-1.0551863760354313e-05
7.471072716629522e-05	-2.409826993341287e-05
2.780402205272379e-05	-1.017854979757449e-05
-1.4011685575006543e-05	5.014925475923961e-06
3.6971171291801105e-06	-1.3108661089632608e-06
-1.1618227987941194e-06	5.61424912517328e-07
5.389640510199651e-06	-2.3658859450731373e-06
1.6752720545328388e-05	3.906484267345427e-06
4.460937299086626e-05	-1.5078793375293476e-05
-8.59241280257189e-05	2.5136263745796116e-05
0.0001964057283475	-3.117264536285323e-05
4.44883071299856e-05	-3.4293786101485144e-06
6.023334442576733e-05	-1.6991130380133133e-05
-2.704638874940974e-06	1.4772376447540388e-05
9.23211731185154e-05	-2.0609131505745796e-05
0.0002017809128372	-2.3943444795925804e-05
-8.490707136285023e-05	1.621397954982819e-05
5.617342702131293e-05	-7.20227010421394e-06
1.719374804550024e-06	-9.945243658277578e-07
6.255955876005102e-06	5.835417243256676e-07
-2.736228700368213e-06	-2.547062908359265e-07
-2.4952944427708216e-06	7.381017554077249e-07
1.3455695655642263e-05	-3.5596143231910184e-06
4.04421214875112e-05	-2.0820950850471443e-05
0.000107108245243	-2.0202006997649497e-05
0.0001754978392071	-2.550270665323945e-05
2.2792346782575666e-05	-2.9315004956439172e-05
1.8959609058194167e-05	-3.2942691128535552e-06
3.5887300128579714e-05	-1.3482632247302183e-05
0.0001965445372854	-5.182199047168525e-05
4.984715429845193e-05	-1.6547262639676333e-05
1.477598139488694e-05	-2.4642827535166696e-05
0.0001962135295692	-3.095047518877249e-05
0.0001278941135053	-2.8844608333459785e-05
1.096933686148858e-05	-1.838801693988076e-05
9.806681045003592e-06	9.181656140283596e-06
-4.489501021031241e-06	-2.6319662042684855e-06
-2.209786295374633e-07	1.5670605405757804e-08
7.881383790957585e-07	3.212089281952735e-08
3.1189729580834625e-05	-1.824298612175425e-06
2.5703515561415724e-05	-2.165026019512984e-06
5.249026242017915e-05	-6.465397978451336e-06
4.16930509383773e-05	-2.639522633792678e-06
4.433341315681511e-06	2.047053103369784e-06
4.632327255194768e-06	7.022534436539376e-07
5.6607690196986575e-05	-5.0214024072323e-06
7.7900274546337e-06	1.932481046720634e-06
4.382496780530554e-05	-1.4062387914744348e-06
5.10297948178074e-05	-7.405975801623598e-06
4.6924631940533885e-05	-2.681748213536958e-06
1.5203611776540502e-05	-1.6405514583964416e-06
-6.294448188830961e-06	1.2399680261014005e-06
1.4423644088976506e-06	-3.931423559265214e-07
-1.9845294004774266e-08	4.50590430229356e-08
-1.4104868266013938e-07	-1.7218530602589989e-07
7.091899146358712e-05	-1.0958670649172653e-05
4.2974524926091146e-05	-8.238691614359463e-06
8.807556597178678e-05	-2.9766217931072913e-05
3.370863230180632e-05	-1.2674497771481724e-05
4.678839562286346e-06	-5.627847327471212e-07
-2.9799606853798717e-06	-1.2004603480005465e-07
9.475903965912605e-05	-3.959116041772619e-05
-4.472194765616693e-07	-4.828013831632675e-07
4.094196299265005e-05	-1.3507629991742348e-05
8.131777243850688e-05	-2.895984219767384e-05
9.244987288614346e-05	-1.5885678415651877e-05
3.658602708182462e-05	-5.2433331986325665e-06
-1.7400108200369352e-05	2.168215641060761e-06
4.45866374726436e-06	-4.991477648865378e-07
-3.658977240436555e-06	2.4621049062863123e-06
1.7510587016930155e-05	-9.951298814028148e-06
4.822345758603552e-05	2.6153352129496502e-05
0.0002753744893017	-9.758562185738974e-05
-4.041623140231583e-05	3.801710197836052e-05
0.0002476713614029	-7.788649719045625e-05
2.490004901724052e-05	1.4276355367428018e-05
8.627845296570835e-05	-4.4453731810483695e-05
-7.06516109980303e-05	5.107756472993565e-05
0.0001105942832528	-4.076711743377698e-05
0.0002140803667172	-3.661257554772813e-05
1.9941492453836452e-05	-1.1601198988490027e-05
0.0002935211613017	-5.722094383279785e-05
-2.303698156609793e-05	1.3779523406826305e-05
3.9276517869526384e-05	-1.03467319028059e-05
-1.4414202850190368e-05	3.090841201025654e-06
-3.497533193720579e-07	1.1574070880689845e-07
1.5148609406136123e-06	-4.669476690157913e-07
4.900945192218013e-05	-8.792930152303702e-06
3.840496668611715e-05	-6.932265311367324e-06
8.958268204748953e-05	-2.2422243477018582e-05
2.574091552711407e-05	-8.00632319888496e-06
5.36054688126145e-06	4.950489009100607e-07
2.5501384741775084e-06	-7.073376718143432e-07
9.448813461814888e-05	-3.3804686030681316e-05
5.896961990042955e-06	-4.716100494939349e-07
2.949328323914568e-05	-7.43378844744262e-06
8.748208405522319e-05	-2.2942743963057932e-05
7.177933809792294e-05	-1.21013783429022e-05
2.438207491366557e-05	-5.602569268797657e-06
-9.878995908186074e-06	2.773902901684994e-06
2.2676157917982243e-06	-7.449187537638413e-07
-1.7283120147867426e-06	4.143046591674886e-07
8.973406197914179e-06	-1.9273037694052046e-06
4.112083123062309e-05	-1.5597057844473477e-05
8.042172970788206e-05	-1.2244793008868766e-05
0.0001581697115774	-2.0757466972443283e-05
4.14649857536739e-05	-1.637221116996093e-05
1.570036770791924e-05	-2.698866294186599e-07
2.7278651971672375e-05	-6.603855963690096e-06
0.0001901479767538	-3.675450391862506e-05
3.870203815128899e-05	-7.304433780390431e-06
3.758640171786423e-05	-1.309730937461336e-05
0.0001704782456098	-2.4050648635140165e-05
0.000104025016817	-1.906793049232059e-05
1.4812297150513417e-05	-1.3823215426497607e-05
2.8417262416943515e-06	7.558504351305812e-06
-2.0678543693099858e-06	-2.22670622614736e-06
-1.1443996602218564e-06	6.425729080116726e-07
5.472898580527212e-06	-2.8166843421274025e-06
1.8215179756407924e-05	-3.613295082341848e-07
4.017216712676925e-05	-1.795172393134195e-05
-9.177598456069811e-05	1.67305778411461e-05
0.0001596642360329	-3.3387921699147124e-05
4.6033132395397506e-05	-5.965473782746159e-06
5.769121807536164e-05	-1.8881864832136725e-05
-1.423962601676712e-05	-1.691379226471143e-07
9.019533667871916e-05	-2.410557152473038e-05
0.0001669590770053	-2.7232678251802167e-05
-9.200610723744332e-05	8.435270839053712e-06
5.3168577666734024e-05	-1.3202296410462442e-05
3.476863034553241e-06	-3.122142141949068e-06
5.386837536301256e-06	1.0621497027892497e-06
-2.48716419736225e-06	-3.0257825880078546e-07
-7.379562808230039e-07	2.755829541230791e-07
2.9775386618049107e-06	-9.778087103152653e-07
1.4906235476577726e-05	-3.57079496476378e-06
4.571293204072621e-05	-1.080942227849578e-05
6.169528593638577e-05	-6.679898819519528e-06
8.870518867302435e-05	-1.11938297719218e-05
2.314678895411953e-05	9.722036768837374e-07
3.542034141384512e-05	-5.921483141475337e-06
0.0003051143702269	-6.49385914943278e-05
5.185378977142451e-05	-5.802318015029601e-06
8.837319816202106e-05	-6.896673390133638e-06
6.794944811617776e-05	-1.1512738678901091e-05
5.41880998983387e-05	-1.0105444577140371e-05
7.405682681661157e-07	-4.091871684469783e-06
4.054285858883587e-06	2.5854805272691276e-06
-1.8076488925740048e-06	-7.926402007581313e-07
-2.1365302646318557e-07	5.043349282105389e-07
4.135106054328393e-07	-1.947432103983034e-06
-4.528538126294019e-05	1.6890197842906147e-05
1.0430646084146956e-05	-1.2673474636310602e-05
-2.0232875347100643e-05	3.216663952185363e-06
1.2327113866506351e-05	-2.4938289530672536e-05
1.0857310134073163e-05	1.771232225662769e-06
2.433269662275787e-05	-1.0693854835172836e-05
-4.851559296406517e-05	2.0545324334582283e-05
3.28984224716273e-05	-1.0826443216367024e-05
5.254826246988067e-06	-1.670114978704535e-05
-7.596681801331529e-06	-6.553762783519794e-06
-2.234448465718474e-05	2.5937149375921244e-06
-3.324673407641645e-05	1.0111352937832326e-05
1.8704728366964543e-05	-6.150563379284202e-06
-5.410737952100935e-06	1.813065046429704e-06
-1.674940316270337e-07	-1.3456078107916125e-08
8.157466962123968e-07	6.275153151833208e-08
6.2677420181902604e-06	-2.1605599041868385e-06
5.436636437583116e-06	6.262598802195956e-07
1.6679335868004775e-05	-5.250731854024316e-07
1.681353568331868e-05	1.9349378129437673e-06
9.500339567295607e-07	5.596372469264121e-07
1.9280103825391777e-06	7.598688678337887e-07
3.289691835748473e-05	-6.3908823179302855e-06
2.698753887044396e-06	1.1825787064302984e-06
1.6961010629830477e-05	1.9051792097107848e-06
1.6478318357949483e-05	-2.3980279056727684e-07
9.528654100574598e-06	-6.369616584606995e-07
3.527607860024814e-06	-2.034046990973315e-06
-1.0135289932767434e-06	1.3785461741044326e-06
1.6835311892431528e-07	-4.3138271427588963e-07
2.8572692630414592e-08	2.2048131572465854e-09
-1.3638509481322313e-07	-1.1668859646554196e-08
-1.0032720389941537e-06	3.2904378722221164e-07
-1.0324792782877264e-06	-8.463135797022061e-08
-2.7054392822506933e-06	-6.47321578346288e-08
-2.569073713826836e-06	-3.948141654966806e-07
-2.826680853133529e-07	-8.927074643438974e-08
-4.708725748930401e-07	-1.0726590184339184e-07
-5.432642628091981e-06	8.470963569159347e-07
-6.819838491229219e-07	-1.7388211695649204e-07
-2.593771834705485e-06	-4.024436210893997e-07
-2.7167752630866677e-06	-9.28281899283792e-08
-1.6755766016762171e-06	9.721263699062905e-08
-5.341054405598525e-07	3.2007989585554264e-07
1.364901260465679e-07	-2.2325496207554813e-07
-1.8261725763977873e-08	7.050761786830819e-08
-1.4164786025674476e-08	9.112263456191516e-09
6.479351019446078e-08	-3.8752144980247256e-08
-1.9698978018806094e-07	-1.7335847118024725e-08
3.377107589906564e-07	-2.050337311396831e-07
9.725870323039614e-07	-4.196249952312889e-07
1.4989258619177857e-06	-5.190379990737449e-07
9.396554276092481e-08	3.0303625199248686e-08
3.036349474398265e-07	-1.3485377639171505e-07
1.1564870526438222e-06	-8.506462329499009e-07
3.93213844207117e-07	-1.3066137455244861e-07
1.4214490133722285e-06	-4.211064879856704e-07
1.0770608285716414e-06	-5.205546225421829e-07
1.8393118439840858e-07	-1.53632752235264e-07
-1.8863478104339185e-07	-5.567423539809439e-08
1.758456374076361e-07	2.0144330510258862e-08
-5.953637452160373e-08	-5.014051493469093e-09
7.518338689400315e-08	-4.768080929256198e-08
-3.40005491404706e-07	1.990287735719418e-07
1.9422065335522368e-06	-4.3247348320987633e-07
-1.4805841695372448e-06	9.026676316702206e-07
-4.782624165433795e-06	1.7120769168773783e-06
-7.809781886361252e-06	2.609686883457578e-06
-1.956397834500581e-07	-3.430204117104501e-07
-1.4794136771730005e-06	6.390284014414179e-07
-4.080274416931043e-06	2.7599498681475583e-06
-1.7732449132357693e-06	5.082432965466362e-07
-7.203994506232764e-06	1.969114787174735e-06
-5.503375530001823e-06	2.3523731377262753e-06
-1.6962902707260434e-08	2.4475016586758417e-07
1.512273268400676e-06	4.731429316887081e-09
-1.1806784902512193e-06	2.4819710564906773e-08
3.81292674893163e-07	-6.787695872150746e-09
6.162030830268287e-07	-4.946421066407827e-07
-2.3302138808101223e-06	1.8738975715543337e-06
3.246465892652869e-05	-1.3666427245732804e-05
-2.309365760638922e-05	1.165841301088345e-05
-1.2769579817411571e-05	-2.754637090733208e-06
-5.255620463699176e-05	2.1560355827626817e-05
-6.785862741446465e-06	-3.511483095836992e-06
-2.314730258417582e-05	9.332183685728798e-06
-1.1646357076713275e-05	-7.61561596526337e-06
-2.9473957394086004e-05	8.27848259394281e-06
-4.396427304561329e-05	1.274087357994249e-05
-2.5811464520636963e-05	7.061003800932607e-06
1.5935714214241446e-06	-2.1349539583727135e-06
2.6105605710832418e-05	-6.471249202999221e-06
-1.6910317288998537e-05	3.5225367153712995e-06
5.1840483959276e-06	-9.70406934644956e-07
-7.617323769838126e-08	4.930561527367666e-08
4.57732221804583e-07	-2.2505976113077658e-07
-1.7873570423331708e-05	6.898310008760208e-06
-9.65681820688147e-06	2.6155962027197323e-06
-3.0189478323694833e-06	4.137128294590069e-06
-1.5036843391194104e-05	1.4505230526119937e-06
-7.135009425447073e-06	2.3907066856496004e-06
-5.498432701200389e-06	7.948822153229697e-07
-9.648533538897692e-05	3.547261352835124e-05
-9.979443736684648e-06	2.1782612545904995e-06
-1.8412927367175225e-05	3.1643048634648384e-06
-4.522249571136398e-07	2.6667494085990233e-06
-2.236394975142338e-05	7.821894631823462e-06
-9.22572114251676e-06	3.433361913376354e-06
4.832482756467953e-06	-1.710184896983082e-06
-1.3067861044519225e-06	4.48642339535305e-07
2.783020935003688e-07	-1.6261887266644358e-07
-1.349314818145591e-06	6.99736166641978e-07
-4.2645058825855e-06	-1.1947464394186735e-06
-1.1688919067211256e-05	4.707748006629465e-06
1.7707498294301947e-05	-7.117485623154389e-06
-4.4965714995063095e-05	1.043834841095766e-05
-1.1867886980309625e-05	1.585423129781586e-06
-1.5513881172269017e-05	5.337769212781293e-06
-3.5574637772894744e-06	-4.311843252612533e-06
-2.3966995154436287e-05	6.775127984948836e-06
-4.651991530310561e-05	8.615309658648556e-06
1.7363550965322183e-05	-4.695368696032976e-06
-1.466804475851571e-05	2.56986871293021e-06
-2.574010338008675e-07	-1.1147614431850967e-07
-1.7274463958864969e-06	1.993931049733215e-07
7.286989618965576e-07	-5.2493830302021726e-08
4.675079889475104e-07	-1.3591904092263509e-07
-2.7387533004189534e-06	7.568120724868588e-07
-1.91142853413574e-05	8.029366667647742e-06
-2.057702239767263e-05	4.869096925863882e-06
-3.9013449028403504e-05	8.968040869247544e-06
-1.0482438509283773e-05	7.263837783258828e-06
-8.070416584632928e-06	2.4418602363072807e-06
-8.42288271777981e-06	3.1271297023824875e-06
-4.972705854050381e-05	1.7235275104520778e-05
-1.3774009446100397e-05	4.797638309733645e-06
-1.2250413714494794e-05	7.692461607594207e-06
-3.956826091370954e-05	8.820593520386298e-06
-3.310976783079305e-05	9.738817173801722e-06
-9.411725455085553e-06	5.565074593631986e-06
1.7061654252717778e-06	-2.522785395919042e-06
-1.2049777023024384e-07	6.8004670404986e-07
8.021988068878493e-08	-2.1012024830496552e-08
-3.101179638008333e-07	5.5696580775903293e-08
-6.109986937409801e-06	2.908187036835803e-07
-6.9814270618004305e-06	1.0356704501773785e-06
-1.4508186669799409e-05	2.629686009159798e-06
-1.1509898326374796e-05	1.6868603115419234e-06
-6.859925555861144e-07	-7.41241774895376e-07
-1.390985953069278e-06	-3.517811128408325e-09
-1.682823610681096e-05	1.8936814986787855e-06
-1.965752164905792e-06	-4.2185459425685403e-07
-1.1514314277318108e-05	1.0895576912557886e-06
-1.4740434420206448e-05	3.1536012518049517e-06
-1.1004601094556017e-05	9.06629506894973e-07
-2.62329502595725e-06	3.671494224813128e-07
8.338564023754525e-07	-2.7950402890390685e-07
-1.4051699334661566e-07	8.888378946036474e-08
4.6565264645434055e-08	-2.375421600155044e-08
-1.4866254589078617e-07	8.383810909215219e-08
-1.4398878099863506e-05	3.5813399414424424e-06
-1.1310163933135025e-05	2.713958982682979e-06
-2.3728907344330072e-05	9.025153389968791e-06
-1.0642922331085336e-05	3.7810288669696945e-06
-3.6271415173577625e-07	-3.4018698471251966e-08
2.7998843266326066e-07	7.383552747489244e-08
-2.7934927151371865e-05	1.2570661078153048e-05
5.5332161431309346e-08	6.566925843072877e-08
-1.14485709505602e-05	3.837036430040489e-06
-2.311756618508834e-05	8.951608318961436e-06
-2.11344264942571e-05	5.052832587703115e-06
-6.996603623167905e-06	1.9434427214706985e-06
3.073935557086053e-06	-9.073779635721808e-07
-7.44734927981545e-07	2.304773658980261e-07
1.082845065460679e-06	-8.00870064422683e-07
-4.893290370836391e-06	3.2390084077369855e-06
-2.5680752706987292e-06	-8.577598906752646e-06
-7.885258288922043e-05	3.178270231325203e-05
9.238711282004104e-06	-1.2011085237331923e-05
-6.521053399414779e-05	2.5600151455139553e-05
-6.583360691552032e-06	-4.517136107374797e-06
-2.6656244922966792e-05	1.4456792922183874e-05
2.3107517387987773e-05	-1.6463096442776526e-05
-3.3454445870931026e-05	1.3333750523103792e-05
-5.345253927072115e-05	1.2287167578712288e-05
-1.0947765189082472e-05	4.041060363047326e-06
-7.587557385608566e-05	1.869849971338641e-05
1.4159389113198073e-05	-4.6759354095974255e-06
-1.5145356765302473e-05	3.535404876529984e-06
5.24139405934721e-06	-1.0641473619151834e-06
1.018598656342941e-07	-3.474866195894406e-08
-4.481769335868793e-07	1.3794222925497578e-07
-1.1196128167601865e-05	2.936257100186456e-06
-9.709746431679996e-06	2.163249900211003e-06
-2.2909855830206346e-05	7.149115765122812e-06
-7.689517557321275e-06	2.3690119092904446e-06
-1.0199356232591352e-06	-1.4295644152066113e-07
-7.437133840794481e-07	1.615003555052319e-07
-2.8118580681471803e-05	1.0943254325248404e-05
-1.4085201919597432e-06	8.773960697659995e-08
-8.305073148493833e-06	2.2380757091906422e-06
-2.2696637877810875e-05	7.25748844728957e-06
-1.7254788848883416e-05	3.9234538332312615e-06
-5.430513333136077e-06	1.862589886130913e-06
2.06461924681377e-06	-9.28414767521631e-07
-4.490627077432007e-07	2.495446074484666e-07
3.3621389184321426e-07	-7.749064030603101e-08
-1.8599554113408032e-06	4.1237354344187556e-07
-1.6410537868574174e-05	5.634933961062947e-06
-1.6783771386488866e-05	3.1365124872209617e-06
-3.723921378939046e-05	7.820883520124281e-06
-1.375990459576906e-05	4.625984515636288e-06
-5.845966898033331e-06	9.78334133033857e-07
-6.315024003665843e-06	1.5024283856021311e-06
-4.8270370581225446e-05	1.2518185524450663e-05
-1.0232024880377972e-05	2.188937754690267e-06
-1.5116639967876565e-05	4.728793646165924e-06
-3.7452475155630194e-05	7.768063505536644e-06
-2.760747921104634e-05	6.492171102757851e-06
-8.070662296344553e-06	4.018682240857592e-06
1.9577589366657537e-06	-1.995954926645844e-06
-2.735038502133939e-07	5.577801144622225e-07
2.589039795441432e-07	-1.6813394773009357e-07
-1.3106161620628303e-06	7.573310773553787e-07
-5.538463768633672e-06	6.18166211427826e-07
-1.0264133044095657e-05	5.1739961734926305e-06
1.995074310196138e-05	-5.177092747486449e-06
-3.5298257008032443e-05	9.95052033009655e-06
-1.2337184374884132e-05	2.5032490999247253e-06
-1.464848786997347e-05	5.630131731094836e-06
-6.825430349900963e-08	1.675822647835257e-07
-2.322861073838225e-05	7.606921977100703e-06
-3.756446808041027e-05	8.744116582203621e-06
2.0217348452978965e-05	-3.2580305519765315e-06
-1.4271565857145933e-05	4.464097881088156e-06
-1.3629280748456253e-06	8.258391908841474e-07
-1.0829595586634317e-06	-1.3733655896047402e-07
5.358672372947408e-07	1.9556262139225463e-08
1.834980428641213e-07	-7.953375558552011e-08
-7.294840258315279e-07	2.8476260360782733e-07
-5.6943036100747016e-06	1.1645815879190425e-06
-1.2646609085283272e-05	3.4350214334557273e-06
-1.5953531349562817e-05	2.881348070377543e-06
-2.074419227660067e-05	3.935144891563767e-06
-5.890682932159927e-06	-6.374304609209753e-08
-8.569241318377931e-06	1.8472459943844615e-06
-8.233852129564589e-05	2.149287250912661e-05
-1.2693347149094386e-05	1.951279375643706e-06
-2.08959364618184e-05	2.8097511670239462e-06
-1.7359584290785173e-05	4.208477683407158e-06
-1.6149794492308626e-05	3.4062684946391573e-06
-1.1590960847876784e-06	1.0665811512051431e-06
-5.605122651810053e-07	-6.098119948950756e-07
3.39275636885445e-07	1.7841068895080258e-07
1.344375683178403e-07	-1.7267916771517658e-07
-4.238604004120142e-07	6.610414884004371e-07
1.528388240098339e-05	-5.459902292028072e-06
-4.761684190205614e-06	4.1751419181758625e-06
5.252792769201851e-06	-1.8050196663165905e-06
-9.79045162903799e-06	7.72805817396279e-06
-1.052363629511338e-06	-8.330329330612868e-07
-6.4057735084887505e-06	3.5384865080570454e-06
2.063538849025205e-05	-7.091825185302171e-06
-7.70029573812211e-06	3.433893100595424e-06
-6.42608753590487e-06	4.783535130423987e-06
4.64565055884803e-07	1.60670975077757e-06
6.513440469643078e-06	-9.662485237882248e-07
1.1218515727405798e-05	-2.9907708317703705e-06
-6.559106542751389e-06	1.7429413387969126e-06
1.9291012600156547e-06	-5.014770113543132e-07
2.8252973300553243e-08	7.491970325626665e-09
-1.5029600936015986e-07	-2.9467626968656512e-08
-2.508522890861034e-06	6.746838817786558e-07
-1.1216823070279285e-06	-2.0986371130976026e-07
-4.270909120095089e-06	5.300189907575098e-07
-3.102087549436111e-06	-4.140624874688341e-07
-5.511873566580903e-07	-7.328558736979715e-08
-3.966757321490814e-07	-2.600288838073424e-07
-1.023122036003333e-05	2.2696967811463835e-06
-7.481092935444915e-07	-3.3353555965560413e-07
-3.4595535205567584e-06	-2.991376272762585e-07
-3.897216555270139e-06	3.466075542492043e-07
-2.868818515392166e-06	2.632258989532546e-07
-1.5062610814515404e-06	5.253908699400109e-07
6.27306804548412e-07	-3.317429364343897e-07
-1.523439860171573e-07	1.0060243983363841e-07
-5.041564736075004e-09	-1.0722422432613974e-09
2.5721757688607335e-08	4.6019365126450935e-09
4.068099444349225e-07	-9.88454769380985e-08
2.2849723078056826e-07	2.4900106246301483e-08
6.751189772692438e-07	-4.4821703230988324e-08
4.820302164825559e-07	8.263794647458506e-08
1.1681185931909705e-07	1.1572539083238852e-08
1.0102218510865381e-07	3.43003703970084e-08
1.6891997714023222e-06	-3.104528274653917e-07
1.7675058520662527e-07	4.5379762183402774e-08
5.382826747377706e-07	6.973248829873644e-08
6.269421560692712e-07	-2.2990344652407626e-08
5.087260428977598e-07	-4.1235788411126285e-08
2.3478527262582474e-07	-7.942729336192883e-08
-9.395649014119936e-08	5.1744964098579335e-08
2.2068180352332497e-08	-1.5873886292971793e-08


==> supplementary_files_3/2d_Hubbard/Constant_L11_pi_pi.csv <==
Re_C	Im_C
-9.12649912152107e-08	2.2279194841479408e-08
4.196739025436036e-07	-8.407297632935593e-08
-4.358070781830613e-07	1.573224703515607e-07
2.017311015915245e-06	-4.294391451429615e-07
-1.226282902788655e-06	4.072079256643126e-07
3.0010080729770163e-06	-3.558971813756643e-07
-1.498646069866669e-06	-8.814129827168226e-08
2.775039689926098e-06	1.036330084093641e-07
-2.154053940487084e-06	-7.927294170321016e-08
1.936495172741787e-06	-1.773028309711154e-07
1.8845584412376135e-06	2.655163888777407e-07
2.060269012047258e-06	-1.245095101155454e-07
1.8139397683784987e-06	2.3073634847347858e-07
-6.466236354302574e-07	-3.0348602959924184e-07
1.043677060804378e-06	2.820804022313777e-07
-3.6738258863686905e-07	-9.947651125219589e-08
4.676690142560344e-07	-9.965751029588826e-08
-2.0826338817661156e-06	3.51765800677966e-07
3.477930940557134e-06	-8.504775048606584e-07
-9.850504832997953e-06	1.7381897017562051e-06
6.966295678297432e-06	-1.8932990352309951e-06
-1.49386698125621e-05	1.1760349478328255e-06
1.049742584153885e-05	2.143324629187009e-07
-1.5150998943168368e-05	-6.903444086021583e-07
1.2135519789654003e-05	7.656011671874189e-07
-8.639243390472017e-06	4.64262710187494e-07
-8.625922913757094e-06	-1.9279930331726317e-06
-1.1197335742380508e-05	4.1023729665964754e-07
-8.88882508777893e-06	-1.558158595886128e-06
4.128060346464176e-06	1.7990423724211255e-06
-5.845908410491688e-06	-1.6987070630499216e-06
2.027439153978806e-06	5.961711566423331e-07
1.2119256716652343e-06	-1.0066228241937027e-07
-4.763216578182815e-06	1.8381480449360018e-07
1.9100637903345733e-05	-2.3176743456374836e-06
-2.7028644071671176e-05	-1.983122927533542e-06
2.2990682070473e-05	-2.8345794540416708e-06
-4.398777019997467e-05	-6.080795398612151e-06
5.183465984916055e-05	-3.856655177161874e-07
-4.381398050587605e-05	-2.4615671612456455e-06
1.878186727072456e-05	9.369271614663136e-07
-9.590667967892192e-06	-1.6301468237337817e-06
-6.453757007329083e-05	-1.4274707360357306e-05
-8.895487966684553e-05	-1.0849962822668164e-05
-6.931404796083044e-05	-1.1652277096161567e-05
3.808864289534362e-06	6.909637115153002e-06
-1.055774422315809e-05	-6.640274915194557e-06
4.066602255490404e-06	2.320421486014104e-06
2.966008828907725e-07	-1.5568573606153269e-07
-1.6809021144405642e-06	6.868201511552216e-07
-8.536390523567495e-06	-2.4981417538436037e-06
-1.556467324935357e-05	1.212278346867748e-06
-1.048469442205594e-06	-3.672988832206584e-06
-3.280675997501438e-05	3.186326688281812e-07
-1.9381374888482568e-05	-1.9898554929233452e-06
-7.250548371695922e-06	3.840940931885732e-07
-2.014737446066643e-05	-5.576299193504603e-06
-4.80473562046232e-05	-2.737530342126815e-06
-6.03561806066667e-05	-5.588622538645106e-06
8.322542098372755e-06	2.4138623380325323e-06
-7.777240984658573e-05	-7.184804116319405e-06
-1.1320870234751615e-05	-2.752713101259272e-06
2.5658150152442936e-06	1.4228047899531315e-06
-3.4399491792970426e-07	-3.87899302401127e-07
1.5236920559433097e-07	1.0515668870239054e-07
-2.736023259201147e-07	-5.890627003760331e-07
9.271281147975492e-06	-4.4017385037941395e-07
-7.090791312598866e-08	-3.3085415987423334e-06
-1.7035629586104278e-05	-4.8738885461301074e-06
-2.8824740650962367e-06	-3.7208532486207295e-06
2.7347632243971814e-05	5.930988096490881e-07
-1.7192497657703886e-05	-3.961858980520593e-06
-7.357524244356427e-05	-7.790661564653875e-06
1.0964318443365206e-06	-2.7906222593938326e-06
1.5569494612857852e-05	-6.323543882736494e-06
-8.420059550031906e-05	-6.35075713815294e-06
-2.8474805610810214e-05	-7.472775888767932e-06
-2.0921717615563173e-05	-1.6874691051851036e-06
5.728020461802528e-06	-4.180047757310703e-07
-1.0626825780155932e-06	2.8946438610732874e-07
1.1547774930325799e-07	-3.222130659759579e-08
-1.1933980885411858e-06	2.281393413173486e-07
-1.7842993661665888e-05	-2.493754987493409e-06
-2.4846126343566986e-05	-2.100738520366839e-06
-3.192640870476388e-06	7.728572960991189e-07
-2.73085187366955e-05	-1.3792077111411722e-06
-5.510894822206608e-05	-3.1433736826230447e-06
-1.062637745520207e-05	-1.5025518415288164e-06
-9.399483431945611e-05	-1.8582703275403143e-05
-9.9294968091412e-06	-1.1498703387606038e-06
-8.334478139639428e-05	1.082752701024534e-06
4.0300875420767287e-05	1.766915623619466e-06
-6.741044256793432e-05	-7.220489338855379e-06
-1.9659173354566575e-05	-3.1848474717286524e-06
1.2034923495929122e-05	2.335710239111461e-06
-3.3875219334103e-06	-7.21005653040687e-07
6.600071617980875e-07	-1.4949467565112359e-07
-1.906456781345113e-06	5.019430786959976e-07
2.1882825985550473e-05	-1.7765969519916606e-06
-1.8419255190415756e-05	-9.90507820893873e-07
2.1784458935531183e-05	-1.214125745886572e-06
-5.0466321707666706e-05	-5.463225607177659e-06
2.777136338003104e-05	-7.275014759760222e-06
-6.271380685607853e-05	-2.2632848528593197e-06
4.1351491758184145e-05	8.644676665960726e-07
-3.570867971514339e-05	-4.721414341157469e-06
-2.9287173999583628e-05	-8.070533809672105e-06
-6.7102382799228816e-06	-1.6247040744660814e-06
-3.49348098341008e-05	-7.176433067135626e-06
7.712676056924049e-06	3.0566111821118365e-06
-1.1142539527564e-05	-3.881923341903934e-06
3.90928679283189e-06	1.4003827751585343e-06
6.165064168254286e-07	1.5876572854975754e-08
-3.5625945642692304e-06	-1.8123293879271908e-07
-5.079161217159415e-07	1.301809782276436e-06
-1.316436414250948e-05	4.767530811432689e-07
1.223798239324445e-06	-1.8553550043825352e-06
-5.1990349672485874e-05	-4.706785663181443e-06
-7.796234617902377e-05	-4.304474693315252e-06
5.777035294617835e-05	9.253473355153474e-07
-2.846084972913883e-05	-3.064409187861321e-06
-6.777543561689265e-05	-4.1479263505480775e-06
1.662044956305102e-07	-3.6292971549425585e-06
-9.575459303701837e-06	2.567038584104904e-06
-2.4337991728592508e-05	-3.587279135741384e-06
1.6485713260637445e-05	3.974341699998989e-06
-7.291352218811939e-06	-1.997148447762803e-06
1.985244139076347e-06	5.994114620738815e-07
4.874138741710949e-08	-2.7018765745358924e-08
5.268681127890239e-07	1.6111840628919477e-07
6.788542099919486e-06	-1.1598258693680077e-07
-1.2180221049139054e-05	-2.70138861698425e-06
-8.549703495282256e-05	-1.205554459232138e-05
-4.6006639556879976e-05	-1.0779562788988744e-05
4.3774368052789856e-05	-1.8470400320583297e-07
-2.573523216786773e-05	-1.5066693675859165e-06
-0.0001825409089983	-2.023802400023585e-05
2.7011908309244424e-05	-5.49580269717492e-07
-5.058212459903634e-05	-1.1250113274574932e-05
-9.249208694387945e-05	-1.3908917262160236e-05
-1.0741905148189432e-05	-2.5673622535102865e-06
-2.497930839502971e-07	8.491244459706235e-07
-2.2096048568222596e-06	-1.2781182587530977e-06
8.826808360687658e-07	4.666189763552763e-07
6.980075526686086e-07	-1.283729471377092e-07
-3.1356012031892563e-06	4.705379612017349e-07
3.4489152360630353e-06	-1.1452747555511098e-06
-4.143057261489819e-05	-1.8186549314081891e-06
1.1491576345240632e-05	-1.5907389282561642e-06
-3.28153133481785e-05	-2.0028528280535345e-06
-2.2795800788948753e-05	-3.783619829955133e-06
-3.815312204700878e-05	-1.6704984428540949e-06
2.5841865900924543e-05	-5.9786397962131e-07
-3.767334991071292e-05	-4.355067440511201e-06
-5.4395987339543535e-05	-7.814559151782938e-06
1.1272547200768916e-05	2.39060060868802e-06
-1.1408166548698784e-05	-2.4498889236718257e-06
9.458622269160994e-06	2.821017239772338e-06
-7.6243221451300045e-06	-2.479402789174777e-06
2.5227617608819273e-06	8.644284533819002e-07
6.582675341963937e-07	-4.3344289637900424e-08
-3.0485232516052862e-06	-5.6129564108906494e-08
-2.686632194025345e-05	-6.15063622058634e-06
-5.441607733663139e-05	-5.412184522451616e-06
2.807451732558325e-05	-2.413394156636282e-06
-7.496750890424256e-05	-2.349289383984557e-06
-2.3798424284807244e-05	-5.469452849601092e-06
-5.031658797210511e-06	-2.1268535261299705e-06
-3.50582537392131e-05	-8.550917026029786e-06
-5.7965697105692146e-05	-8.609801545412287e-06
-4.513327351695483e-05	-9.100501027198175e-06
1.413426636961608e-06	1.7336261478300526e-06
-3.053875694458879e-05	-8.271075511519547e-06
5.33937944651323e-06	1.567451985605061e-06
-6.172126152446022e-06	-2.167531152433584e-06
2.17091727269401e-06	8.137555260609385e-07
2.5556925525048834e-07	-5.3835401367153886e-08
-1.6650583903065569e-06	2.8001956793951233e-07
-3.030906811707164e-05	-4.335249000473014e-06
1.9443170881160714e-06	1.0863284624107438e-06
-8.037631469885494e-05	-6.389032135496776e-06
2.9205048515023947e-05	2.1828130182061336e-06
3.3685215201271157e-06	-7.627706915474626e-07
-2.0994446408487333e-06	2.4620207392944336e-06
-8.231859385594007e-05	-1.22365408301593e-05
1.4002525742761443e-05	3.07322847740948e-06
7.224006671270413e-06	3.3840510764203265e-06
-2.070244701106865e-05	-5.440654846262653e-06
1.3274873019015024e-06	5.289106319735059e-07
4.069009134305717e-08	-1.616879659600164e-07
-3.133069294893108e-08	1.745390246551124e-07
2.2657987907820504e-08	-5.664268785651253e-08
5.879535838313298e-07	4.693617266294652e-08
-3.092353489642477e-06	-4.63439915127785e-07
-2.628323254409143e-05	-5.557523997883615e-06
-7.18648043339185e-05	-8.05917133513958e-06
5.844505698816508e-06	-2.044089030807547e-06
-6.574800715920946e-05	-9.717993416538925e-06
-3.130734431771507e-05	-5.565521839114842e-06
-1.9045714271921403e-05	-4.150720941442756e-06
-2.344858037151936e-06	-1.188806590076771e-07
-2.317788703860392e-05	-5.870323915113831e-06
-3.636439360940233e-05	-1.0118961291147524e-05
-1.0107436224852264e-06	-6.455128500297657e-07
-1.804977368631208e-05	-7.515673378451588e-06
1.9343739137474695e-06	1.210258104779619e-06
-3.4302807863974863e-06	-1.998880927637074e-06
1.268936945328591e-06	7.5597605282883e-07
-3.07169557301004e-07	-8.21643989262482e-08
2.096567088298552e-06	5.81649309512342e-07
-1.743277598622635e-06	2.682117950692261e-06
1.9864868598058056e-06	1.1122714985556658e-06
-3.0058889627403048e-05	-3.686307655928147e-06
-2.2095648208836966e-06	1.774637007831398e-06
1.174885747840416e-05	2.7101136422539035e-06
7.668964532834172e-06	2.941935159175862e-06
-9.566414871819083e-06	-2.299667609162571e-06
1.7688027883428077e-05	5.397913359576676e-06
1.1794790099613032e-05	3.974171092765078e-06
1.2012704470548118e-06	6.041931747964961e-07
6.390401722050673e-06	3.098405535513783e-06
9.65800619781429e-07	-3.4378506591783355e-08
5.098654104426542e-07	7.506947032599139e-07
-2.442520756888328e-07	-2.9886437646750904e-07
3.033965483140564e-07	3.8834112039594295e-08
-1.7683296575381668e-06	-2.86726893943467e-07
-1.4719635317012158e-06	-1.276818366262243e-06
-7.287132449727744e-06	-1.3889751202363363e-06
3.075287745149785e-07	-2.54708378534137e-07
-5.7057574045496e-06	-1.8185764423898983e-06
-9.197607437768935e-06	-2.168778188827669e-06
7.613858509806366e-07	-4.428308816608701e-07
6.353616834520662e-07	4.063803836269927e-07
-7.149533363687344e-06	-2.4267677655158804e-06
-6.74187390081504e-06	-2.623233377480377e-06
-1.211051195721788e-06	-5.27220903294249e-07
-3.9844174800326135e-06	-2.0531928002504403e-06
1.8399711829953558e-07	3.5035964126639577e-07
-9.048411175615326e-07	-7.471745800518612e-07
3.481455103228469e-07	2.846009085268698e-07
-4.363309538480296e-08	-7.686346684481934e-09
2.4899823388518544e-07	5.3082988078485076e-08
3.435680414450447e-07	2.229508043695991e-07
1.1254207274299638e-06	2.5946065639254833e-07
-1.152382465664982e-07	3.6133206786961274e-08
1.0661342334155796e-06	3.534373187746533e-07
1.2808573912386382e-06	3.2639023255136264e-07
3.899117925511919e-08	1.366731259520866e-07
-1.453977409356328e-07	-9.526389212609113e-08
1.1978322692033265e-06	4.437689762376272e-07
1.1135246980844615e-06	4.773544348660679e-07
2.141615477057851e-07	9.90170805553241e-08
6.800031351528652e-07	3.757881047234342e-07
-1.71876189949457e-08	-5.6066140853937575e-08
1.4131086707784988e-07	1.276838262097193e-07
-5.467580994968923e-08	-4.8617797538972746e-08
6.23305409918134e-07	-1.929733484466908e-07
-2.850626582871232e-06	7.629529653688888e-07
3.881638151927778e-06	-1.6202219998043576e-06
-1.4557772521972815e-05	3.89268497635057e-06
9.21733210955236e-06	-3.0776110429612664e-06
-2.2101640066377288e-05	3.848939965125251e-06
7.056369904272201e-06	9.60557473831241e-07
-1.603645812993269e-05	-3.891015650674612e-07
1.4292518198721885e-05	-2.679504469676798e-07
-1.2729401807839342e-05	1.5007131601548255e-06
-1.0597939675760562e-05	-1.1711565497599615e-06
-1.7268068942430667e-05	1.2768876484998908e-06
-1.149118250995969e-05	-1.124470659357981e-06
5.362434328192405e-07	1.900537030193245e-06
-6.323142178889167e-06	-1.6293718974633427e-06
2.3737023709040914e-06	5.734923252144116e-07
-3.0707450317217814e-06	8.208229145685404e-07
1.3639743895494714e-05	-3.079363213091565e-06
-2.5332393690799972e-05	7.574969096384448e-06
6.767872374171253e-05	-1.5108875433745728e-05
-4.90035488368225e-05	1.371243828561002e-05
0.000104023526091	-1.324866135915018e-05
-5.794240446796475e-05	-1.6870261799341235e-06
8.993063903047432e-05	2.3806663943967627e-06
-7.787422907460422e-05	-1.424900355269148e-06
5.644544124648412e-05	-4.440929228991196e-06
4.734981590707067e-05	9.6767724480017e-06
8.940203764866305e-05	-4.369489690521392e-06
5.603764271053954e-05	8.194143746573069e-06
-2.69380363455669e-06	-1.0814068058248336e-05
3.2780203167882916e-05	9.791812272826567e-06
-1.2260045922878404e-05	-3.439269154326924e-06
-4.448733503029213e-06	-6.454358019130319e-07
1.700012548539055e-05	3.6431908437048767e-06
-7.962398608423053e-05	-1.35672790511379e-07
0.0001000894706861	3.0798307867953637e-05
-8.593625895577035e-05	-6.282449085308107e-07
0.0001748005614546	5.42568745010789e-05
-0.0002788057007889	-2.8519647076700704e-06
0.0002257392965192	2.0299755752963876e-05
-6.93111991960255e-05	-1.3621941682700203e-05
3.308988312402423e-05	1.4832075129763082e-05
0.0004536233954661	7.38181310832204e-05
0.0004713480899595	6.401101102688209e-05
0.0006034354889501	5.950843487377335e-05
0.0002553173134178	-3.0794790714049e-05
-7.62588165937505e-05	3.069685959433206e-05
1.4435911925756874e-05	-1.0711743970730776e-05
-4.847029900433358e-06	2.391909808208237e-06
2.286556625401043e-05	-9.861480443461252e-06
7.980087605380513e-06	2.947180104393922e-05
0.0001631069496346	-3.511035992931291e-05
-6.184393548418373e-05	4.027777107070784e-05
0.0003095029745593	-3.387155360396864e-05
8.75583035203259e-05	1.7142168199638685e-05
8.60745165754748e-05	-1.2636619400956758e-05
7.371881591119462e-05	4.155132084387437e-05
0.0003466802122064	5.409035206702458e-06
0.0003352415769573	3.0630423630404434e-05
7.605398341955068e-05	-2.308887612059755e-05
0.0007052251602004	4.020863080195553e-05
-6.719107572631861e-05	6.244070517579291e-06
6.765742914705842e-05	-1.0684106475390136e-06
-2.314399057463155e-05	-2.510642464273001e-07
-1.157906294280138e-06	-4.3656436016967417e-07
1.936227880393607e-06	2.9872482506213375e-06
-5.6913714244076984e-05	3.3823483836485008e-06
-1.0606134792537908e-05	2.092016956339892e-05
9.664462127588416e-05	2.7169669896102437e-05
-1.3382457642667113e-05	2.7179480062653413e-05
-0.0002402432694641	1.4071395878542727e-05
0.0001436768771276	1.2724847433090876e-05
0.0005055005491446	3.974529466830452e-05
-5.736046441613469e-06	1.73578161728857e-05
-0.0002699702695885	3.851732230940924e-05
0.0009073621414882	3.6629467098358755e-05
0.0001971849676126	4.385906369505022e-05
0.0001233849793809	6.803830629896251e-06
-1.4810971988612512e-05	6.064104850422867e-06
-6.640295553641827e-07	-2.9560888526041867e-06
-1.6457806559144252e-06	4.770442134480022e-07
1.184801935792064e-05	-2.733750781148207e-06
8.784632442738356e-05	1.6217531448864517e-05
0.0001889802424743	2.986324690222867e-07
-6.775220699115737e-06	4.03270904184161e-07
0.00026203937927	-8.208880646618654e-06
0.0004073752064361	4.802564802835134e-06
5.453364006155825e-05	1.1095344757789707e-05
0.0005014435113963	0.0001014053827705
3.739601748132447e-05	9.697580127138651e-07
0.0010687744679875	-9.42928184105919e-06
-0.0004480426670784	-1.5205925511812663e-05
0.0004228167936731	3.4793509565224465e-05
0.0001217868373723	1.5770930622886668e-05
-8.187624096827658e-05	-1.3323361492081982e-05
2.3301072479443616e-05	4.199768567675084e-06
-6.070543051813257e-06	1.628288682593839e-06
1.949545436943411e-05	-5.5137632781888736e-06
-0.0001581900287434	1.8334646298063784e-05
0.0001386302944528	-2.7016798262587527e-06
-0.0001780761849211	1.9006404438895813e-05
0.0003429175931632	2.4369837603537585e-05
-0.0003852347012811	6.54613551171564e-05
0.0005932529400527	-4.199416676881941e-06
-0.0004111305630268	-4.037656003105936e-07
0.000395204963784	2.4353362751381724e-05
0.0003073948615918	5.113027712786441e-05
7.518558141089597e-06	7.89950595507634e-06
0.0002666672779472	4.604630477744934e-05
-7.403495939465223e-05	-2.3384454110110092e-05
0.00010031021069	2.956577412151344e-05
-3.507832575115881e-05	-1.073331105606281e-05
-1.8527621722755276e-06	-4.6399263157968714e-07
1.4174550830229772e-05	2.160798871776402e-06
2.8355172805416016e-05	-1.0924445914027688e-05
5.4609969267947654e-05	-3.178119919635749e-07
2.848336901271532e-05	3.5103033616091453e-06
0.0003072325256571	2.4189754076721843e-05
0.0007529755878885	5.758175353068513e-06
-0.0006588112562818	3.846579338123598e-06
0.0003106425310782	1.4607750379278868e-05
0.0006168443421159	2.1230712221002866e-05
-0.0001144925353104	1.2766957144080923e-05
9.425360020976334e-05	-1.3888455849068037e-05
0.0001280392478233	1.3392525887007574e-05
-8.356476583800675e-05	-1.6611325931974068e-05
2.3867007383562142e-05	4.869908569634513e-06
-4.82923378463665e-06	-1.0756722586549143e-06
-9.964061584584385e-09	4.635720810441227e-08
-4.607566490334997e-06	-3.287207938186531e-07
-3.49793439993208e-05	-3.66105653495014e-07
5.967439669039631e-05	1.7885006361731965e-05
0.0005834519516199	6.192383147648139e-05
0.0001880058607155	6.186625815963072e-05
-0.0004362390696604	6.33632305573273e-06
0.000250445925834	6.1304740878032444e-06
0.0017985844161607	0.0001041292804386
-0.0002590335389693	4.468136382719875e-06
0.0002743816032292	6.072309466088886e-05
0.0006176138833539	7.494081431321613e-05
7.229047771967466e-05	1.5041780839459776e-05
5.965011011906838e-06	-4.410577607019848e-06
1.2936891657892008e-05	7.586997215195874e-06
-5.31818596106923e-06	-2.7873911907801315e-06
-4.6159815555702e-06	9.753342059083872e-07
2.0918382672294672e-05	-3.700577257583375e-06
-2.6018312251932184e-05	9.271839615724726e-06
0.0002796704029149	3.5028794318551534e-06
-9.105255684573092e-05	1.2656465684931754e-05
0.0002375956070579	3.0721691518430367e-06
0.0002841615774336	2.0306295227623905e-05
0.0003164198387743	6.9791410101749954e-06
-0.0002274946159887	5.68328012290791e-06
0.000239044943088	2.058960986296656e-05
0.0003510884068516	4.0882795017669894e-05
-7.965571794824873e-05	-1.517745007614258e-05
7.021133796252085e-05	1.3034997580709514e-05
-6.13835602076264e-05	-1.6517626855892035e-05
4.808868886398432e-05	1.418627542937904e-05
-1.5877583342032204e-05	-4.95641210035893e-06
-4.33742468544695e-06	5.092746312154703e-07
1.9141572597112583e-05	-6.88319265776518e-07
0.000175572110074	3.5263638388029435e-05
0.0003486114003078	2.5624458319640947e-05
-0.0003095741325382	1.6623863200106747e-05
0.0008776392776355	1.0945266662217196e-05
0.000289221040419	3.7652550101532195e-05
-4.424264965075135e-05	5.455531720953569e-06
0.0001672698807582	4.6108340499390625e-05
0.0003715976133873	4.487486993980983e-05
0.0003042593880532	5.023786712597155e-05
-6.592713253493976e-06	-9.0581359608895e-06
0.0001890000906961	4.5825010682834265e-05
-3.964071081544044e-05	-1.0810063805826508e-05
4.497787377921164e-05	1.4548856992851492e-05
-1.5749025999656724e-05	-5.435894009275691e-06
-2.8360196247830473e-06	4.634842816334199e-07
1.7539876970292588e-05	-2.293449618823209e-06
0.0001585106436055	2.471510398598289e-05
2.5583504571061567e-05	-1.0862480065944203e-05
0.0008440777317204	3.641312549664162e-05
-0.0003550036749149	-1.87193947567392e-05
-8.323741541408043e-05	4.833894054846049e-07
4.016167527213103e-05	-1.2372965539483676e-05
0.0005573112407628	6.636139674912853e-05
-9.38288627160371e-05	-1.8391003761405572e-05
-4.52611782818864e-05	-1.8784569841887695e-05
0.0001116939769542	2.5154784517187365e-05
-1.0521326715744866e-05	-3.773935191426952e-06
-3.279371912172864e-06	-1.358317849198757e-07
7.076882646381258e-07	-8.510894078639846e-07
-2.617025237396626e-07	2.860092552546411e-07
-3.783515617396209e-06	-1.8061746342392598e-07
1.8466438575203517e-05	2.393028378294256e-06
0.0001809352572205	2.996548362096403e-05
0.0006577095232035	4.4801384015369776e-05
-5.42360737832454e-05	1.1833479136848935e-05
0.0004618881189715	5.641218003289042e-05
0.0002731764022307	4.1331523698363295e-05
8.642007252092907e-05	1.6006370387624897e-05
8.854634652387774e-06	-2.6317964390261597e-07
0.0001448058067079	3.265159836278983e-05
0.0002292953176879	5.688779947940952e-05
1.1972857613866142e-05	6.049853491826262e-06
0.0001104170266866	4.280087437189069e-05
-1.4216709164541791e-05	-8.153907657471804e-06
2.5750089207780258e-05	1.3874917970122437e-05
-9.478271483726152e-06	-5.234328957438644e-06
2.8366374549033193e-06	4.186658166087494e-07
-1.6333956268485452e-05	-3.2387400994885596e-06
0.000151956792391	-1.4319450811090014e-05
-8.435126296910628e-05	-9.570330050181445e-06
0.0001785002972359	1.8860998597573212e-05
-1.604425061489425e-05	-1.6427233508874556e-05
-0.000136702523329	-2.6932313782480375e-05
-1.8003555088873928e-05	-9.717483568608455e-06
6.671467358915713e-05	1.3439268052378287e-05
-0.0001110188822602	-3.072054404065645e-05
-8.449774284659297e-05	-2.5350516363859697e-05
-1.5046771798598675e-05	-6.619204048739198e-06
-4.520195098162833e-05	-2.04021715808877e-05
-2.821188807962605e-06	1.9096530820951027e-06
-9.0353506337649e-06	-7.535789453578424e-06
3.646718127413394e-06	2.9231600256127178e-06
-2.6555864747759647e-06	-1.743806843097876e-07
1.531622854114998e-05	1.5073364041074106e-06
-5.706217074013872e-06	7.10905413097203e-06
6.262821107198389e-05	8.759906171681046e-06
5.919950338426993e-06	1.9434008680622977e-06
4.7686652098019893e-05	1.267893440179985e-05
8.596853657766313e-05	1.814998308837498e-05
-1.842604409317284e-05	-8.397692505532477e-07
-6.6684143022277985e-06	-2.623394099708852e-06
4.449135296097076e-05	1.3821554481785638e-05
4.606035378022777e-05	1.6090023652476286e-05
1.0265723090872986e-05	4.355267694586374e-06
2.6909146686727895e-05	1.2977815536462456e-05
-2.6927092671755136e-06	-2.934769314810539e-06
8.418686251503148e-06	5.971820172455536e-06
-3.1811988694707057e-06	-2.2648272052221228e-06
3.734056926399016e-07	4.026680142277167e-08
-2.0860189512405098e-06	-3.0060611613777746e-07
7.392134228507615e-08	-1.1869478778937368e-06
-9.980167513604776e-06	-1.7369600190773582e-06
1.268098031400451e-07	-2.111248574543679e-07
-9.22864160034878e-06	-2.5658227238009836e-06
-1.254705293938612e-05	-2.91815569475583e-06
1.947098753890117e-06	-1.8669393228933138e-07
1.4991799559275322e-06	6.46618506605785e-07
-7.532087645313326e-06	-2.5695982855663753e-06
-7.568803855277324e-06	-2.921817290157004e-06
-1.931570984731774e-06	-8.740602867048357e-07
-4.564841703313059e-06	-2.365973480315149e-06
3.0344316505496896e-07	4.515097281976641e-07
-1.3188524273088791e-06	-1.016088789116167e-06
5.014389987713134e-07	3.858058575983403e-07
-1.3133016220819345e-06	3.894529422007582e-07
5.771758403486005e-06	-1.4123794932276143e-06
-2.2684742694982037e-06	3.7585284350650914e-07
1.7365267433592077e-05	-1.8991151429490744e-06
-5.134946257600521e-05	1.7822873520926158e-05
1.2200819463520012e-05	5.08084768077567e-06
-5.502198927001738e-05	1.0099149858531249e-05
5.9149731846610534e-05	-5.979814066779394e-06
-5.3929213528499466e-05	7.947990194158083e-06
3.461527780608369e-05	-4.994073407390185e-06
-7.943592780243357e-06	6.069808606913789e-06
2.4823637766541942e-05	5.047669811933133e-07
-5.467976207072907e-05	8.235639691440953e-06
-0.0001061522778546	-2.3198307789913668e-06
5.602689650591236e-05	3.924746102860249e-06
-1.586375204497416e-05	-1.5164245892636978e-06
8.834394554466778e-06	-2.9331441665182912e-06
-3.7394206556145304e-05	1.0605987322563662e-05
6.339862490289276e-05	-1.9658697949783367e-05
-0.0001444417976719	3.082421533255424e-05
0.0002544127084823	-8.023795110011373e-05
-0.0001667599913518	5.581104382317177e-06
0.0003177629329803	-5.065483225385718e-05
-0.0003301721693658	2.924497232983043e-05
0.000281924278224	-2.8121733820464816e-05
-0.0001704949639681	1.950873074606166e-05
4.140458152516924e-05	-3.5886157283834775e-05
-0.0002185523240447	4.502863675663718e-06
0.0003024754022375	-4.01324057356096e-05
0.0006570771124443	2.4091133264646724e-05
-0.0003523520479447	-2.8688657609885265e-05
0.0001005379237919	1.0572074918660324e-05
6.80447250115364e-05	-2.8170045931621617e-05
-0.000271617371534	0.0001039393942339
0.0009414739294645	-0.0003253842713029
-0.001440046421999	0.0004095503270001
0.0011166065625154	-0.0003180606782359
-0.0021718894225744	0.0004056676140444
0.0018792132053953	-0.0003121222448187
-0.0017084747205401	0.0002227684797187
0.0009197612214544	-0.0001152487004438
-0.0006690191666408	6.266561306166393e-05
-0.0007054365716393	-0.0002376197173454
-0.002898846995695	1.841126835230765e-05
0.0049853379409275	-0.0001952928415816
0.0053576560208917	0.0002430994069265
-0.0028291727943885	-0.0002245919834143
0.0008038916527859	7.942319912364162e-05
-3.7038935083808616e-05	1.624648985858457e-05
0.0001446537871696	-6.060392274585899e-05
-0.0006911616049942	0.0001900106998135
0.0007595947904381	-0.0002989435466645
-0.0004682990219942	9.709991575502716e-05
0.0011096296595459	-0.0003707050859965
-0.0011108044663597	0.0001420635162154
0.0007926691680341	-0.000136849029389
-0.0008574584196619	-1.2886339653193566e-05
-0.0003128050354119	-7.041994975104267e-05
-0.0009227993103499	-1.4148624961662835e-05
0.004336430237153	-7.988446860769487e-05
0.0022286291597682	-5.459399389537129e-05
-0.0017201363692253	-0.0001597770618976
0.0010467540725603	0.0001244362050665
-0.0003180540239497	-4.237705943548852e-05
-2.2680604579171055e-05	1.0768711472954049e-05
9.483786037757084e-05	-4.208153196111508e-05
-0.0001184982077955	6.979197017842682e-05
0.0003416489823864	-0.0001315235105808
-0.0013658522212222	0.0002029859201772
0.0002255325946559	-7.392787297258034e-05
-0.0012107977000308	0.0002377185289536
0.0011631099854181	-0.0002061010646011
-0.0027015229923721	6.489916912738892e-05
0.0008458901867314	-9.383889487015183e-05
0.0008913478772314	6.742693403524493e-06
0.0026349301220614	-8.682259178816103e-05
0.0021999805738097	2.3739651480251664e-05
-0.0007124519634385	-5.899930598781419e-05
0.000568550386064	5.808286587602565e-05
-0.000183003106974	-2.1156768974902182e-05
-3.954451794418003e-05	1.559197234835199e-05
0.0001540059352573	-5.835173808276042e-05
-0.000865104199346	0.0001733503635291
0.0007350702820616	-0.000311775074817
-0.0003252490620233	0.0001098446502696
0.0015739397502703	-0.0003733078879745
-0.0015761568048704	9.9909773504081e-05
0.0006270969662941	-0.0001356507578887
-0.0008430353491964	-0.0001660427237003
0.001840375813959	-4.474349634307475e-05
0.0047441602847602	4.534654876414492e-05
0.0005981743875488	-8.38041289030799e-05
-0.0009397368248895	-6.794883845855642e-05
-0.0013235601229457	-0.000162821578921
0.0008838171592632	0.000129433010804
-0.000272145591252	-4.4043861031844875e-05
-3.5542242950183594e-06	2.0723430642651797e-06
2.2630842078477015e-05	-8.048737148082768e-06
0.0002295586034173	-6.074643783467338e-06
-0.0002135495734503	-2.0581879602366853e-05
-0.0008761115395835	0.0001508573364705
-0.0011035387063431	-7.693446341554217e-06
-0.0014194805486028	6.708449123388145e-05
0.0005975400653233	-0.0001216366726755
0.0009945280891002	0.0001129450081524
0.0009969617666852	-9.055274953269608e-05
0.0017875396027058	-3.7597616191899906e-05
0.0006559787836426	-8.935446105540312e-06
0.0001165434134256	5.456070979779796e-07
1.7036913722526953e-05	2.9550538189204685e-05
2.6224903668120305e-05	-1.6069498826386818e-05
-1.3089552946734656e-05	4.148352987111577e-06
2.1993534164376744e-05	-4.696131607193785e-06
-0.0001025865511625	1.621317331155113e-05
9.382288231491232e-05	-1.9089120372881567e-05
-0.0003039631957683	4.603548500399639e-05
0.0012618973496087	-0.0001718150617259
-0.0007992353414254	-5.288535883433718e-05
0.0007020215900002	-0.000185771137389
-0.0011702358969315	0.0001104811094872
0.0035506381611481	-0.0001255481385325
0.0006131776637376	-5.0687988398821325e-06
8.475317613481641e-05	-8.162134304650416e-05
-0.0004468205198677	3.081110217087204e-05
-0.0008716396449309	-0.0001058100784807
0.000350177611276	5.847840705962616e-05
-0.0002743973120266	-5.4742972780932845e-05
9.014170426188013e-05	1.981517292057171e-05
-9.236277102849607e-06	3.269814311162639e-06
4.580907737451816e-05	-1.15458945363754e-05
1.3042300545487916e-05	2.4102172623366567e-05
-0.0001328464677781	-6.072744969264059e-05
-0.0025341605649317	-2.3780522270049757e-05
0.0002149569358315	-0.0001167458508455
0.0009798264522675	9.372216232438764e-05
0.0019880770809522	-8.335455202632419e-05
0.0034846459615724	-0.0001506704826161
0.0025516813232136	-3.134028186830389e-05
0.0010724160257751	-8.71142842100275e-05
-0.0018115897645338	-0.0001508504798025
0.0001564670747028	1.860251376529769e-05
-0.0001318217741087	-4.194674429642313e-06
0.0001196128296718	1.053365629631618e-05
-4.07992029936009e-05	-4.590720942485656e-06
8.745309018202274e-06	-2.120403530310095e-06
-3.81243921778e-05	7.716274815463487e-06
-2.0394821581056088e-05	-1.3091269472795724e-05
-0.0005170145024368	-2.0016955740646583e-05
0.0007464199613302	-5.766837348754452e-05
0.0008157163324061	-3.8099726118573854e-05
0.0009528094215401	-7.51384190279801e-05
3.704036433104384e-05	5.597854345730831e-06
0.0023395367340852	-3.162834327869441e-05
-0.000647493212966	-3.544838734029785e-05
-0.0010327685078359	-9.444917470288316e-05
0.0001084698644212	2.167292211379712e-05
-0.0002645346037602	-4.5929414174694514e-05
0.0001226610420479	2.770296026066897e-05
-0.0001182048681879	-3.055164119072522e-05
4.040173651208744e-05	1.1172776262501968e-05
-5.030853252554013e-06	7.623003182557817e-07
2.4105125915190604e-05	-5.193233768826692e-06
-0.0007538613878388	-5.895343107841217e-05
-0.0004103721540837	-6.401931261972912e-05
0.0013222693677957	3.0604106347297356e-05
0.0033898912409959	-1.48948866301097e-05
0.0018641233788585	-7.229160240681764e-06
-0.0003517743234827	-5.64660700123828e-05
0.0014946417673446	-5.4043193312488186e-05
-0.0011198951344142	-0.000105467518858
-0.0006757619544682	-7.66605975890098e-05
2.162089662887052e-05	1.777019413372773e-05
-0.0003119001307794	-5.7230109110827584e-05
6.66323119604014e-05	1.20909197117986e-05
-5.103876400782282e-05	-1.009820015120519e-05
1.5896406804763315e-05	3.2774600692898435e-06
-6.82420124134176e-06	1.3205526657463426e-06
2.0219827401120773e-05	-4.522076646943864e-06
-0.0006541463923748	-1.3813662354056832e-05
0.0023005475478976	-3.731559060035757e-05
0.0019366645202993	-8.639413240558629e-05
0.0003252425233418	-5.377223952147373e-05
0.0005351272602975	-1.5220222914047018e-05
-0.0002778758010436	2.4829168394846853e-05
-0.0018027729260955	-0.0001463354102443
0.000190844370891	3.542305718513341e-05
8.038197025091248e-05	2.982370622773532e-05
-0.0003868175020348	-7.849685971166777e-05
-3.4999354282798046e-05	-1.176379461578802e-05
-7.337440084391496e-05	-2.952079751302282e-05
4.247846139811296e-05	1.8773673750215505e-05
-1.308415015602803e-05	-6.023809740035319e-06
8.572488266819889e-07	1.1166622548738747e-06
-2.1035620362295067e-05	-7.013436244248685e-06
0.0009001583889351	-7.00834773982287e-05
0.0018889169395352	-6.438640144615807e-05
0.0023510065355096	6.878308866099246e-05
-0.0001956137540026	-3.7119936509195586e-05
0.0001668984045547	1.7507726499967112e-05
-0.0006383580537317	-9.301057436111452e-05
0.0004515646540064	6.053770033774441e-05
-0.0004269451401521	-8.425846416342106e-05
-0.0004050375919985	-7.579633525620389e-05
5.741886771441042e-05	9.69197647742842e-06
-7.170008071432702e-05	-2.3124997117809355e-05
5.035501312424728e-05	2.709356379618135e-05
-2.4152241655862064e-05	-1.5334090035225416e-05
6.279996245078711e-06	4.3960651498680765e-06
-2.0545223838580698e-06	-1.3666085652139334e-06
5.822786970287308e-05	7.750950635212971e-06
0.0025005116003213	4.313405566187213e-05
-0.0001906270591665	-1.4993689515825606e-05
-0.0014329436108728	-0.00013648964873
-0.0008988445279469	-5.8642089932101654e-05
-0.0004093595499806	-5.361888599000162e-05
0.000402829212271	8.368190416421961e-05
-0.0005821159794408	-9.16106333695164e-05
0.0003309305366669	8.12014465094965e-05
7.133670918669615e-05	9.382902474607302e-06
-5.7823718439169835e-05	-1.3598416071654812e-05
-7.366745589085379e-05	-2.813328596630318e-05
-2.2375482616206884e-05	-1.979946713756672e-05
-6.957413130041486e-06	4.342268694355071e-06
4.760240133854538e-06	-1.599735698735947e-07
-1.1241490718073357e-06	5.964280216864149e-07
1.1934308833438905e-06	-3.603508756991251e-06
-0.000134181345062	-2.153947070195031e-05
7.283723695476509e-05	-4.967029439630968e-07
0.0003694091607557	4.517978659541327e-05
0.0002454875004568	2.0443091905626417e-05
0.0001093023828759	1.7556384979530194e-05
-0.0001129359597045	-3.0574167217434285e-05
0.0001948274489376	3.7650995152720205e-05
-0.0001351480001604	-3.7560096967255995e-05
-4.5542184717781536e-05	-1.1030400153799843e-05
2.0157892672179608e-05	4.938504360492923e-06
2.386699063364961e-05	9.42951432030519e-06
1.9695354802396373e-05	1.4092868670643672e-05
-5.382556308720893e-06	-6.36453931153583e-06
7.248046839958677e-07	1.569355485850946e-06
1.678156802475514e-07	-9.424763552703369e-08
-3.6726204547312344e-08	5.831566379321836e-07
2.584803632467391e-05	4.156178212557155e-06
-1.763000404181984e-05	-3.481987142981149e-07
-5.7130452320876606e-05	-8.451903066492774e-06
-3.966597328152362e-05	-4.3058650862404755e-06
-2.0155730910916948e-05	-3.9556199883866815e-06
1.9952353088112596e-05	6.127672533402431e-06
-3.236049829031119e-05	-7.2338372734612595e-06
2.23407914332758e-05	6.880704275091497e-06
6.881145165462196e-06	1.8970039996027457e-06
-4.106553962732354e-06	-1.1529573633851309e-06
-4.7838370835387746e-06	-2.0025818122978348e-06
-4.0062599246252916e-06	-2.916602237783273e-06
1.1811387228582543e-06	1.3145966117565605e-06
-1.9004352519277374e-07	-3.2727689184423197e-07
1.6543631447358104e-06	-5.924270547489515e-07
-7.410661815347114e-06	2.3431414651244245e-06
1.122671285877925e-06	-5.982122443277304e-07
-5.646863019879968e-05	1.7467872731962426e-05
1.6395386670980013e-05	-5.728872064316522e-06
-7.508423602766089e-05	1.799831968667598e-05
3.318961160800692e-05	-2.8996216610034286e-06
-6.477088729971797e-05	8.364452758475432e-06
1.561301786442304e-05	3.456126685950775e-06
-5.482602705235546e-05	9.79967397500797e-06
-5.8877621637333445e-05	6.5435653175544565e-06
-5.9976341588426974e-05	3.620942751773895e-06
-0.0001527548901378	5.2355186327149576e-06
2.4288579942773172e-05	4.506809960720388e-06
-2.292279112306099e-05	-4.075296441725155e-06
7.8053817820975e-06	1.4407098914307766e-06
-8.817180766493109e-06	2.917942678144082e-06
3.830021933050263e-05	-1.11199479364952e-05
-4.667208164757548e-05	1.3832116967167816e-05
0.0002520236600309	-6.944999155465978e-05
-0.0001213085813522	3.47469496318499e-05
0.0003494706452638	-6.79370530650944e-05
-0.0002240951157163	2.0954180979423484e-05
0.0003312695140908	-3.110683298814244e-05
-0.0001428182129432	-9.841507259361144e-06
0.0002348884935094	-3.237756655450009e-05
0.0002083820818779	-6.357248359825169e-06
0.0003542228958323	-1.5015668407359129e-05
0.0008148753222759	-4.837751155293273e-06
-0.0001608117362401	-2.7140637601836543e-05
0.0001372941772483	2.54703092149316e-05
-4.5739257415435515e-05	-9.019491425924342e-06
-3.789993022907795e-05	1.0825937592948336e-05
0.0001509817478994	-3.839084258639989e-05
-0.0006345213582836	0.0001599805497995
0.0006312096959066	-7.625619252988678e-05
-0.00093694516061	0.0001897641960604
0.0010770536899804	-3.1356307892165284e-05
-0.0015275836112815	0.0001582720023425
0.0012436050256557	-5.2151604011745306e-05
-0.0009998330223457	9.940099063110448e-05
0.0003382117643319	2.4582026570512164e-05
0.000697227109627	0.0002533289763625
0.0049727583914243	6.29510332490743e-05
0.0056465652392629	0.0002233231920297
-0.0002250217874804	-0.000136268999002
0.000417391766098	0.0001352203747482
-0.0001585914351941	-4.8387395523399815e-05
-7.782497769107594e-06	1.804983003875616e-06
4.078674964203437e-05	-9.069725636474852e-06
0.0001843598787129	-1.95965622766842e-05
0.0006010908218652	-9.907415017755506e-05
1.3517224309612096e-05	1.023544658250754e-05
0.0010578685489013	-0.0001046684223533
8.187250789457892e-07	1.566880080764316e-05
0.0006705999784346	-6.619924308103914e-05
0.0006932890072636	5.385470965542579e-06
0.0020100628106996	-4.582905278147228e-05
0.0043248031405535	-4.953395469993946e-05
-0.000318649741425	-3.827150982945484e-05
0.0024435089140868	-2.2492724373251548e-05
0.0015073639357764	2.439715869878251e-05
-0.0005800738747933	-1.352943913997266e-05
0.0001410698408759	3.682423999866512e-06
-4.1832441172471006e-06	-2.342668867119534e-06
1.2251659777299169e-05	1.138374940907149e-05
-0.000346876029155	3.996244093373708e-05
-0.0002737816750179	0.0001266294471659
-7.203860287419108e-05	6.388928938266589e-05
-8.533547123084522e-05	0.000140949539995
-0.0006946321531584	-2.712525075402937e-06
0.0002848653941627	9.925374833484395e-05
0.0024560127202628	0.0001233088370971
0.0005354696677367	9.910277461216434e-05
0.0017994951602313	0.0001663925359788
0.0010401907095393	7.426607205651831e-05
0.0028819655233025	0.0001704266667598
0.0011342920269131	9.920143379582024e-06
-0.0004837217177882	1.292314477692135e-05
0.0001195940909245	-6.238525085475289e-06
-2.6090005809495452e-05	1.0355527979791995e-05
0.0001180236299928	-4.1214611187629365e-05
0.0001345343627661	7.734549548626855e-05
0.0013680953784498	-0.0002163365939908
-0.0001897858848098	0.0001000846901561
0.0021979468591664	-0.0002386088664633
0.0007453721554716	0.0001598563173101
0.0012442361894387	-0.0001563566425354
0.0046471202400309	0.0001873578990802
0.0014593626960509	-0.0001048748504138
0.0003534816767952	-8.400027048130097e-05
0.0014858929689282	-7.69925491974308e-05
0.0024457587292716	3.0258555925051365e-06
-0.0001943047689392	-2.6614394599513343e-05
0.0002565274707759	3.192691960445241e-05
-9.464088346321502e-05	-1.2710580510873098e-05
-1.5521109220004544e-05	4.227327222818435e-06
5.162760242535576e-05	-1.4399020114772595e-05
-0.0006394206376483	9.289500609956244e-05
-9.96223797078922e-05	4.233074933463646e-05
-0.0008207492808368	8.470241577344004e-05
0.0013139616116141	9.575066626148826e-05
0.0003250931743416	0.0001235754140873
0.0009569782865539	4.165658553591953e-05
0.000215875393767	6.31976724249745e-05
0.0007045157126533	0.000101224528841
0.0007932450735215	0.0001963223897855
0.0009783361382206	1.2147124770329657e-05
0.0019150871002531	0.0001836653670811
-0.0001920033447321	-5.664143198718324e-05
0.0002487736524925	6.667618326874074e-05
-8.697749313062998e-05	-2.4271350598074195e-05
-2.9621321894657857e-05	8.516151887417402e-06
0.00013729495953	-3.1833058243691735e-05
-5.310578701232999e-05	4.587211327654737e-05
0.0011706217925035	-0.0001919477868495
-0.0002967337334567	0.000115819118386
0.0021895412434088	-0.0001526123847505
0.0010132199972819	0.0001591018528723
0.0012271847910926	-0.000150054583179
0.0008721496651516	5.305352867414509e-05
0.0012914227808886	-4.4806257053178545e-05
0.0013169384438468	-1.0950264923742696e-05
8.414667593393987e-05	-7.264281688243337e-05
0.0004367501541342	-3.463915849359627e-06
-0.0006741690854506	-8.875821989656421e-05
0.000453786312473	6.842267048508941e-05
-0.0001419621479078	-2.363348414499854e-05
-1.6994232556801748e-05	5.029437013125333e-06
6.224670214000403e-05	-1.9142722612029503e-05
-0.0004962335694355	7.424918775130016e-05
0.0003917635459186	-1.1782644769623108e-05
0.0025403500233191	0.0001992135729242
0.0031837331656754	6.760634089045522e-05
0.0001433815709284	7.83252687141048e-05
0.000729802002733	-1.618001058081749e-05
0.0044516521586279	0.0002506025518475
0.0009545746824381	1.669295621213339e-05
0.0031661740535478	0.0001788072038736
0.0030802497039706	0.0001128662534084
0.0007867857553431	9.697745720864307e-05
-0.0002050721285595	-4.539951718347092e-05
0.0002198867397548	5.06218848921235e-05
-7.623842378970336e-05	-1.8532776254391252e-05
-2.055321899705632e-05	5.640960023959826e-06
9.055599697346083e-05	-2.151032893729106e-05
-7.222381202949417e-05	4.584664580808316e-05
0.001580044534556	-7.101378779499125e-05
0.0001911656919763	7.011385971918699e-05
0.0013978128800631	-7.470097096358921e-05
0.0003934858885609	9.83683787782634e-05
0.0007589436045166	-4.973670689319352e-05
0.0007142215020547	2.2722814601110115e-05
0.0016116442062886	3.950720401385001e-06
0.0018119302427495	6.418180035164004e-05
-0.0004294761066107	-4.823054983096786e-05
0.0001906921784901	1.5105600069722445e-05
-0.0002829709106395	-5.5359021698923965e-05
0.0002341043738931	5.1496896474787304e-05
-7.78169722045714e-05	-1.8377511549418907e-05
-2.9204545725329726e-05	6.798328529912137e-06
0.0001242296385162	-2.348442745403499e-05
0.000360675973238	0.0001416438270646
0.002995379307359	-2.282956278098754e-05
0.0010566495302855	0.0001259477293069
0.0009784329289889	-5.008201729306671e-05
0.0004792761396093	0.0001535719062888
0.0009532734842346	-4.116854130076842e-05
0.0027641652643478	0.0001448164163692
0.0019336195513962	7.663209495169375e-05
0.0023401777200177	0.0001490174781178
-0.0002871772514164	-4.417616396372904e-05
0.0007785903904935	0.0001434132676356
-0.0003016921384878	-6.486281290967835e-05
0.0002865204634935	7.109792254023262e-05
-9.833625005140432e-05	-2.6192560186488223e-05
-1.5869499822880404e-06	4.100080280522232e-07
1.928062504516533e-05	-2.6705531467508163e-06
0.0019769491852512	2.0501843414810532e-05
0.0004146066425615	-4.2024076742460175e-05
0.0010144284045018	4.5740696823105815e-05
0.001103083409677	-5.782071898459226e-05
0.0006944596644223	-5.728464414688477e-07
-0.0001597949596887	-4.389362212533593e-05
0.0028104488045051	9.211600071696851e-05
-0.0005274000178047	-5.91152250130481e-05
-0.000476857982727	-7.952789229313558e-05
0.0003127890791729	4.407755400239659e-05
-0.0001889709049591	-5.470831702409102e-05
1.198117531908095e-05	6.199770594828481e-06
-1.4757071677148904e-05	-7.4024442747176494e-06
5.232628146304692e-06	2.684433644072078e-06
-2.7527890518777713e-05	2.1102565144279142e-06
0.0001663034763794	-4.717471593989126e-06
0.0019749630487508	0.0001142447457909
0.002273789944839	9.130197918315336e-05
0.0011691828926653	8.321798209017326e-05
0.002723752501793	0.0001122101352434
0.0013723733923985	0.0001051123913069
0.0005034006237087	4.370256070288034e-05
0.0006623784417224	6.05571064468262e-05
0.0006058877078707	9.450352304959332e-05
0.0010656487961877	0.0001897486441908
-5.295656189739323e-05	1.230666434897869e-06
0.0005047999475528	0.0001687504869677
-0.0001007939892403	-4.067210377358602e-05
0.0001172410397517	4.9811269564947574e-05
-4.209235160558652e-05	-1.855551221325308e-05
4.706855994236465e-06	9.812658144657742e-07
-3.6685338691617936e-05	-7.105574541956532e-06
0.000103663068226	-6.00390168649337e-05
0.0006478474149731	-7.610326064713757e-05
0.0013565642514757	1.0473830001079352e-05
-0.0006036093234907	-9.124260708971196e-05
-0.0001356211549261	-3.3270514634520686e-05
-0.0005279073520123	-7.323934522520161e-05
-0.0001593085910958	-1.9900372895327388e-05
-0.0005534276908636	-0.0001096190764756
-0.0006087528943487	-0.0001296453777986
-2.474955909387528e-05	-1.9018703015370212e-05
-0.0003239560004397	-0.0001255899014705
-1.6287383610204904e-07	6.9839162149571005e-06
-2.0902246631047058e-05	-1.5485004921594194e-05
8.384756433363253e-06	5.967237968535374e-06
-3.998119900690896e-06	-2.8095063795974314e-07
2.1672303136011215e-05	2.79072315016684e-06
0.0001395166033149	3.156081253013062e-05
0.0003337935813495	4.29966545641043e-05
-1.8035372958714147e-05	1.781114719058719e-05
0.0003500696960431	5.119068357709831e-05
0.0001479005658615	2.7434063563103926e-05
0.0001347817951101	2.4585894810522607e-05
0.0001286108747573	1.868178304708864e-05
0.0002243694175243	5.152172539237412e-05
0.0002852328123321	7.193287407023916e-05
1.6800014782629583e-05	1.0608958178353808e-05
0.0001657341360071	6.950619562008467e-05
-1.0923974121051594e-05	-8.369991990195806e-06
2.0813249591067858e-05	1.2956558953779736e-05
-7.80577516556126e-06	-4.883928753455878e-06
6.715576173970904e-07	6.410175418477564e-08
-3.666680384517867e-06	-5.470645528745919e-07
-2.4228964184396423e-05	-5.768202580638816e-06
-4.8988758896720855e-05	-8.330176097863815e-06
-1.4332087906395192e-06	-3.2009348978648524e-06
-5.7847888573492174e-05	-1.0020473045697403e-05
-2.0192585741473255e-05	-4.285124741010976e-06
-2.4034254397556458e-05	-5.332399646516317e-06
-2.0595415275101265e-05	-3.390391561123448e-06
-3.769312200143289e-05	-9.770303044139868e-06
-4.808056569474883e-05	-1.3623867377494991e-05
-3.3099142693589648e-06	-2.1141457504853494e-06
-2.9575800549155565e-05	-1.337497658085432e-05
1.6838530345326615e-06	1.4750831020550986e-06
-3.4169094172083464e-06	-2.316358641549894e-06
1.287849077562919e-06	8.730890575107849e-07
1.726453161989823e-07	-2.841977755881634e-07
-3.796130910851991e-07	1.1328819111868588e-06
-1.3139810575907055e-05	3.786215442973035e-06
-1.445108466468384e-05	7.831528425135346e-06
-8.8958940353089e-06	2.6754527893302986e-06
-1.0449132279941349e-05	7.000588117828235e-06
-1.2056246357558752e-05	-7.760666566350933e-07
2.050419123365923e-05	1.9203799960620106e-06
-7.930864195412294e-05	1.4954312819512696e-05
-7.82921732537578e-06	3.301761419075507e-06
5.568306511339777e-05	2.734436722622512e-06
-0.0001839539056348	1.3828394488885836e-05
-3.7950335140909715e-05	3.126974969303586e-06
1.0899428419922504e-05	4.814834712837648e-07
-1.2695242183946937e-05	1.8048990710336044e-07
4.227890746808388e-06	-7.154021455420397e-08
-1.3213515803935045e-06	1.6259576556693464e-06
3.962552698206496e-06	-6.42498535260877e-06
3.2913511054858725e-05	-3.81601263905945e-06
6.115939272122403e-05	-3.541573962314548e-05
9.59084961464581e-06	1.2999875365931426e-06
4.6432175458467795e-05	-3.4692054165845155e-05
3.2138187642861775e-05	1.5121216013642284e-05
-7.598830799936728e-05	-1.7997710331350296e-05
0.0002885746175542	-3.662851078436122e-05
2.9237585905431717e-05	-1.412256073699627e-05
-0.0003373096405331	-1.0628422422681369e-05
0.0009959144310018	-4.69724931030103e-05
0.0002089229092187	-1.070783621362353e-05
-8.567042752775557e-05	-2.0568644920599823e-06
8.20941246511269e-05	1.2393978597004304e-07
-2.6604707320057263e-05	-8.580219720730823e-08
-3.5697027251262865e-05	1.6383750116506858e-05
0.0001452142043633	-6.238555947654783e-05
-0.0006074441072907	0.0002174827157319
0.0005948241095263	-0.000234668562011
-0.001018423249333	0.0002673087755588
0.0009089659095031	-0.0002670645068829
-0.0014658916587343	0.0002816241080979
0.0014238036548683	-0.0002266762430783
-0.0020777945448817	0.0002532710298265
0.0009396803230712	-5.557339181444915e-05
0.000949771470203	1.1055343593846e-05
0.0041411319771328	-4.854622114027636e-05
0.0034424116030139	3.510921284165292e-05
-0.0009411086807847	-7.20756597180609e-05
0.0007648697954817	7.844830693997621e-05
-0.0002494424947489	-2.9166525119459504e-05
7.386081286125019e-06	-4.534295787517506e-06
-3.112778141894135e-05	1.6697050679885726e-05
0.0002616207803977	-0.0001214940736888
1.2396059702111198e-07	1.6153400792739294e-05
0.0002719639698848	-0.0001266921964662
-0.0001607075172257	1.909537293765579e-05
0.000111688636887	-0.0001111193009292
-0.0003275742707149	6.871282351370797e-05
0.0032087432965158	-0.0002352836312473
0.0007043772633832	-3.2775616149756396e-05
0.0022477088081367	-7.160724881814252e-05
-0.000484740914868	-0.000107564464429
0.0014872925698071	-9.10358983191954e-05
0.001461296714176	2.976457906965405e-06
-0.0007209205913138	-1.813333816478935e-05
0.0001958836429488	7.421150146167974e-06
-6.67977787819179e-06	2.0915654064794754e-06
2.9708079580269252e-05	-8.390228411376756e-06
-0.0003792879624946	8.724741329264505e-05
-7.99223428807516e-05	7.071508956210983e-07
-0.0008943379855941	5.896368634402579e-05
0.0005918794567538	-1.5670981600590928e-05
0.0002566233243176	8.48147652704578e-05
-3.907308063304136e-05	-7.491881848804725e-05
0.0011279428429367	0.0001550482851152
0.0010985355940903	6.3180923999649685e-06
0.0002515977227581	4.4002329798155865e-08
0.0011417713214109	9.430286096064492e-05
0.00167319836884	6.11769730102939e-06
0.0008121258369349	-2.592309671865335e-05
-0.0002207348790178	2.2251261587087848e-05
4.210890841571357e-05	-7.556782049306953e-06
-2.842313468044826e-06	-3.7201711134874666e-08
9.199061732088784e-06	-1.787821468973977e-07
0.0002233427545181	-8.745442473306784e-05
0.0002615502199919	-6.297538797215307e-05
0.0006770596543038	-5.605732488971687e-05
0.0013246828766367	-4.759503328571861e-05
0.0012737489744086	-7.069214181960343e-05
0.0008751077503273	2.063434673402338e-05
0.0020552214943029	-0.0003010210515109
-0.0002720869400238	-3.9445180667061226e-05
0.0022088153919074	-1.9951071117046452e-05
-0.000369112070342	-0.000145872880737
0.0018866444627426	-8.086289599112855e-05
0.0002458834185789	-2.167047144259947e-05
-0.0001628570106824	7.987478625165119e-06
4.4626835390316645e-05	-2.0248845318376616e-06
-1.0738772436097808e-05	2.547943054836029e-06
5.351374479381908e-05	-9.475925234256792e-06
-0.0005892283586509	9.616340367247916e-05
-0.0002484109764426	-1.605585448579594e-05
0.0001425619483903	0.0001017433126715
0.0008877051741163	-5.436045394379768e-05
-0.0005483815925644	6.598567150493342e-05
0.0007749648346325	-8.735908608431004e-05
0.0007567369010343	0.0002128660843773
0.0003075070552226	-1.2743589146210832e-05
-0.0001618639653993	-5.765055671720272e-06
0.0009576477808723	0.0001137766754021
0.0012288801690337	1.5663557521350066e-05
0.0001669552590595	-1.066446161036632e-05
-2.9307330049913167e-05	1.4387787929506517e-05
-8.838171667044737e-07	-5.55366185294333e-06
1.0629179994909808e-05	4.884650267848644e-07
-5.8091809559293385e-05	-2.7806216879134146e-06
0.0006240078539572	-4.132943309462892e-05
0.0001472937939488	-3.2022294963515966e-05
0.0001443353656454	-5.050888387915662e-05
0.0010925634686806	-5.204240636059727e-05
0.0011343973957243	-6.561501098216448e-05
-0.0009902079441594	3.284634366966125e-05
0.0027590123843306	-0.0001531380440501
0.0003522561884168	-4.5840815031985046e-05
-0.0007690186514848	-3.603835936638922e-05
0.0016298077251679	-9.184424158510711e-05
-0.0002255856654457	-5.124389338922686e-05
-0.0001173711600088	2.65459751793854e-05
8.31756170482486e-05	-2.20552125258763e-05
-2.350635862317222e-05	7.54750946104484e-06
-5.5217758237202514e-05	1.6843513451785213e-05
0.0002424991372571	-6.320606321525168e-05
-0.0012396956723045	0.0002135157862438
0.0022660654924277	-0.0002531519886857
-3.9589652242075755e-05	0.0002032236339401
0.0029216768881359	-0.0003077730424013
0.0001596969995349	0.0002781994992089
0.0021291954147396	-0.0002215859395879
-0.0010327011764398	9.510181104405484e-05
0.0021319269580887	-5.658511635939203e-05
0.0027497808599221	2.341365737731524e-05
0.0005324165850923	-9.371134825852644e-05
0.001892572303504	8.570019759511926e-05
-0.0009073038054062	-0.0001141663375136
0.0007417114428181	0.0001156303318561
-0.0002428050298888	-4.22361539122942e-05
-2.4694961086378185e-06	1.2447472251647702e-06
7.577956008076006e-06	-5.004100655649314e-06
0.0003288777698076	-4.167649330028291e-06
0.0005585220423206	-5.261239495133461e-05
0.0010159360313106	4.260499549307964e-06
-0.0001753999074612	-5.075253114189055e-05
0.0002154611073669	-6.231180803918598e-06
0.0001404278050554	-2.4563224960081384e-05
0.001776340808425	-3.7304365687202125e-05
0.0002282391042617	-4.077063821550558e-05
0.0010343813608342	-4.1541015552286185e-05
0.0002274574001462	-3.622510415601882e-05
-0.0001095933485837	-1.5149548330683308e-05
-3.770827481816987e-05	2.285488122552346e-06
2.314068579911689e-05	-2.6551027496853427e-06
-7.395376131014555e-06	7.82733422491592e-07
3.100582673980664e-06	3.2956492051865924e-06
-4.509211665434155e-05	-1.3450373226644738e-05
0.0008719860274611	2.3755685055524916e-05
0.0015370719193007	-7.036473711816595e-05
0.0003422642448032	5.485474714371232e-05
0.0014780745964769	-5.688021703358432e-05
-3.6825778456981345e-05	3.59282140394263e-05
-0.0002966830230153	-6.012468803637197e-05
0.0022024488213108	3.402220025231368e-05
0.0010802198715007	-5.316996384405868e-05
0.0014418171709796	-2.89960408561179e-05
0.0008443041900686	4.059203351847874e-05
-7.83437221215364e-05	-1.6998602485898416e-05
-0.0001455733998968	-1.3456940889609512e-05
0.0001242145747902	1.2924083345085662e-05
-4.1111128499812306e-05	-4.6185172502875215e-06
-3.194934501176066e-05	4.3225962968454685e-06
0.0001974123505471	-1.641016631284117e-05
0.0010318739748784	-3.598680565696565e-06
0.0005262831615946	-8.520806494795019e-05
0.0003949451299351	8.382105646701367e-06
0.0005201213030456	-7.746894091377201e-05
0.0003833399595863	4.719272671133892e-05
0.001043387138764	-3.077918615777173e-05
0.0004222356518393	-0.0001120530809603
0.0002865088911166	-1.588282295616317e-05
0.0007714690707613	3.299810587115374e-05
-0.0010519722891715	-0.000121569472666
8.641110706268273e-05	1.0077956063314653e-05
-0.0001551193001296	-3.7480552327374145e-05
0.0001260131701754	3.4043478367200946e-05
-4.277908697035399e-05	-1.2385281209586496e-05
-1.106804207496141e-06	7.678736409251691e-07
1.1288657488989884e-05	-4.180255570296523e-06
0.0016782923420681	2.3096593855172615e-05
0.0009758974146636	-2.2776881435424453e-05
0.0010528602167522	3.719016868513375e-05
0.0013000642160255	-3.926986484907368e-05
0.0009039072613384	1.4782831601100614e-05
-0.0002822339529761	-5.398796256244045e-05
0.0024453314831652	0.0001380956993884
-7.778393394236252e-05	-1.2884968566295254e-05
-5.512855229157228e-05	-4.034320292380325e-05
0.0004611897741592	0.0001098967355423
-3.9798734817180195e-05	-4.9209086623593944e-06
2.0769997120551605e-06	5.928588834337067e-07
7.506027329174852e-06	2.075338352373943e-06
-2.933341040550181e-06	-7.833123694964483e-07
-3.4971574428506937e-07	-1.7785137496739294e-07
-6.195695037998744e-06	1.7751944039468478e-06
-0.000400558689318	-3.69959484969735e-05
0.0008830974733771	-3.416556448739142e-05
0.0005648031836507	-6.220466252476944e-05
0.0002970667630765	-2.3218313342166535e-05
0.0002300582822572	-2.3099870505391248e-05
-9.555816182800772e-05	4.015129485698955e-05
-0.0013220389933118	-0.0001623448867181
-5.451939147133914e-05	3.63143502641448e-06
-0.0001722341188846	1.0044385676074694e-05
-0.0004647221983331	-0.0001312002990347
-4.5891226119299505e-05	-1.8440111297032252e-05
-2.852704686832457e-07	-6.532674848357216e-07
-1.1061782844268944e-05	-3.216533871975316e-06
4.0665569931183046e-06	1.1955166471456458e-06
-1.825705627583116e-06	4.682610803293355e-07
1.0808874341131166e-05	-2.3907693547866946e-06
0.000163135241004	2.3191016413054217e-05
5.390882529975673e-05	5.993102706885008e-06
0.0002699879477777	2.5146996518686613e-05
-4.849800938074612e-05	-3.466245789909432e-07
3.1589977978817916e-05	1.3656306069354803e-05
-1.7797056140883886e-06	-1.972269134920838e-05
0.0004887416328184	8.068959258042109e-05
1.383411912132032e-05	-1.9663103309640735e-06
6.275070424721489e-05	-6.530764066231412e-06
0.000195287350206	6.34092912567744e-05
2.2497940512371537e-05	9.444855288733749e-06
-4.509625284642292e-06	-1.515432431755741e-06
9.52107394978724e-06	3.4180546088874805e-06
-3.496772449800355e-06	-1.2796960903283722e-06
2.0767430815898506e-07	-6.958546582707464e-08
-1.1907385972715046e-06	3.6498748822917835e-07
-2.8196707899833305e-05	-4.3400013917502285e-06
-1.0265488834139463e-05	-1.5720874377214876e-06
-3.34560211829681e-05	-4.556769282287658e-06
-4.6417978868667435e-07	-3.156895902222389e-07
-9.159174008444032e-06	-2.78986003191532e-06
3.576702832956492e-06	3.8271184755886485e-06
-7.815498609689775e-05	-1.5518767320135822e-05
-2.8749072504692233e-06	1.133975759481183e-07
-9.621609353834752e-06	1.286013983130196e-06
-3.513613912638564e-05	-1.2616599027883186e-05
-4.224614995726822e-06	-1.881400574031924e-06
4.480012113062496e-07	1.6661457452770306e-07
-1.4671632434982109e-06	-5.704136287692712e-07
5.475929414992828e-07	2.1522389193575578e-07
1.3843596972669831e-06	-5.008198240968513e-07
-6.3876906282236465e-06	2.0645844205280034e-06
-1.1934783844306816e-05	4.404132588741677e-06
-4.6408753958980555e-05	1.4322989243387726e-05
1.7829568567414295e-05	-6.37829281255525e-06
-5.4844269866384866e-05	1.1152793619229772e-05
3.6581008074079505e-05	-5.515114758815149e-06
-8.700108919595566e-05	1.1177973667161244e-05
-1.5450824115168034e-05	1.5700027731768317e-05
-5.606615457962048e-05	1.1669710291048022e-05
-0.0002661149513654	1.2698471039939927e-05
5.875668878253565e-05	2.1413378950271085e-06
-5.585055741478171e-05	7.426975117210477e-06
4.817898081214829e-06	2.3003847323151493e-06
-7.893642682146144e-06	-2.1046963523059833e-06
3.1074348376955125e-06	7.59754624254484e-07
-6.976656138609385e-06	2.2006006967448737e-06
3.120034802056019e-05	-8.775283592699974e-06
5.8185145269969195e-06	-6.095866793509965e-06
0.0002059447181059	-5.3901167146260704e-05
-0.0001150922933717	2.9989777879152273e-05
0.0002757428690274	-4.31337878491663e-05
-0.0002334726191979	2.5420359197597942e-05
0.0004258080780812	-3.943866032493376e-05
-7.217619574259995e-05	-4.607368135139077e-05
0.0002636301587766	-3.7644709613903094e-05
0.0014667742079596	-3.240625639077302e-05
-0.0003349494819886	-9.096971665562544e-06
0.0002075843162758	-1.6493462587527114e-05
-3.2747150860763684e-05	-1.4874275976657858e-05
4.3189205487946045e-05	1.4144191210726105e-05
-1.647669791644053e-05	-5.0831342546399084e-06
-5.3869126183230445e-05	1.8022145203030075e-05
0.0002155917527213	-6.620845832274208e-05
-0.0009581648589887	0.0002621269203611
0.0010298572643762	-0.0002134605316135
-0.0014209054859769	0.0002703720999416
0.0018787917292544	-0.0002207358483231
-0.0023439580221002	0.0002597581740825
0.0017934137070808	-0.000140022713009
0.0002686977181725	0.0002514801696157
0.0029289352250809	3.052538812469852e-06
0.00685602035225	0.0002518915073774
0.0013106673799514	-4.135692473106531e-05
0.0005207486312666	0.0002057116581718
-0.0011864334585998	-0.0001596477613389
0.0009331371252198	0.000159206398281
-0.0003024141920055	-5.753841533098632e-05
-2.0135979437971254e-05	8.422665514657428e-06
9.156222317291776e-05	-3.3889617612007415e-05
0.0001705818175878	-9.47564965125128e-07
0.0007413612807689	-0.0001858027947756
-0.0001739500065894	0.0001129103152913
0.0018836081309646	-0.0001528620518117
0.0009420926017481	0.0001196242422378
0.0010722521141097	-0.0001615653207807
0.0042919495900795	-0.0001050474432787
0.0008900747099713	-0.0001114284946796
-0.0011641450007384	-0.0001079683972491
0.0019004133224893	-3.9932581943951534e-05
0.0031056415773246	-3.97100755839408e-05
-0.00012564768503	-2.1421277274184854e-05
0.0001983651884238	2.5624364582327395e-05
-7.485846598586046e-05	-9.887282910680794e-06
-6.5367363368400925e-06	-1.6543761676818046e-06
2.1274035216562105e-05	8.445562900445905e-06
-0.0006297834086169	8.546905340409009e-05
-3.969040240249682e-06	9.224376358936356e-05
0.0005747130796322	1.927004365309392e-05
0.0014247690646291	6.220237490363107e-05
0.0006841156051069	-1.1190783659309733e-05
0.0013907881694755	9.8287484869688e-05
0.0008947554740242	0.0002162343140017
-0.0003620323963656	0.0001087867342169
0.0028438960367839	0.0001969528824329
-0.0003976579242592	2.0794991296625333e-05
0.0022359281474237	0.0001398541350295
0.000458382555254	-1.0195936682123612e-05
-0.0002446865549064	2.1224529930613343e-05
6.347726922130955e-05	-8.438634748939165e-06
4.16311775595712e-06	-1.8998783955482e-06
-1.4579314021487604e-06	4.7861071480667164e-06
0.0008315822580124	-0.0001122990164835
0.0010677665433534	-3.102704973430871e-05
0.0014529119100713	-4.284487688183286e-05
0.0029904914306932	-4.414055191765535e-06
0.0010242756021658	-1.474573834694212e-05
-0.0006303139883153	-5.41465664819682e-05
0.0040486804502387	-0.0001349522880173
0.0022702095853243	-9.05623590524067e-05
-0.0013385661736627	-0.0001998000200665
0.0022988210922406	1.0630771689272275e-05
0.0017953187445897	-9.452511511226272e-05
0.0018580611275386	4.362533407423994e-05
-0.0007182472265558	-4.14779329995406e-05
0.0001815339980514	1.4511457953129662e-05
-4.059846736219248e-07	-3.252571853951779e-06
-1.2803550414084003e-05	1.3948321155559357e-05
-0.0007758216496713	5.870364579040297e-05
0.0006706648251316	0.0001199652612355
0.0009757351187658	-3.250142111268549e-05
0.0005894577173246	0.0001084310837279
0.0008997079695703	-1.7668420921123502e-05
0.0001962701711207	0.0001219773816255
0.0004157599245046	0.0001512480094186
-9.521167248228056e-05	0.0001237094190328
0.0018031298870668	0.0001936357005177
-0.0005120938352777	9.485044217958029e-06
0.0014155669440271	0.0001243325720186
0.0008009758209931	-1.2256754527745575e-05
-0.0003780271852809	1.7859941692130215e-05
9.947410228673036e-05	-6.593940514722731e-06
-3.163544242011643e-05	5.102461370357407e-06
0.0001637670002184	-2.0397408553132997e-05
5.7496767265062594e-05	-1.5281386350612e-05
0.0012349501897187	-0.0001305396001417
0.0021167117915716	7.748779839527189e-05
0.0006176830776062	-9.183358530378446e-05
0.0004567622298837	0.0001037053466746
0.0002129600419479	-0.0001298785416723
0.0004391331188452	-7.733336746503777e-05
0.0006856018621496	-7.312216168947746e-05
0.0027399271650049	-9.097235796209e-05
-0.0007347022994017	-3.0290637762719547e-05
0.0016251449340155	-3.5372574562117555e-05
0.0001091405600281	-4.7536999151286745e-05
-2.8064389532211985e-05	3.860856411555675e-05
-1.8560831120778568e-06	-1.366325254318259e-05
-4.528428321852759e-05	1.5702728138036424e-05
0.0001632048654091	-5.899316429798497e-05
-3.40728308073614e-05	0.0002105694985765
0.003715093246849	-0.0001976916391108
0.0010396398531903	0.0002833519131802
0.00296362585519	-0.0001823543489395
-1.4557445050975002e-05	0.0002333385179898
0.000984356742485	-0.0001392283401474
0.0027685362362406	0.0002847145122084
0.000844034247058	-1.9159302240993823e-05
0.0018026333284599	0.000201721089763
0.0026608005409928	-2.4757727751597883e-05
0.0035777457918909	0.0001371178549986
-0.0004117051670383	-0.0001207561939991
0.0005269390443851	0.0001234317354735
-0.0001904182579388	-4.504069940909051e-05
-2.233502225140753e-05	9.01539436595318e-06
9.592457783284612e-05	-3.440888400716878e-05
0.0009935074749102	6.975501174287581e-05
0.001165399132496	-0.0001356866669433
-0.0006059260171532	0.0001225268480233
0.0021815599578723	-0.0001286811896751
-0.0003488746330563	0.0001374827161242
0.0007856406234565	-0.0001080758676373
0.0004907627252401	1.1774068788378405e-05
0.001030189225448	-3.962491336217775e-05
0.0007264548019696	1.985617553564275e-05
0.0015704302439647	-4.5800701273835526e-05
0.0008794588762591	1.8256974261227225e-05
-0.0005364949868006	-6.160235261675684e-05
0.0004313326182328	5.9366671380797827e-05
-0.0001401301540763	-2.1397606753893353e-05
-4.8998781501088256e-05	7.432095171666539e-06
0.0003003009244197	-2.6825202760603742e-05
0.0021513987056621	0.0001329441435611
0.0007335532682681	-6.921826947857662e-05
0.0014687469874624	0.0001201777501907
5.984652797553009e-05	-9.351722233952896e-05
0.0005794067213274	0.0001348511909693
0.0017022253983431	-5.476276439372272e-05
0.0020838681698119	0.0001471855039001
0.0011104774121744	3.488519565765102e-05
0.0025994629369392	0.0001297845687758
0.0012953767983872	-4.907167341257994e-05
0.0015658159827398	0.0001052243296096
-0.0004214433232999	-6.631596388593274e-05
0.0003599113928219	6.942084907215294e-05
-0.000118977191836	-2.5471961007740383e-05
1.0443550018630525e-05	2.1438318373302026e-06
-8.11181601175618e-05	-9.00219417977714e-06
0.0007712518569191	-1.0980029670324706e-06
0.0014025031208403	-5.811426354713485e-05
-3.89144834566081e-05	4.6483710456903616e-05
0.0017569791966878	-4.9890055420183455e-05
-0.0001730450267495	2.5600345484401703e-05
-0.000406509421894	-6.181152562168221e-05
0.0016128102964381	-1.4873609765389024e-05
0.0013591809818528	-5.883653789680464e-05
0.0009752929570311	-8.943695747083137e-05
0.0005726442626739	2.2354422406337823e-05
-0.0002029116455105	-4.466027772041695e-05
-9.92666684971084e-05	-6.005948563230653e-08
8.029556681941645e-05	-1.2612549506365276e-06
-2.6050524268359323e-05	5.50590245084639e-07
-2.7989574977930244e-05	5.7945871592812514e-06
0.000122528663393	-1.9586780980384003e-05
0.0004895676879278	0.0001544344097166
0.0022811585925303	-1.3818968277927609e-05
0.0012637847251148	0.0001079685349553
0.0011322905471771	-3.0384763650829027e-05
0.0004732861745204	0.0001185527877629
0.0010567648823481	3.093594697422273e-06
0.0032758084267245	0.0001775847206389
0.0013260316477317	6.570838329852916e-05
0.0018943539016476	0.0002136287191154
-2.705428684704792e-05	-4.384512969698198e-05
0.0007509035712654	0.0001430058032482
-0.000278632325025	-6.294228034539205e-05
0.0002591722815882	6.776562244414157e-05
-8.868221543899546e-05	-2.4927047468890804e-05
7.900619155661225e-07	2.566759726945222e-07
-2.8128336149344444e-06	-3.622979359194413e-06
-0.0008450642109888	-8.568619681668875e-05
-0.0003352201826412	-5.383074822145272e-05
0.0007893351270673	2.8546628589648316e-06
0.0010856913876256	-3.4259537609741005e-05
0.0009935322367527	-1.3966102087572494e-05
-0.0002136165087179	-7.879126473588421e-05
-0.0002477546394959	-0.0001379889311426
-0.0008455343298322	-9.769751887389192e-05
-0.0007036709300594	-0.0001813136841033
-0.0001823705450058	1.5154242997962168e-05
-0.0004691960969892	-0.0001060410456471
6.477742649224428e-05	1.3910685785529554e-05
-6.5877468736347e-05	-1.850400358709316e-05
2.2448410594602317e-05	6.907505553875207e-06
-3.208406310787439e-06	1.1500063864184141e-07
1.4776659244921023e-05	8.898518476691004e-07
0.0002650526387498	4.536358421066896e-05
0.0002427408792957	2.655080814206088e-05
-0.0001453999248857	1.166252718321756e-05
0.0003280863350399	1.6742101676891566e-05
-2.9080768507403764e-05	1.47531355204242e-05
9.882827038356096e-05	3.220334179253079e-05
0.0004062312835938	7.454257601572563e-05
0.0003170363086916	4.6535915455916606e-05
0.0003154139734691	9.624464840555632e-05
6.624538228161591e-05	-8.978992283754934e-06
0.0002165095795435	5.705275104903634e-05
-3.657196001722873e-05	-1.0789876534534896e-05
3.779395363762945e-05	1.3290246167221391e-05
-1.3084367217592828e-05	-4.9406432614374085e-06
6.097830978928694e-07	-9.599068397573172e-10
-2.890925539107486e-06	-2.391029531690322e-07
-4.084084007999591e-05	-8.428383550263705e-06
-4.16483038046564e-05	-5.3708054826141926e-06
1.520914962611674e-05	-1.9421542883202377e-06
-3.845351247522379e-05	-3.539695270947838e-06
5.087666776026303e-06	-2.187938945928461e-06
-2.2360440484263335e-05	-6.726346294906987e-06
-7.070976415115472e-05	-1.4173478309420074e-05
-5.0672361323685136e-05	-8.948005929645973e-06
-5.314254682618498e-05	-1.8680496697324245e-05
-9.9409803324808e-06	1.7779955522064818e-06
-3.699672683592735e-05	-1.0918313241859591e-05
5.78841949264344e-06	1.9243098854633017e-06
-6.1134515333965845e-06	-2.3969701360817905e-06
2.129335390468315e-06	8.928627439723516e-07
6.707448871407145e-07	-5.882210886753023e-07
-2.69562906471797e-06	2.3684956133320064e-06
6.364764708062789e-06	-4.891207264037921e-06
-3.487878335082192e-05	1.730131640176972e-05
1.879170179611161e-05	-9.380269788088667e-06
-5.65536997180321e-05	2.0381641276392828e-05
-1.4747713724150828e-05	-4.266267596327403e-06
-1.883918436583676e-06	1.2907264786535509e-05
-1.7359036706006023e-05	-6.528647724432594e-06
-0.0001311367436483	1.557142070284141e-05
-5.677207479846079e-05	1.5039181597488011e-05
-1.2436500673772433e-05	2.7481975360403117e-06
-3.1794876323874856e-05	5.9026065241337e-06
1.9623424936151277e-05	-2.836527669988737e-06
-1.6280857667383247e-05	2.056908402244881e-06
5.3260691894902945e-06	-6.059904736211528e-07
-2.5470626817285773e-06	2.215682659742019e-06
1.0020966915038024e-05	-8.892415698350768e-06
-2.606134903784816e-05	1.9291724759910736e-05
0.000121178915552	-5.9372283656774915e-05
-7.37110042889329e-05	3.40560086429067e-05
0.0001965597328399	-7.025874822710776e-05
5.3054831944381994e-05	2.049350490560109e-05
-2.528436901802271e-05	-4.672537695062645e-05
0.0001058514775573	2.5468339442204417e-05
0.0006792227207241	-5.038149423873305e-05
0.0002427744271035	-4.779066480190054e-05
4.777123313031602e-05	-1.1031638929526587e-05
0.0001266530345959	-1.89949308456491e-05
-7.916618071955707e-05	8.590321547867912e-06
6.607623541724093e-05	-6.107816644633618e-06
-2.1595239535285205e-05	1.7422319499463151e-06
-5.591655655077249e-07	3.128400173088245e-07
3.5427940123060585e-07	-7.766899617910047e-07
-3.6436885528658533e-05	1.095419106859953e-05
-0.0002202762311828	4.5066922747929754e-05
-7.394539441343694e-05	-9.11550875072872e-06
-0.0005527451777348	5.1005990433137574e-05
-0.0002937231928676	5.036448456217997e-05
0.0001086003037752	1.724674048448793e-05
0.0039649318377308	-1.3880273232511643e-06
0.0020977966492972	8.880206608034436e-05
0.0020563549562971	6.928413554826494e-05
0.0006025966604538	-4.384404737576291e-05
0.0001151883935407	1.6080550749475077e-05
-4.350707636053916e-05	-2.1438777526783436e-05
4.503583896833994e-05	1.7142591212351854e-05
-1.550515785389643e-05	-5.632960248775337e-06
-2.9149394038054025e-05	1.2860197452625614e-05
0.0001207689622525	-4.978359168449994e-05
-0.000394703168288	0.0001179925038082
0.0009037542321555	-0.0002849072452125
-0.0007941944106814	0.0001923876444637
0.0025895874903626	-0.0003214626242845
0.0008910951687831	0.0001303696035339
0.0016481178850355	-0.0001995998299962
-5.530823439304467e-06	8.885778861036758e-05
0.0009442664374775	-0.0002038969858435
0.0013351081810605	-0.0001321406047597
0.0006869882582913	-5.6404237494847855e-05
0.0015843306190806	-4.714346780848174e-05
-0.0005561168108481	-3.911602772152832e-05
0.0004812004947513	4.1008313147304614e-05
-0.0001590708379469	-1.5776507762302683e-05
3.918084783040127e-06	-3.322804089128557e-06
-1.7506098446456395e-05	1.3441649461402092e-05
-3.1951984047088416e-05	-2.411965388290089e-05
-0.0004459502349667	0.0001332433180357
0.0004825070422216	-8.305013196799187e-05
0.0010347659683978	0.0001631171285115
0.0002936043219017	8.897071646787098e-06
-0.0005602836242045	7.635211156343265e-05
0.0031184886696722	-6.839539544758295e-05
0.0005092819003905	0.0001491943849927
-0.0009702227592997	0.0001348167173844
0.0017917346453465	-5.24088152673161e-06
0.0006856888298	3.941560031497359e-05
0.000250916403912	-4.481468656098533e-05
-0.0001198261902345	2.9427886582771592e-05
3.267450979594273e-05	-8.809524521208243e-06
-2.2918039554446703e-05	6.149497986722935e-06
0.0001035038772573	-2.494216363916817e-05
-0.000418675623146	4.375219016219933e-05
0.0016644654991443	-0.0002029904245497
0.0021101514402704	0.0001139312298037
0.0008472219940884	-0.0002396521964092
0.0008892223369679	2.590469895019808e-05
0.0007560531816649	-0.0001382109759807
0.000282163669731	-4.579950407084345e-06
0.0002416283574087	-0.0001886229351251
0.0036068301644502	-0.0001499579245126
-0.0009473071855793	-3.143310194846948e-05
0.0020530737279375	-8.181040849578287e-05
0.0005466062339449	1.6045910318813128e-06
-0.0002131560866542	3.640048588653992e-06
4.428997197606432e-05	-2.4940874177380985e-06
-8.86663287919498e-06	-3.5588824972635065e-07
3.9653585726631905e-05	2.466401353550427e-06
-0.000154794809659	1.2248808044276984e-05
0.0007006616559347	7.738869179216314e-05
-4.961621739821405e-05	-1.3059253104250943e-05
0.000954519409551	9.117530825025032e-05
0.0004128713287611	3.887070579413795e-05
-0.0002152905179037	3.08704259486308e-05
0.0002023365635827	-2.4576652704335223e-06
0.0005525915488006	0.0001224541595965
3.1990621541641055e-05	0.000138403851205
0.0001475226702944	-5.1455080774416155e-06
0.0012984962337895	5.72675191812216e-05
0.0002624160215685	-5.361894022995077e-05
-5.029402480173378e-05	4.3629992694436274e-05
6.246457664985746e-06	-1.4651255302578158e-05
-6.109739730575234e-06	7.927556345351431e-06
6.191326671947872e-06	-3.1446074094220766e-05
0.0003205597415306	7.622304448976328e-05
0.0024124835266249	-0.0001797461974115
-0.0007126821691906	0.0001155443139809
0.0014083590510684	-0.0002246915889953
-0.0003891757180505	5.169214567649233e-05
0.0007790462062813	-0.0001148115466161
-0.0006641109298156	5.040709063074123e-05
0.000589323671496	-0.0001537219323191
0.0008649706462892	-0.0001009186565984
0.0003556469474694	-3.11202107968984e-05
0.0012073772436108	-3.871725248318912e-05
0.0002901940794466	8.636962557036664e-06
9.676178894366066e-05	3.5823862244513692e-06
-5.165254453671045e-05	-2.725958310708176e-06
1.0040337414498108e-05	-7.799083514455276e-06
-3.708642032874219e-05	3.0070220390500532e-05
0.0021912959949357	-7.281262778243229e-05
-1.5055236279652018e-05	0.0001425563710189
0.0033545318097666	-0.0001561449818154
-0.0004677495994545	0.0001268910592674
0.0003848540354578	-7.515944324051417e-05
-0.0006520994493216	9.520567133396594e-05
0.0038761638988235	-0.0001297934578554
-0.0003778356667649	9.507117017262812e-05
-0.0001072718582331	7.4899885006634035e-06
0.002607573344766	-1.780442794247776e-05
0.0021783446850623	-8.436298410802677e-07
0.0013501602380196	1.6919417025276157e-05
-0.0007706151745741	-2.131120203240102e-05
0.000217775877685	8.270263707332e-06
-3.0395336803020907e-05	8.311485120919807e-06
0.0001657675329772	-3.1981216380492054e-05
0.0004736341023824	8.545643150581664e-05
0.0012609576870318	-0.0001643419010506
-0.0001705923590906	0.0001251242729223
0.0008940745304811	-0.0001760094444673
7.412855315090753e-05	0.0001006735921374
0.0006331240278474	-0.0001213499421291
-0.0004896337688826	6.573111390643565e-05
0.0005098043821488	-9.155796346918656e-05
0.001219706659021	-3.5280859215376644e-05
3.68745163387381e-05	-3.52935843380948e-05
0.0014513226391025	1.0737320008959484e-05
-0.0003763070289413	-3.431998002709331e-05
0.0003158081547895	3.7575826670575274e-05
-0.0001042251006366	-1.4238890281755169e-05
-3.246520843801306e-05	1.2994433204663136e-05
0.0001333776773741	-4.941824083363014e-05
0.000688595957318	0.0001212603565743
0.0018180667883918	-0.000191494173103
-0.0012001396921657	0.0001743492400075
0.0033698064986991	-0.0001714536668932
-0.0003521043430822	0.0001894993868833
0.0011103825347155	-0.0001413436563899
-0.0003874246178389	5.951743443748944e-05
0.0015084429926824	-3.717463140655813e-05
0.0015472598329438	7.694219029658404e-05
0.0013484989602682	-5.4681546543555625e-05
0.0012198298331969	5.6819955670879034e-05
-0.0007827511247459	-9.963890338729272e-05
0.000628117284173	9.509065392835608e-05
-0.0002042532006428	-3.4094089154726274e-05
-7.369961647296769e-07	-1.712857467683833e-07
5.675641500045919e-06	1.964412647769893e-07
0.0002459250570636	-2.2189463413716103e-05
0.000178580713298	-3.4068019877657917e-05
0.0017492959758863	-1.6802036889724713e-05
-0.0008135324045777	-4.599222648046098e-05
8.3109037091282e-05	-2.5783485005719418e-05
8.165248439101253e-05	-1.2722263144868008e-05
0.0027124716558092	-4.1205440980839914e-05
-0.0001881126723798	-5.4008397858854e-05
0.0010540107420323	-5.917322364010523e-05
0.0001756755096785	-2.2382095638412507e-05
-0.0002650118736512	-3.248848299298586e-05
9.41424772921375e-05	2.3595836403279895e-05
-7.435932063734079e-05	-2.0262305865456477e-05
2.3523479631909505e-05	6.77254808607117e-06
-2.3385267243330276e-05	5.987587242587843e-06
0.0001017307507631	-2.275154702586157e-05
-0.000112903773612	5.228657618961889e-05
0.0015851638299027	-5.738824454980467e-05
-2.591826975733921e-05	6.612010327799352e-05
0.0018510188467381	-3.751080125303923e-05
0.0008588157648317	0.0001102910527417
0.0006954672244829	-5.1936399800982426e-05
0.0007942195671395	3.840923677946342e-05
0.0018972631456868	6.61807898494079e-05
0.0017642357197617	0.0001116705241266
-0.0002197124215989	-2.6209688160679105e-05
0.0003930816121329	6.455141537670649e-05
-0.0003585941791094	-8.216268684318772e-05
0.000293343421094	7.43726839155247e-05
-9.661184004695604e-05	-2.603453326127145e-05
1.5614965212783573e-05	-3.600598788485158e-06
-6.705109979261851e-05	1.349714480239948e-05
9.335232182051026e-05	-3.7554843032499474e-05
-0.000782457442481	-1.56105980326061e-05
0.0005508261453223	-4.901351798860115e-05
-0.0001282744823043	-4.419580614145494e-05
0.0003384897544593	-8.883844751233522e-05
-0.0003198665296355	1.4140626962556336e-05
0.0017066029848153	-2.8527999493779065e-05
-0.00071831408215	-9.348791387914506e-05
-0.0011494206747805	-0.0001366211385904
4.198932715174343e-05	1.2572675978971252e-05
-0.0003657426245464	-7.463954960029625e-05
0.0002729425762737	7.387253548238256e-05
-0.0002217290475889	-6.555994151686389e-05
7.269564039849733e-05	2.2671527035992997e-05
-6.352775469213873e-06	1.300595074153787e-06
2.74540937477974e-05	-4.882307674372522e-06
-3.596877101467487e-05	1.3716257652617165e-05
0.0003348359952513	1.208000012567412e-05
-0.0001152417668081	9.40673701662506e-06
0.0002779442097088	2.6554441096455165e-05
5.1535181755788134e-05	3.443057682372424e-05
0.0003131046967509	2.1140317002989618e-06
-0.0002407965455895	8.248398494888273e-06
0.0002975022849609	5.058265544470938e-05
0.0004303420796278	6.431435428612151e-05
-1.5341531649088425e-05	-4.461640243460583e-06
0.0001435166489597	3.375641234934453e-05
-0.0001082413100513	-3.270360745472002e-05
8.68936070111546e-05	2.8465800440514617e-05
-2.839162680149109e-05	-9.767800277893812e-06
1.0219183398145071e-06	-1.8347978686231818e-07
-4.379316335740708e-06	6.748139658503791e-07
5.625047888960351e-06	-1.9899766224126085e-06
-5.350285031204651e-05	-3.3992956955422374e-06
1.8269544689950923e-05	-8.573171811384196e-07
-4.974897217092796e-05	-6.2379474609688065e-06
-4.24342506896432e-06	-5.986572501072461e-06
-4.347932347341189e-05	-9.773591557448125e-07
2.8674936915479885e-05	-1.2084785199867632e-06
-4.969083898334043e-05	-1.0268071995516303e-05
-6.858242070341479e-05	-1.2206904190588143e-05
1.2744699976832252e-06	4.7177332724397243e-07
-2.3769043442730447e-05	-6.295588270146035e-06
1.7732178100338536e-05	5.882027330751684e-06
-1.4209620352170556e-05	-5.080986334393245e-06
4.635516529116099e-06	1.7349938794498669e-06
-7.267999980385494e-07	3.3321222847930464e-07
3.4412904475050745e-06	-1.5674173568078957e-06
-1.3133740588914868e-05	3.543157093945496e-06
-3.5005473180779593e-06	5.110950023972543e-07
-8.268628308788803e-05	1.9848265818439655e-05
-2.290004375176972e-05	7.063916228799405e-06
-6.099992488957799e-05	6.6898306113834095e-06
7.531701615088117e-05	-7.17283778454973e-06
-0.0003858589526884	3.9959339384646174e-05
-1.765265252717168e-05	-2.122438320763056e-06
1.6890146057890582e-06	9.199298496813018e-06
-8.268210119556071e-05	1.7763827732246286e-05
-3.510428538745127e-06	3.8711290153269174e-06
-9.606190429051531e-06	-4.794676751311728e-07
8.318961220350188e-06	8.339176242748924e-07
-2.7673889653379073e-06	-3.562438952561506e-07
4.477953616973656e-06	-2.069689446778075e-06
-1.9608568940512414e-05	8.91486184774818e-06
7.350974877301209e-05	-2.1955474294076804e-05
-3.579182568560976e-05	1.487508516864682e-05
0.000349216191703	-7.511688938594483e-05
-5.260734134731732e-06	-2.757407733588894e-06
0.0003345463617288	-3.915262630381399e-05
-0.0004182440730546	3.925901701867926e-05
0.0020366536430294	-0.0001357836548693
9.017084719012576e-05	1.2076555527365289e-05
-0.0001133061692372	-2.6612615845146497e-05
0.0003011700179661	-4.822809969068261e-05
-2.4485204144631372e-05	-1.2116841118244928e-05
6.548393911395077e-05	4.354174232395417e-06
-5.789156626919306e-05	-5.612552287971949e-06
1.9393093639877216e-05	2.288180459214295e-06
1.6444000162096785e-06	-3.386606830314268e-06
7.030280293322177e-07	1.1785747833187269e-05
2.081129851688605e-05	-3.3742238535208536e-05
-0.0001442026682761	0.0001081408590046
-0.0003257003915151	6.71223876877772e-05
0.0010287278413784	0.0001852364255529
0.002556060420982	-6.42506040994021e-05
0.0008143944122417	5.435985728732147e-05
0.0080147140138797	0.0002246252033924
0.0031919724831759	1.9044341837047004e-05
0.0013743306247509	0.0001356920339074
-0.0019634918529833	0.000230099323712
-0.0005150126075404	8.021249783280353e-05
0.0001131241784534	-1.1608386075963713e-05
-0.0001028331285879	1.169203857204044e-05
3.440739638568967e-05	-3.8650922200803705e-06
-2.61910243076265e-05	9.486744588038762e-06
0.0001013511198172	-3.335282336881494e-05
-0.0002811818665011	0.0001109880837057
0.001297515521942	-0.0001878802217182
0.002296438947068	-1.1597166235343473e-05
0.0035190080643024	-0.0002539904073278
-1.3765616388128726e-05	0.0001438378241823
0.001055287522773	-8.551332202455443e-05
0.0023137387753732	-0.0002769137079424
0.0005191271940493	-3.4520479810193564e-06
0.0028607136705315	-1.0253830316921055e-05
0.0031420467480413	-0.0002524297672084
0.0003897714743202	5.7579224103912875e-05
-0.0006044001983542	-4.731382082781678e-05
0.0004643604078611	5.409181866213341e-05
-0.0001502605848278	-2.025646778704949e-05
-4.111570413201094e-05	1.2932416690175212e-05
0.0001850851612629	-5.0911796489262715e-05
-0.0004982430786655	0.0001403074042191
0.0019723066021309	-0.0001322862077236
-0.0004848055557974	0.0003797252268922
0.0025871156687931	-5.55639555860024e-05
0.0014400160857176	0.0001877905191938
0.0006700913382677	-0.0001451623478059
0.0003917828386445	0.0005354188844516
0.0023411375165919	-4.613906611577718e-05
0.0014473397535795	0.0001834353952198
0.0004711306466692	0.0001806862148021
0.0010539036079684	0.000140562917578
-0.0010490078895728	-6.844350681016349e-05
0.0007411583569825	8.42691881713413e-05
-0.0002310939927641	-3.1892886106430885e-05
-5.774411432870048e-05	1.9373329483326906e-05
0.000222528171503	-7.065630926923141e-05
-5.4702840692056686e-05	0.0002259403821935
0.004141158220635	-0.0003340126658472
0.0017877455347277	0.000104821644063
0.0029844036644777	-0.000425878093167
-0.000438653430962	0.0003116471007127
0.0012280390094852	-0.0001936551389369
0.0016549565964871	-0.0001588946900855
0.0008769471639342	-6.12584373096075e-05
0.0031084756239015	-8.250057686329382e-06
0.0023054988037645	-0.0003230673474058
0.0035195481883448	0.0001086968495467
-0.0006414572520517	-0.0001224918369151
0.000669435167003	0.0001261074273821
-0.0002345425284968	-4.653148828472417e-05
-2.7090839829393415e-06	-3.1057010601594423e-06
3.292309772476771e-05	8.859368846431638e-06
0.0011488917844471	-3.671451786754732e-05
0.0001827839485191	0.0001140819566139
0.0017697533111597	0.0001056982715349
-0.0001669699212376	0.0002141726394109
0.0001553318333168	-1.1896504479195605e-05
-0.0005068527354564	4.035422101554858e-05
0.0024241019983394	0.0003458019164371
0.0001396877023563	3.560125573483949e-05
3.438268425971245e-05	0.0001184958742881
0.0009160389831139	0.0002197577031295
0.0010580196600521	6.0314413527599146e-05
0.0005416710244718	1.084799680387414e-05
-0.0003376398972951	-3.307449184082262e-06
9.72753570445802e-05	9.021619013327368e-07
2.5634424210427303e-05	-4.969435736995799e-06
-0.0001570098563871	2.1794464399682624e-05
0.0019668094420233	-5.498492615855329e-05
0.0013637214368652	3.2929034330392556e-05
0.0018225540761355	-0.0001721604233738
-0.000195843248411	1.4819131913588082e-05
-0.0003412806359885	-3.690436370102591e-05
0.0004076678389507	5.617033133549287e-05
0.0020653549183338	-0.0002982318576336
-0.0005051811725135	5.5068994965308706e-05
0.0002495634313945	-6.250037274816553e-05
0.0025544456905329	-0.0001354619592987
0.0016323328652877	-2.007238227580788e-05
0.0014768852235024	3.320919177438699e-07
-0.0006508124951641	-1.412968064023484e-05
0.0001685000333327	6.185399966192897e-06
-7.279571311727191e-05	1.2272984905632135e-05
0.0004379338837649	-4.886415834025913e-05
0.0030220206437533	0.0001312342566292
0.003964957829497	-0.0001511166352813
-0.0013319539534686	0.0003365939285776
0.0045883431065802	-7.460505914421987e-05
0.0013846562943667	0.0001917894135679
0.0014029797411347	-0.0001510204335349
-0.0014499941070494	0.0004113312400253
0.0027182472151379	-5.7306072918552086e-05
0.0046283953529249	0.0001714427092088
-0.0014891287702021	0.000115371710727
0.0062409258653387	9.618526890452776e-05
0.0011240175972014	-9.879010950967944e-05
-0.000139423548449	0.0001033247084725
-1.0318944612901129e-05	-3.8063413409354565e-05
2.8018572077215832e-06	-3.42758225503553e-06
-9.083160403052614e-06	1.3744002781429944e-05
0.0014842925988353	-3.480861912814259e-05
0.000378298910046	6.0724660989664055e-05
0.0021756500238779	-8.944062075364702e-05
9.660900765665664e-05	3.928056096880127e-05
0.0001947260047351	-3.261583195542385e-05
-0.00032928047483	6.23803388105392e-05
0.0025382894886947	-0.0001329872421119
-0.0003219777750846	4.553017608806276e-05
0.0001921325544287	1.3028417128915874e-05
0.0020369729828742	-5.1958878330075466e-05
0.001756636987081	-8.633048917107691e-06
0.0008046007923848	2.761209267048938e-06
-0.000421827735118	-5.098985271798634e-06
0.0001148953034693	2.113598268689427e-06
-2.231082388651086e-05	8.485879754879504e-06
6.622019304784193e-05	-3.178650308593124e-05
0.0005891605332865	0.0001266616831196
0.0022852309946776	-7.333339211139196e-05
0.0015779221962349	0.0001812666469388
0.0024796901080208	-7.138431971829452e-05
-7.458642441320168e-05	0.0001592318462554
0.0005297378076341	-9.227012001715904e-05
0.0040761432052857	0.0002406402955905
0.0003069607255554	2.063953575462977e-05
0.001545657636764	0.0001189959770297
0.0028737515308601	1.1505517939747053e-05
0.0025834414705797	9.932309349324536e-05
4.650168090718392e-05	-6.519891799244329e-05
0.0001709395219795	6.900928281151093e-05
-7.586807265681776e-05	-2.53587737155562e-05
-4.93419245680554e-05	1.4983435767255388e-05
0.0002168204060907	-5.585975092706736e-05
-0.0012520330160969	0.0001877118810249
0.0020791318979271	-0.0002515036714969
-0.0005915517754401	0.0001879351448473
0.0023683496666865	-0.0002951987001667
0.0003982728793431	0.0002198796183163
0.0019761391108554	-0.0001725240579877
-0.0015256210573669	1.1907505876730374e-05
0.0022969900343627	-7.64922739900064e-05
0.002602446767049	1.1142196734788102e-05
-0.0003780615546179	-0.0001246377267459
0.0014894576522501	5.436862285198227e-05
-0.0008467723447653	-0.0001047183359189
0.0006746223736756	0.0001038861904667
-0.0002193558846039	-3.779256275796021e-05
-1.101502039702652e-05	3.756839608736391e-06
3.470363966352053e-05	-1.460102326629571e-05
-0.0002563913380016	7.621337501938455e-05
0.0004713267769028	2.8536110229090076e-05
0.0018941983774477	0.0001849175001197
0.0022838733448712	9.127787367144172e-05
0.0004956917869929	0.00010150864233
0.0002320685376973	-4.182426745632618e-05
0.0055623489369493	0.0003308893782456
0.0010637357005674	1.6503359599986142e-05
0.002281129621561	0.0001383450335285
0.0023270826503527	0.0001283655970989
0.000738907509202	8.211048769267873e-05
-0.0001205056967813	-2.7283500155209132e-05
0.0001459413575598	3.26385097661219e-05
-5.210615384660366e-05	-1.2227938106729274e-05
-2.5706782085334062e-06	3.659996156912438e-07
2.173718417382482e-05	-6.243954830826583e-07
-6.789927127546961e-05	-1.4726413655468778e-05
-0.0004138605082566	-4.517828214404164e-05
-0.0015952247341904	-0.0001064234061731
-0.0001327881106488	-0.0001093389767644
0.0006085071392116	-2.6380973858601303e-05
0.0007901197593388	8.799955754355002e-06
0.0001149628436871	-0.0003287445941961
0.0011226720217036	-2.8966072471731893e-05
7.705559302984001e-05	-9.039705675557737e-05
-0.0013704142920721	-0.0001659884728477
-0.0002629045722152	-4.0747310196233366e-05
-9.185409328823618e-05	-7.601004172403176e-06
4.365571661118076e-05	2.434929284908927e-06
-1.1553202635500416e-05	-5.151936724238508e-07
-1.867811164959498e-07	3.4841825074559794e-07
-4.466376784280261e-06	-1.6556490078907723e-06
9.427695932522493e-06	1.2512030881639697e-05
0.0001599598121999	2.053269397139972e-05
0.0004589691253868	7.487680382768594e-05
0.000272138901277	5.326599350909954e-05
-0.0001280790708341	2.639447848677489e-05
7.830623305656007e-05	-1.7401980394770868e-05
0.0008701443367334	0.000175411842158
-9.24822171566988e-05	1.085060157833402e-05
0.0002669240112908	5.071978528962355e-05
0.0005112126522583	8.236319367074384e-05
0.0001426774547826	2.5231662090747116e-05
8.921343299189633e-06	-1.3045862363823304e-06
7.824290570241294e-06	3.969546080714549e-06
-3.9144980913364935e-06	-1.616500135500601e-06
4.6981034014131553e-08	-6.765033093583774e-08
6.558278353111673e-07	3.423614476103887e-07
-1.384588312393402e-06	-2.29351733583915e-06
-2.664241664260729e-05	-3.861186010523489e-06
-7.141136472024684e-05	-1.4432899630840645e-05
-5.082743540763928e-05	-1.0271253362319896e-05
1.1630191724807897e-05	-4.648034157901509e-06
-8.228344560727867e-06	3.2034760485336658e-06
-0.0001306137846317	-3.418212501514831e-05
7.843667481094515e-06	-1.958747718647367e-06
-4.736093120336649e-05	-9.550819421551224e-06
-8.227488390319501e-05	-1.5912175737893977e-05
-2.325308260924491e-05	-4.716537465560611e-06
-1.2488012373509185e-06	1.959986999854313e-07
-1.397821451625531e-06	-6.751856063817703e-07
6.786325037989824e-07	2.775372717836965e-07
1.2968365518389795e-06	-7.547512968216105e-07
-5.722279666558096e-06	3.2827563506138994e-06
1.4222943700485568e-05	-5.085368945792719e-06
-2.9982459960660412e-05	1.205184232306676e-05
2.609043589524089e-05	-7.057134840217102e-06
-3.783216145407756e-05	1.5868047285373826e-05
6.96609788113686e-05	-1.0643589132503806e-05
-0.0001441485969291	1.6526075743980397e-05
8.185952410885166e-05	-1.131050713619724e-05
-8.023242757688648e-06	8.760584891382952e-06
-7.232294821795828e-05	8.468531679947108e-06
2.047433798171931e-05	5.453865517182979e-07
-3.181201829167424e-05	5.534808894955693e-06
1.833275446800724e-05	2.4279000755393074e-07
-1.6614239506264045e-05	-4.398790268604399e-07
5.632816544809952e-06	2.2648233992970425e-07
-6.348327327756581e-06	3.599538485322676e-06
2.683764212932599e-05	-1.514444506576772e-05
-7.836685187863858e-05	2.91791329941727e-05
0.0001502375019815	-5.722909262628424e-05
-0.0001623367523958	3.8839262081776933e-05
0.000190992634731	-7.263748204568873e-05
-0.0003786509942362	5.633834673927615e-05
0.0007668054571466	-7.35454001017775e-05
-0.0004327499305905	5.1839601379564415e-05
1.764461138286184e-05	-3.422478120903315e-05
0.0003560963700452	-3.0069946612744695e-05
-8.157559644709717e-05	-9.6282818265847e-06
0.0001498128321914	-1.8274350185161062e-05
-9.99809094263836e-05	-2.6758521578125537e-06
9.018400231445622e-05	3.556223793972256e-06
-3.0434166664019313e-05	-1.6268177248247729e-06
-1.1909210857745078e-05	7.521473917577624e-06
3.9870768174193434e-05	-2.720630032607098e-05
-0.0002399797263878	9.724067979636576e-05
8.904235246438022e-05	-0.0001367203073827
-0.0009933514763895	0.0001205827045096
0.0008112342952114	-0.0001582384808102
-0.0009011255118642	0.0001569317220074
0.0017621901307475	-9.135908317775147e-05
-5.996822269679199e-05	4.505689165937073e-05
-9.969690276168672e-05	-6.045509617270863e-06
0.0006975996693182	-3.2969460039067254e-05
0.0011315154442269	-0.0001783026583563
0.0005807712795124	-2.575741312828767e-05
-0.0003269960910623	-1.1785034379114284e-05
0.0002861683761425	1.397958238445204e-05
-9.53374152557958e-05	-5.802995949668636e-06
-7.343375524954552e-06	2.112103887239403e-06
4.238588575352119e-05	-1.1532231937882604e-05
-0.0001945989226655	-2.1433876492420414e-05
0.0001360410399281	-5.706918276361708e-05
0.0003541715583831	-1.2157623369945692e-05
0.000262796049955	-9.93595011050862e-05
0.0002870995761595	-7.301754218189891e-06
-0.0003374650262299	-9.004659241943768e-05
0.0002461012124822	1.1979768634256944e-05
0.0009146418049523	-0.0001098804733753
0.0009047925129897	-0.0001487895153257
-0.0003797063141785	3.887082494686312e-05
0.0007944792105867	-0.0001361225569966
0.0001674916347171	-2.1818526009276108e-05
-7.182986473704891e-05	7.793864367706557e-06
1.774165772205335e-05	-1.87061782435947e-06
-4.358965903480213e-06	6.116541353427431e-07
5.982734151123632e-06	2.659639156497507e-07
-0.0004120688786726	3.21306625723194e-05
0.000280794715435	-1.2350361713713906e-05
0.0003257265378451	-1.3981789022558345e-05
-0.0002091062082805	7.919626751178998e-06
-0.0010255332943149	4.7999401002212995e-05
0.00151059367962	1.712903657683583e-05
0.0001431285696756	-0.0001238757040351
-0.0001751315619613	3.7891197879016314e-05
0.001108142022836	5.189004707189923e-05
-8.974900919692085e-05	-0.0001034688975538
0.000445612865225	7.146090919528413e-06
0.0002588157230437	-5.594155415751316e-05
-7.847886455613953e-05	3.423052413713166e-05
1.3831928439069092e-05	-1.0728028172432048e-05
-6.242489073588805e-06	3.8044158516672497e-06
3.4723152842701894e-05	-1.824548648348442e-05
0.0003867321199226	-1.940547291082987e-05
0.0001945675868331	-9.968489147009108e-05
-0.0004773388478375	2.836370200965735e-05
0.001142516421393	-0.0001205629998969
0.0003775621177985	-1.6625282795370215e-05
-0.0001891641105633	-0.0001256444504539
0.0009670072277816	-0.0001096342570617
0.0004675318922987	-9.521989706281089e-05
-0.0005854154771923	-9.757352040364042e-05
0.0008986082544646	3.8183137271426793e-05
0.0007468464691403	-0.0001442239460185
-9.023721192109956e-05	-2.3075533552279583e-05
7.86896340277315e-05	1.3919704663608202e-05
-2.6722890790261083e-05	-4.106572349405936e-06
3.709183634883225e-06	1.5334126064033672e-06
-4.29625674464952e-05	-2.005211604509781e-06
-0.0001268797117729	5.166668419511102e-05
0.0004884676683472	-3.869077787015855e-05
-0.0006703285128337	6.187433748878437e-05
0.000415526952272	-5.72615307544974e-05
-4.276792312826902e-05	1.0371266758410223e-05
0.0008379561869906	-1.660037540449498e-06
-0.0004835209898663	-9.3235909766986e-06
-7.512195948418862e-05	3.5737640354033123e-06
0.0004262359607949	4.041920619263428e-05
0.0003991664807693	-6.125202412796643e-05
0.0002277784397689	1.7776378625294722e-05
1.9330562879931185e-05	-2.133076136942738e-05
0.0001003380342133	1.2978506742903032e-05
-3.8735489828550416e-05	-4.458432499643351e-06
-3.878360227391531e-05	5.104941277157557e-06
0.0002490650324366	-2.4037553025535373e-05
0.0001910357260551	3.962510371287808e-05
-0.0006114707860693	-8.599383374801781e-05
0.0009124461775582	3.713444712976598e-05
0.0003236524852505	-0.0001657877447531
0.0008225328895855	3.617535092059477e-06
-0.0009480978575316	-8.797676897807559e-05
0.0003517101465212	3.969813456073589e-05
0.000586382367474	-0.0001158172847387
6.723999283116137e-05	-8.569264013854412e-05
-0.0005926221688802	1.724582507652987e-05
0.0013045361170268	-6.648129944541106e-05
-0.0005331914192904	2.1830439426030932e-05
0.0001597550463014	-1.8556857831100131e-06
-3.770666257709318e-05	-1.0371401391056144e-06
1.649769247898908e-05	-2.346422657655324e-06
-0.0001045295778597	1.1584433586412996e-05
0.0003646585596319	-6.721088116734615e-06
0.0003376192639005	1.3816893371872323e-05
0.0007532738876485	-0.0001409921155469
0.0002729415229687	-5.158157329851377e-05
-0.0003155535533652	-1.241354508096272e-05
0.0002991090733212	3.712773168633636e-05
0.0014005612379151	-0.0002432224557876
-0.0004147819396002	3.7893210443720614e-05
0.0004057756354685	-7.020170237861703e-05
0.0013603743795114	-0.0001456263967948
3.164596054034242e-05	1.2806487428362748e-06
0.0004384504761875	7.4655595220358994e-06
-0.000179448033376	-1.2021419928505226e-05
4.590933385685708e-05	4.638490751776798e-06
-5.214725593256404e-06	4.009974363188921e-06
1.7208071135119014e-05	-1.6558506169190752e-05
-4.7875308424227514e-05	3.454963357942733e-05
0.0007309967252575	-0.0001043509571978
-0.0001821049068646	5.163726003521763e-05
0.0005239086096427	-0.000112144428463
-0.000118458027668	2.974079935190188e-05
0.0003727621185933	-9.743309985071128e-05
-0.0003645378729842	4.859711108454963e-05
0.0004693924177844	-8.222565439828517e-05
0.0005645963924027	-8.814423676093679e-05
-0.0001772709417601	9.037400441612703e-06
0.0001839531763493	-2.177642687321756e-05
-1.3356321081611352e-05	2.407454649816952e-06
7.226883284177442e-05	9.363188177064272e-07
-2.7750312399443337e-05	-8.400068035354415e-07
-1.7625832341843738e-05	2.859592716022594e-06
9.88131427300082e-05	-1.1802155596386224e-05
9.765981833923825e-05	-1.5257767506656211e-05
0.0005716624996676	-0.0001043654728085
0.0006153564694666	3.9936990524847194e-05
1.8492677959910035e-05	-6.969254895989583e-05
0.0002238386009445	8.364438224752073e-06
0.0001428746942085	-3.8239818918748817e-05
0.000290460845311	-7.385844875882362e-05
0.0006054184055238	-8.364937893354123e-05
0.0009948034960811	-3.479675645406812e-05
-0.0006576731503691	-1.4528890860015032e-05
0.0006186180112439	-3.4978437400340803e-05
-5.5300754755447535e-05	-2.253019184966864e-05
3.573188882911121e-05	1.780511705183048e-05
-1.342584312520823e-05	-6.301202185010928e-06
8.71801922365557e-06	-5.4874450557769273e-08
-4.620616083179812e-05	-8.760208531609453e-07
0.0005565242980299	-5.654322000418502e-05
-7.164441632682595e-05	-7.004288604341711e-07
6.584046244187232e-05	-7.803148427349722e-05
0.00036366266959	1.6385395253181477e-06
0.0004384069927581	-1.5880800022850556e-05
-0.0005700408313603	-1.1621712396787514e-05
0.0013131480097651	-0.0001016724048326
-0.0001977506305794	4.360180865471088e-06
-0.00076978113028	-1.886921043400896e-05
0.00099764130003	-3.535665543339703e-05
-0.0003073667291358	-2.954264917398317e-05
-9.706163810480414e-05	1.4933097109370744e-05
4.7308798321072e-05	-1.5111932493995532e-05
-1.1356409345916827e-05	5.466774139008866e-06
-1.5269651898459844e-05	3.4719438419117067e-06
7.710272154277131e-05	-1.298063674197852e-05
0.0001564037821345	8.542939245781435e-07
0.0007080299101844	-0.0001183529585143
-2.354738715060883e-05	4.7057379002277384e-05
0.000892288559453	-0.0001150032303947
-4.658559069970628e-05	7.986646793129287e-06
0.0010757705455235	-2.015427357384374e-05
-0.0003989773330082	-1.688175379063441e-05
0.0003103598692109	-2.5369280509089112e-05
0.0007040887442411	3.1371300189741957e-06
-0.0002471418400364	-4.6406347028222655e-05
0.0001554044232233	8.066900440651138e-06
-0.0002230068838719	-3.8552376725850215e-05
0.0001597112265405	3.217265106967566e-05
-5.13263390354012e-05	-1.1276754262765391e-05
7.915913014888751e-06	-3.311601589916604e-07
-4.5382861509307774e-05	5.253514174454886e-07
-6.240052234846751e-05	2.909199268202903e-06
6.416461988966395e-06	-9.942522924513626e-06
0.0004304836803882	-5.732631077273829e-05
-0.0002501715975943	-2.660150135388858e-05
4.308892962873708e-05	1.2642475520986762e-05
-0.0003455931824527	-4.210579869569288e-05
0.0005705451710582	2.440258438154265e-05
-0.0001749375642211	1.0737522242681648e-06
-9.576232010181278e-05	-5.7610633009590335e-05
-0.0001010153334033	3.3222888723793594e-05
-0.00029033824888	-3.8327668836308705e-05
0.0001088774701605	2.935309775647416e-05
-7.204820508391297e-05	-2.351374825500092e-05
2.264044549863684e-05	8.059204378056696e-06
-3.142116715441732e-06	-5.8264546917205114e-08
1.895709737018162e-05	5.182012687938324e-07
3.067911018155435e-05	-3.0917978812852947e-06
4.125453138046559e-05	-7.630728605228947e-07
-4.333521816511317e-06	3.95521168992008e-06
0.0001198987348624	6.785149990390192e-06
0.0001366947325731	-1.7888187893970465e-05
-9.03864812858072e-05	3.471039366451992e-05
-3.038996096539717e-07	-2.191227128936348e-05
0.0001452321994018	3.0931444669788743e-06
4.1690335925233426e-05	2.3396962871910053e-05
-1.3225262698878877e-05	-1.7895368714914958e-05
8.99230742038877e-05	1.45529333378058e-05
-2.9590078411864908e-05	-1.0789901542075424e-05
1.5434423630882355e-05	7.712627544297363e-06
-4.582165156212205e-06	-2.576249289553057e-06
5.721977329992077e-07	1.7898894383491566e-08
-3.3133848140995557e-06	-1.5829393509599073e-07
-4.282857520751936e-06	4.819066722023973e-07
-7.721375928208926e-06	-1.1505434742512125e-07
1.0014293474318694e-07	-7.47861266928707e-07
-1.9928473839145942e-05	-1.4486701387925618e-06
-1.336307031790398e-05	2.801045115815224e-06
1.822141800821672e-06	-6.559229478516755e-06
4.869815773627355e-06	4.280873014562653e-06
-2.127358243243282e-05	-8.838398586209412e-07
-1.1981148655269109e-05	-4.904797883349955e-06
4.560423381125292e-06	3.412321387106318e-06
-1.5533192367613905e-05	-3.020834181603422e-06
5.310358695970985e-06	2.1426687424838538e-06
-3.0780313332152244e-06	-1.598146105557824e-06
9.470285131277372e-07	5.387039560313366e-07
-5.570596856529745e-07	4.6164712131421354e-07
2.3621836784701523e-06	-2.1258898815481115e-06
-6.106914989579824e-06	1.0976834100799398e-06
-1.5327542335539033e-06	-3.550015104523182e-06
-2.504233879845885e-05	3.6045673568640193e-06
-1.3965959472153567e-05	-2.8986559105346695e-06
-0.0001242759506765	1.4439794933503804e-05
7.034915715422152e-05	-1.0061319718075732e-05
-6.701252298586458e-05	1.0236173405368062e-05
-5.769129073317492e-06	-2.6778177329269653e-06
2.7584387298816857e-05	-2.844565883601243e-06
-1.1099608720462648e-05	-3.0055331436497504e-07
9.225205485165217e-06	-1.5693146567834846e-07
-1.2952742973412874e-05	7.232244786298135e-07
1.0670441630901707e-05	-2.651290140339116e-07
-3.52973338129623e-06	3.0562296047892905e-08
3.2978635419608225e-06	-2.654990764119111e-06
-1.288181165713592e-05	1.14833256097051e-05
4.484751323463464e-05	-1.6394613207546368e-05
-2.9104538628136533e-05	3.061695728695249e-05
0.000156123083438	-2.718688550635625e-05
3.7430694350124746e-05	3.346620904476737e-05
0.0006739669116917	-6.869564865636653e-05
-0.0003903009529448	5.534360876630608e-05
0.0003554649416663	-5.0583332470540336e-05
8.474209156126938e-06	1.6149899828368478e-05
-0.0001890820735904	1.6050163694371335e-05
3.84120654279366e-05	9.302693947178075e-06
-7.49267720334973e-05	4.55790240414051e-06
7.998615628435503e-05	-2.980445620697733e-06
-6.865208188374392e-05	1.2213287487451062e-06
2.2805550624498436e-05	-7.517896310354485e-08
1.1955955918037668e-05	-1.0306446776426296e-05
-3.815974805197184e-05	3.859100149206575e-05
0.0002234878253731	-0.0001318583786081
-8.294928853549657e-05	0.0002161831852246
0.0017105383166077	-0.0001503743447693
0.0008411265241923	0.0002832503598773
0.0021828603299128	-0.0001539388288594
-0.0009525892729681	0.0001668024716549
0.002799687769774	-6.842905448564445e-05
-0.0001657777522955	5.685482433056662e-05
-0.001217240762926	0.0001208035609666
-0.001163944440098	0.000222284117298
-0.0008168582753787	0.0001026271195437
0.0003631202603901	-2.2689876872994123e-06
-0.0003293959938048	8.286708632919405e-07
0.0001105102389775	7.752415646286729e-07
-1.1894644671608333e-05	5.200989804962038e-06
3.994799699679646e-05	-1.6918759493758e-05
7.95062050477472e-05	0.0001130974493203
0.001422731058906	-9.040438628312624e-05
-8.167702780569671e-05	0.0001117618628967
0.0007549156067591	-9.138781910465388e-05
-0.0001472527702537	4.666708710740263e-05
0.0007048534529837	-3.623417961500356e-05
0.0002471879674921	5.313169372716836e-05
0.0007897898411274	4.5905530770309914e-05
0.0010005208548927	0.000122536268831
1.3340584332516904e-05	-6.824153838057797e-05
-0.0003843677739217	0.0001221963172081
-0.0003928772797867	-1.1611174300531384e-07
0.0002796738696315	1.6923616453833147e-05
-8.863413718219588e-05	-7.709728501322736e-06
3.16722770357421e-07	-1.6240667897976437e-06
1.094003917129888e-05	4.4967504989522095e-06
0.0007447433115053	-4.973070351958612e-05
0.0002505909692961	7.200154944526375e-05
0.0008904459805888	2.926831493017477e-05
-0.0003314320197943	0.0001001169914752
0.0010303857703065	1.2189801116901408e-05
-0.0009206362435873	4.951868687715421e-05
0.0015773414481421	0.0001496630610391
0.0001177970169721	2.0676888530520783e-05
0.0001000954385491	4.4121198574135006e-05
0.0001973148573377	0.0001158356357412
-0.0007373964728898	8.855602999262779e-05
-0.0003172967705229	4.8758142639462155e-05
0.0001021852758325	-1.7679656488714845e-05
-2.0480756012724348e-05	4.299508656949901e-06
-1.3680111135165242e-05	7.120345369260453e-06
4.2003033473307504e-05	-2.3705851505513277e-05
0.000634411541097	0.0001529791232995
0.0008929611900005	-9.8106836942698e-05
-0.0005495927360171	0.0001115397722405
0.0017178528252568	-0.0001306502448513
-0.0006882372778083	0.0001061478263307
0.0006865188323562	-4.1250606076202104e-05
-0.0004588756733903	0.0002430503392083
0.0007817487446157	5.839318189683458e-06
0.0009276763405232	5.682435149583736e-05
0.0011810278805851	-8.057753549265774e-05
0.0003134133806405	0.0001391019209741
-0.0004546370184936	-1.6642878407668514e-05
0.000379195162093	2.630756899954522e-05
-0.0001227594359465	-1.1033178760939027e-05
-2.1529866471497948e-05	1.853648878757339e-06
0.00013707536492	-1.019865375774958e-05
0.0005222392099637	-2.6481831480018375e-05
0.0003643913674321	3.651594819749784e-05
0.000501041959635	-6.346122396254313e-06
-2.8933318153703956e-05	0.0001136719140397
-0.0001823022444674	0.0001244235909204
-5.6270860011567394e-05	2.5202972746527053e-05
0.0001465204706633	2.7931374543326903e-05
0.0003570815790402	4.579067365626454e-05
0.0005209113034039	7.69994314732945e-05
-0.0003948454157553	3.822876461385814e-05
0.0002063073755198	9.077086296781084e-05
-0.0003530619051028	-2.5144353888824537e-05
0.0001459446475458	3.802302792942475e-05
-3.999987174583461e-05	-1.397644926176233e-05
8.29200358935122e-06	4.378620205926576e-07
-7.047595743506616e-05	2.9991880267093367e-06
0.0001902145173658	2.533326925450629e-05
0.0012193538345644	-3.109982114131208e-05
-0.0007097336125916	4.2740543459564135e-05
0.0003555502692698	3.17273111556885e-05
-0.0003579006770723	4.779558713427596e-05
0.0009247667673444	-2.3702515523156923e-05
-0.0003536833912905	1.2513962399745672e-05
-0.0003205315414946	7.423497930319996e-05
0.000633073029097	6.245485113364399e-05
0.0006778101781669	-4.2377573778062e-05
0.0005032913399905	5.456406033096169e-05
0.0002621471321387	-6.415436238071065e-05
4.108713407268456e-05	3.6666960551582e-05
-2.7617638661922904e-05	-1.1376068766919226e-05
-6.9405847318299575e-06	-1.349904903564504e-06
4.991053485902031e-05	2.2495276901995903e-06
0.0011921214178559	-3.7180077516183976e-05
0.000254657475992	6.807588487915107e-05
0.0014266093976101	0.0001360750100666
-0.0002498661571932	0.0001791203441109
0.000241031795813	-7.111190512919514e-06
-0.0002757580841666	3.174182065374979e-05
0.0011621843397752	0.0002872790614081
0.0002990679456143	-3.2095075943946582e-06
-2.703551142745681e-05	0.0001298300583106
0.0006629433342421	0.0002010435853501
0.0012186464432273	2.5316372900432327e-05
0.0004481187732732	3.667407288876914e-06
-0.0002791401075905	3.526710208185814e-06
7.83964488866386e-05	-1.5744004050041869e-06
-3.934946292776614e-06	-6.51509260190875e-07
1.5997139442907358e-05	3.752887208073636e-06
-3.3068444269395844e-05	4.034499651318216e-06
0.0004298648851476	5.515901320334697e-05
-2.7272306711810696e-05	-6.571927003228318e-06
0.0005968919902822	4.94031116988115e-05
0.0002648464004544	8.03670118632842e-06
-0.0001852667520764	5.562231293099315e-05
0.0002503640100145	-2.705619237826113e-05
2.900420023937914e-05	7.216367075771778e-05
-1.051778661566518e-05	0.000106453123028
0.0002844000154657	-2.826076890972125e-05
0.0008915014812702	2.4972845633744948e-05
0.0001988332937208	-2.825872381756725e-05
-4.46099126790031e-05	2.3296076550407565e-05
7.2572200773848575e-06	-7.897964304430681e-06
-5.790334125073834e-07	-8.781164307113448e-07
-1.499847065332088e-05	4.871966975597357e-06
-0.000463710049656	5.409929308913675e-05
0.000590095509803	0.0001042203729681
0.0003490217725368	1.2584558578960454e-06
0.0008016489786227	7.064977315102833e-05
0.0006792516988279	6.721450121900687e-05
0.0002390024012193	3.2039661643096664e-05
0.0001189800817109	0.0001200529318862
-3.783475239652944e-05	0.0001170429964926
0.0010000216051126	0.0001003377387908
0.0001022659508318	-7.93292100327701e-06
0.0009964570412931	9.602555962244864e-05
0.000464707855165	-8.400051091243665e-06
-0.0001671193086317	1.5691961990319712e-05
3.849704434647641e-05	-6.030875179226282e-06
-6.483363250907814e-06	8.170413762564375e-07
3.3959116758600074e-05	-2.357268618378376e-06
-0.0005427805689683	8.214253282246474e-05
-0.0001470975129488	-2.8833863515133584e-05
0.0001128760697238	0.0001037350808416
0.0005676543825314	-5.364193796788552e-05
-0.000540145673254	-6.618748232216795e-06
0.0005240132557868	-2.3333215925278744e-05
0.0006361567958172	0.0001452210952161
0.0002820048845511	-3.6215954429586855e-05
0.0001789719381254	-2.465276423448688e-05
0.0003765573111715	5.600927214901086e-05
0.000727324356705	-1.118194823575671e-06
0.0001565481470341	-9.614151826886612e-06
-6.42299340584615e-05	8.851120890519048e-06
1.3632016579578663e-05	-3.227000668811864e-06
-6.052308794876518e-06	2.1489097622656375e-06
1.1912941203818583e-05	-7.016539947150331e-06
-0.0004721843527195	7.212484161899673e-05
-0.0001013393300767	8.808078961763962e-05
-0.000405779920522	5.1406252298089195e-05
0.0006460206757884	0.0001188699066668
0.0004854197402548	0.0001516426793397
0.0001790723845275	5.342628935567461e-06
0.0007395598798269	6.0950980078086265e-05
0.0007917260283814	5.364616896965677e-05
0.0006417180619116	0.0001156723265344
0.0006381727351618	7.5354400401542865e-06
0.001059821195962	9.240757290451368e-05
-6.81892829242897e-05	-1.7755551065739056e-05
0.0001209747447997	2.74768422269855e-05
-4.3622392591987426e-05	-1.0442768569125498e-05
-2.088805848742613e-06	4.125614057622362e-07
1.991003732457014e-05	-2.087930168493771e-06
0.000149209405496	-5.348991352922798e-06
-0.0003044639119048	-2.3563681546246453e-05
-0.0004068939307724	5.6354671486484224e-05
-0.0005115882612735	-4.2443904457523653e-05
-0.0005131906089352	-8.775933644265063e-05
0.0001644217218084	-8.437883455498108e-06
0.0004636688293729	-2.0718897186261743e-05
0.0002109492452786	-5.397399835570709e-05
0.00047003874327	-2.6450114842036484e-05
0.0002387793490543	-1.9441105433210457e-05
-0.0001622376920689	-3.052888442672501e-05
-0.0001104194131902	-1.2363806267935855e-05
4.398854326656047e-05	3.0534188043502904e-06
-1.1475371823102184e-05	-6.053296287323066e-07
-6.107133822985248e-07	3.410478687938392e-07
-2.9807896342753846e-06	-9.308504901024248e-07
-8.535746415438122e-05	7.5205641100717234e-06
0.0001073811959492	1.587266442828699e-05
-4.180695223875877e-05	8.391184643445878e-06
0.0002069138239489	2.623305335585729e-05
6.811665352566847e-06	6.304949437997279e-05
0.0001763669801895	-1.5828131053506932e-05
-8.161583559145513e-05	2.4794433453810615e-05
8.599451488509545e-05	2.1189325779716493e-05
9.165513437191753e-05	2.2078958785500752e-05
1.7093400089295977e-05	9.955779272644e-06
0.0001236240418804	2.260598450360455e-05
6.674126961526214e-06	-7.350362480919063e-07
1.7093577349906504e-05	5.573027095078888e-06
-7.03584372544372e-06	-2.2536255345796187e-06
3.8200536433822836e-08	-3.840658675798784e-08
6.976086505300868e-07	1.1920403626360905e-07
1.319231703916212e-05	-9.095573015571888e-07
-1.6950662924405785e-05	-3.296401185259272e-06
6.4655417536762105e-06	-1.1280804725403117e-06
-3.158846576106565e-05	-5.449918534298381e-06
-1.0269790393137272e-05	-1.0768462536256244e-05
-1.8195822957778825e-05	2.2791901890671676e-06
3.1278933253222524e-06	-4.537646908246424e-06
-9.709793421554792e-06	-3.843066462478061e-06
-1.1485000238062304e-05	-3.6862078183350457e-06
-6.207833951514138e-06	-2.0064227027464244e-06
-1.8465914591048935e-05	-3.911602888979776e-06
-1.9776277607133803e-06	-1.738642225850557e-07
-1.8522732876661088e-06	-6.938472956018304e-07
8.218980024257359e-07	2.934905112971314e-07
8.582059068554334e-07	-6.999487448362543e-07
-3.393177046197623e-06	3.059335779988614e-06
-5.383116160570432e-06	-1.6332136035876374e-06
-4.613735828560434e-05	1.7314803459562673e-05
6.125903791225628e-05	-7.11040643527115e-06
-0.0001813895594542	2.2098866080741925e-05
-3.788729618887644e-06	-3.755153366282604e-06
-4.8412098267674674e-05	1.7227654772536815e-05
9.907849208992396e-06	-1.6028805796138311e-06
-3.71430920861087e-05	1.3513948686808872e-05
-5.443348417398125e-05	1.117733236239472e-05
2.4455781726667784e-06	2.1459787989211185e-06
-5.161237174188067e-05	1.4935990496821885e-05
5.986371897391449e-06	2.8848434975673927e-06
-1.1163062284052122e-05	-6.442725894205451e-07
4.1394452744555905e-06	1.4389284482229354e-07
-4.47003419573958e-06	3.4817412330849396e-06
1.6800205127720198e-05	-1.4738658423595492e-05
-5.4025216248399975e-06	1.902450134620579e-05
0.0001999566424426	-7.455752667962549e-05
-0.0003521513190803	3.948476477059079e-05
0.0010087852688321	-9.49362546149289e-05
-9.238722663362796e-06	3.793631236797917e-05
0.0002386181473917	-7.937883498907624e-05
-0.0001264174590828	2.5761533745009713e-05
0.0001380659892004	-5.0233844428211456e-05
0.000267112777238	-4.226564877977511e-05
-5.430930969868205e-06	-1.593053066686602e-05
0.0002118353922996	-5.0140694633300334e-05
-5.694561296969268e-05	-7.977388551925169e-06
7.012360520676012e-05	1.5280164161259617e-06
-2.4784578190351884e-05	-4.67520593120224e-07
-2.7841310726574215e-05	1.1485962793518216e-05
0.0001144142637924	-4.32721054305115e-05
-0.0008407298650133	0.000160848367419
0.0005800399412964	-0.0001686256638589
0.0004249150625504	0.0001695768359783
0.0040730705185676	-0.000204326777554
0.0007425403763512	0.0002866827794474
0.0007660776830185	-0.0001651243685898
0.0010733320645757	0.0001598199880305
-0.0003320128485507	3.976770756321843e-06
0.0009611121230858	-6.64626111813e-05
0.0008565072063791	-0.000243374221131
0.000447054723286	1.3991793925602692e-06
-0.0004639950446091	1.1011009949195376e-05
0.0003689708153617	1.0216948634785347e-05
-0.0001216522735133	-6.170160314338672e-06
-1.411245134487472e-05	4.874661196831507e-06
6.168325527100728e-05	-2.1492084754801884e-05
0.0002711323894333	-2.858011006804327e-05
0.0019356064439728	-0.000167464470362
0.00082197467844	3.503726887490576e-05
-0.0003333928850482	-0.0002287274860919
0.000346543606742	-4.85438132788987e-05
0.0004970755150683	-0.0001189273912904
0.001975967728852	-9.479202538215292e-05
0.0016199503696369	-0.0001929635312494
0.0019091360285395	-0.0001768342406719
-0.0002675495082434	1.3930409866537396e-05
0.0012476187883496	-0.0002397274693337
0.0001553840649708	-9.668691012471722e-05
1.2755145357231611e-05	5.079495723399499e-05
-1.5383592146349635e-05	-1.519276458814148e-05
2.753676156727792e-06	2.7006901790972477e-06
-4.886995327056042e-05	-8.357473674949471e-06
0.0004698773268055	8.276220042043809e-05
0.0009374587774797	1.7321101880338563e-05
-0.0002870348618767	-2.539866761188431e-05
0.0021413078504786	4.913699386100191e-05
-0.0009012902377881	0.0001579618836805
0.0002154699677154	-2.7388293778553943e-05
0.0012967500536411	-4.224137121600611e-05
0.0007524936112713	7.664539564221946e-05
0.0011907597331106	4.603931130900069e-05
0.000845148708787	-0.0001212978882633
0.0001354692821755	6.357660925256665e-05
-5.194940335315911e-05	-3.3850202807676444e-05
8.443681433403634e-05	2.713721452576973e-05
-3.23246606318326e-05	-9.13202451328397e-06
-3.428760086582689e-05	3.7841023389187073e-06
0.0002393946072297	-1.7915727967597007e-05
0.0015200226839024	-6.404827774476905e-05
0.0002694763071865	-0.0001859612459417
0.0020406701298251	5.134335046622115e-05
-0.0016442717069136	-0.0002217350878473
0.0013554825706852	-0.0001165235938472
0.0013303645681105	-0.0001266109971098
0.0027783707023399	-0.0003089321000815
0.0004659148561665	-0.0001630232169949
0.0018152230851174	-0.0001080613354474
0.0006196808634229	2.0687628266594636e-05
0.0018387786015685	-0.000265781572961
0.0002064538278759	-8.872140393177229e-05
-3.2442344781235075e-05	4.849350165886771e-05
-3.503347575831364e-07	-1.4353045661076375e-05
-1.5178486608737348e-05	7.540952342469394e-06
5.155796831529791e-05	-2.5128254578382467e-05
0.0003397178152704	0.0001504286564591
0.0008170451606621	-7.994345781982477e-05
-0.0011050690599042	0.0001387678612837
0.0021124324373207	-0.0001044467049574
-0.0003485011055406	0.0001625534001324
0.00078284205061	-0.0001073370817232
-0.000549306722037	0.0001547380640777
0.0008629417594394	1.0144701925537291e-05
0.0007478994609374	4.536125528484433e-05
0.0008019495664459	-7.83927240716548e-05
0.0003758304125063	9.650147749422084e-05
-0.0005464596495371	-1.566796874156463e-05
0.0004173686311063	2.8034886415620504e-05
-0.0001332671645259	-1.167546178487634e-05
-2.630959735372931e-05	1.1499843689915704e-05
0.000119484714746	-4.840296855595968e-05
0.0001155093255825	8.407716768121885e-05
0.0007854750971004	-0.0002233933830127
-0.0005860126788239	0.0001264811831161
0.0026430568754626	-0.0003410928582364
0.0004385357783979	-1.5032840805236664e-07
0.0001994706944245	-0.0001282505778558
-0.0002585430519541	-1.716603094460424e-05
0.0012510772766079	-0.0002023684652358
0.0007279467636456	-8.209912820047435e-05
0.0008487466562403	-1.660649915620077e-05
0.0012089348144864	-0.0001195118710357
-0.0005320704789745	-2.207993338342692e-05
0.0003814953991828	3.1988501622101664e-05
-0.0001226412044661	-1.2553505629224017e-05
-1.84517495327709e-05	6.599159976001106e-06
5.896989573774839e-05	-2.2192447020917245e-05
0.0003045299736222	0.0001068488558216
0.0017617317432976	-0.0001063238031035
0.001860464111348	-7.414608176305918e-05
0.0017044314745562	-0.0002019589892825
-0.0005098464825921	0.0001682286113501
0.0003435688044171	-8.725102501597273e-05
0.0043392638289605	-0.0002190160428888
-9.758416827238368e-05	2.803547387640472e-05
0.0016126907964185	-7.473877477369374e-05
0.0023366855088398	-0.0002458298309015
0.001570654668	7.309443906036854e-05
-0.0001336624044578	-3.71016061835394e-05
0.0001984026375552	4.2209549968190816e-05
-7.478803750312324e-05	-1.5941997922803554e-05
-1.6059123873063828e-05	5.60201867314402e-06
7.100755559370688e-05	-2.282044258906449e-05
-0.0002722172933308	4.3629628203529166e-05
0.0010817431083659	-0.0001671089051983
0.0005661812622863	8.324491288033058e-05
0.0007068363206709	-0.0001819856701672
0.0006266127318307	2.488134060327516e-05
0.0006374607364648	-0.0001307496987012
-0.0001105514305228	3.672879509987154e-05
0.0007181845539576	-0.0001285174937396
0.0018529960563269	-0.0001170811926349
-0.0005740894313361	1.4778578888729253e-06
0.0010565309975637	-4.215144325731646e-05
0.0001655437371081	-1.416838829239853e-05
-3.907304535598484e-06	1.2667239495793076e-05
-1.09692901380042e-05	-4.925658974763902e-06
-7.885531963808715e-06	1.7177293315780342e-06
4.823883732602899e-05	-8.502680554890546e-06
0.0004127202570032	-4.3256863779790615e-05
0.0013457489935445	-9.633930261851884e-05
0.0007348353950268	1.2534845410847395e-05
0.0012644048624655	-4.10890302268303e-05
0.000726019188369	-3.882929966504932e-06
0.0002333613859086	-4.0937559276085165e-05
0.0019523893446057	-8.448535931271955e-05
0.0018150169654409	-0.0001026367084617
0.0001255119825963	-7.560192130034088e-05
0.0007118830814897	4.255538355026897e-06
0.0015631017069152	-4.955157746476955e-05
0.0008555822364805	3.922752521185855e-06
-0.0002872536280708	-3.032306084585725e-06
6.555953401302851e-05	8.285338307990506e-07
2.2514935931420804e-06	-6.775069890716002e-07
-1.125821767732592e-05	1.6148001336543748e-06
0.000326816159515	-9.625288573562128e-05
-0.0001239913509145	-2.053228059972424e-05
0.0009632728075987	-0.0001050096792197
0.0003455313813222	-2.554611821315775e-05
0.0005803930460144	-5.65485319372896e-05
0.0002169512791074	7.500314289871628e-06
0.0016507444390935	-0.0002082199761163
-0.0006054879836696	-6.624966133756123e-06
0.0007910726098813	-8.234462825173498e-06
0.000509106708358	-6.94462735273221e-05
0.0009015664597647	-5.982541827601863e-05
0.0001410895273783	-4.871455468727307e-06
-0.0001242790143888	-5.462876538750857e-06
3.7171874937170735e-05	2.603280902747455e-06
-2.5682684019822435e-05	8.705189201865787e-06
0.0001170851457675	-3.423803863362905e-05
9.157494952522575e-05	5.427374089010089e-05
0.0012699335267908	-0.0001850887472264
-0.0002333781293676	9.511499179375748e-05
0.0019683303782783	-0.0001667983426891
0.0003913792600453	0.0001186466849728
0.0010725065793906	-0.0001143619172154
0.0012427863969006	0.0001023813029874
0.0011308992199215	-2.758980894490452e-05
0.000994959150708	-1.3942591600881723e-05
0.0008149350767354	-5.241192075599575e-05
0.0016723192460329	6.019662417612169e-05
-0.0002516792819178	-3.912995540878437e-05
0.0002920423607714	4.769805473970479e-05
-0.0001022957750231	-1.804334258667939e-05
-4.022138521316058e-06	3.3586157505630424e-06
5.754406161908258e-06	-1.195294238114087e-05
-0.0002873672981174	2.7546408048103905e-05
-5.468148750326608e-05	-0.0001205384850466
5.989244845720206e-05	-1.00942804419136e-06
-4.195970321373465e-06	-0.0001621434343979
-0.0007321237385054	1.0462311533841212e-05
-0.0001349785958345	-5.195752005153264e-05
6.179468546187494e-05	-5.296725162738142e-05
9.649633478595158e-05	-4.025996300620459e-05
0.0007015642138621	-2.71470405620715e-05
0.0004463171805114	-5.9010113036417595e-06
-0.0007042679504089	-7.282519997641445e-05
-0.0003526164808613	-2.780522691044452e-05
0.0002038010905455	1.6092726452413034e-05
-6.0048534376217984e-05	-5.090270185103613e-06
-3.263583694298019e-06	4.386649115472714e-07
1.8472078969876976e-05	-2.136094471963602e-06
6.204024380964692e-05	9.978717565321712e-06
0.0001802843067952	1.5064998927688927e-05
2.5573014603113925e-06	-1.3482264000475375e-06
0.0002159839728908	3.530966589316927e-05
0.0002170124305128	1.4291216065372971e-05
9.623980843259636e-05	1.668697803518989e-05
0.0001220301328536	3.0591866883762106e-05
0.0001633715764908	1.6170814272666122e-05
0.0002677737636371	1.5928965987332165e-05
-0.0001391990660554	-1.00254785082875e-05
0.0003280612194218	4.09935326307095e-05
6.492402522815163e-05	3.409208305617007e-06
-1.9710363760851115e-05	2.2213286396655142e-06
3.60388717223676e-06	-1.2226083828383922e-06
5.058634024052524e-07	-4.934381335034492e-08
-2.853905614074039e-06	2.292296040298477e-07
-1.1273613929980845e-05	-1.84990167404193e-06
-2.9245476956006064e-05	-3.7056960742895975e-06
-1.5732777315769756e-06	7.327336111456731e-07
-3.4644495132528553e-05	-7.624790064295301e-06
-3.25422811259332e-05	-3.4361829891747148e-06
-1.7990029467798934e-05	-3.061683818066833e-06
-2.5218250349277473e-05	-5.768018949141029e-06
-2.8503120483837335e-05	-3.715132742345687e-06
-3.263064316699385e-05	-3.398431186522553e-06
1.4362949877708864e-05	1.6663019492392392e-06
-5.2849698637423746e-05	-8.041610267359463e-06
-1.050390573120414e-05	-7.911625358277918e-07
2.950455559861949e-06	-3.6119539320078545e-07
-5.02864841979694e-07	2.1293225554149995e-07
2.254830437414316e-07	3.6595824930135233e-07
-1.9200573575477972e-06	-1.6101958754858615e-06
-2.2361956753349972e-06	1.6882278021336589e-06
-5.647504952790697e-06	-6.078546876447332e-06
-0.0001508701381851	1.3560151078401583e-05
5.613384979933626e-05	-9.17513943171741e-06
-2.521569072126762e-05	5.14478517961211e-06
3.0886393788371264e-05	-9.178393289085104e-06
-8.129760597759858e-05	2.1261633686124328e-05
1.3524758698910591e-05	-6.782717313993047e-06
2.0321702667862617e-05	-6.391928162159176e-06
-1.4124380938487452e-05	3.789772005615873e-06
1.4549469090797827e-06	-6.33257089852756e-07
-1.3980255383325334e-05	3.8927319860716825e-06
1.0670024099311749e-05	-2.9047529960322655e-06
-3.3447461692743866e-06	8.865876935733761e-07
-9.333423465713748e-07	-1.9763261623406735e-06
9.246376467214549e-06	8.428159564105745e-06
5.479420960022915e-06	-1.4096372672758017e-05
3.45620061051496e-05	3.249115097195106e-05
0.0008145585494256	-5.2541797610487346e-05
-0.0003207580638718	4.6904606380174775e-05
0.0001540607878563	-3.428053468205325e-05
-0.000182314901116	4.803022028844564e-05
0.000347712714847	-8.14693874898906e-05
-6.031336815995838e-05	2.7272410621528623e-05
-0.0001204412150268	2.874091649014162e-05
3.7232555570943795e-05	-4.878797795723489e-06
-3.3075489789493805e-05	8.09939616301676e-06
6.831262165317969e-05	-1.5667551442178976e-05
-5.525644527873009e-05	1.2310012764819828e-05
1.768550892633358e-05	-3.793117795528591e-06
6.367680141169319e-07	-6.483642226129636e-06
3.2339487481463697e-06	2.513735055131446e-05
0.0002234795550813	-8.009600113446503e-05
0.0020204512950655	0.0001296641117309
0.0028733394774658	-1.3806187447995327e-05
0.0004342130204731	0.0001681543793711
0.0016296029396713	-0.0001555257051638
-0.0009703541348739	0.000123507573665
-0.0001393207390393	4.097107105810862e-05
-0.0001051965895261	1.0112013714462968e-05
-0.0007541921598587	0.0001207806814318
-0.0008891627244916	0.0002328993609614
-0.0005822139967229	0.000126323851529
0.0001587982265085	-1.4542003331153516e-05
-0.0001565360235739	1.693834147732562e-05
5.384146342532295e-05	-5.842220992898402e-06
-2.738967864220962e-06	9.11319355949573e-07
1.4117766992561636e-05	-2.2165816332277852e-06
0.0013876834385399	5.095425176265678e-05
0.0002404610850809	1.387297703154426e-05
0.0002016068306547	-6.810805531912181e-05
0.0008093839874004	5.522563448685821e-05
-2.290356317012788e-05	6.665251679778001e-05
0.0003010096055274	1.1972318994580532e-05
0.0024636566225741	-9.221048374496036e-05
-0.0003976685447468	0.0001100897044338
-0.0002876495132768	0.0001354002204024
0.000270266224108	-8.372513983084984e-05
-0.000304037751137	0.0001029721709428
-9.340347459247586e-05	7.0579576023649545e-06
5.033884195107663e-05	5.10747601995697e-06
-1.5640672043667223e-05	-2.408513791650693e-06
-2.8960615803677667e-05	3.1966152806713134e-06
0.0001813262485635	-1.2396758904427291e-05
0.0009176798075193	1.9434348267837502e-05
0.0007490962028495	-4.467958096127805e-05
0.0007531640026938	0.0002247025130671
-4.2879497118752115e-05	-6.112006455849177e-05
0.0009596965607136	2.4852009856064477e-06
0.0002946645208352	-8.270943295386216e-06
-0.0001132439861029	0.0003079037432658
0.0003781830503791	-4.689978269010649e-05
0.0005859525137811	3.856755035467339e-05
-0.0009771772480919	0.0001281844576882
-0.0004560466375702	0.0001191415798512
-0.0004259931431262	3.399196912383899e-05
0.0002431189512195	3.555785773962202e-06
-7.089005388630256e-05	-4.6561057464858205e-06
8.07971399216839e-06	2.168703116742224e-06
-7.24452686296034e-05	-6.605285493916508e-06
0.0005343654598097	8.179282243879633e-05
0.0009853713901025	2.1529134975659857e-05
-0.0007184916128244	-9.27770518480335e-05
0.0023744720610362	3.5593755384236244e-05
-0.0008356972234022	0.0001266543492364
1.2160454217651224e-05	1.4144599933906768e-05
0.0004641529540142	8.627710748754666e-05
0.0012890101903256	7.577221807336979e-05
0.001084968543033	6.719771752005997e-05
0.0007407054769371	-9.493589981203671e-05
-7.716525696638517e-05	0.0001144280837411
-9.87648825247024e-05	-4.270836991005614e-06
9.69545611484885e-05	8.528092647566853e-06
-3.354262084237159e-05	-3.440850206411256e-06
-1.451436140861799e-06	-1.7805366895045626e-06
1.9155037784850575e-05	5.191388459947613e-06
0.0006822754180928	-5.01462877874399e-05
0.0001340943471643	5.4057443207149455e-05
0.0012936194728482	6.081862107201476e-05
-0.0007902681635334	9.232729053425398e-05
0.0003720247782385	-1.651930520082743e-05
-0.0006253548094678	7.538137808204899e-05
0.0015838070789401	0.0001094516493351
-0.0001956064476531	1.7202178459502952e-05
0.0001697582453265	3.417174779339835e-05
0.000123519550541	9.045507146802554e-05
-0.000614977705366	7.768217492053275e-05
-0.0001991950412732	2.2812088543711352e-05
5.359323767296527e-05	-4.764985490094829e-06
-8.400100631053931e-06	6.428698667732327e-07
5.083855367270343e-06	-3.396466650729349e-06
-3.4607996282289485e-05	1.615006498444199e-05
-0.0002120814722966	-2.5839758975948432e-05
0.0002174874053311	5.2930881845027275e-05
0.0008660319697964	-9.98211213712517e-05
-0.0006128181260114	0.0001481098311743
-0.0008158199025044	6.491958773184342e-05
0.0009823285635369	7.355049950961806e-06
0.0016242839937439	-9.222678072385387e-05
-0.0004590053347404	0.0001238073799103
0.0010870471880594	6.691360605522024e-05
0.0001594982281742	-5.090821722941961e-05
0.0001430495361112	3.8618457578818506e-05
0.0004522891433482	-6.086091315176165e-05
-0.000209167821259	2.9701060643212368e-05
5.5649681698713336e-05	-8.169946266211583e-06
-4.335651911402136e-05	1.3745890659488088e-05
0.0001929781314869	-5.3918410995300335e-05
-0.0004100403651542	0.0001298005836018
0.0020200513103956	-0.0001755230564552
-0.0011329538982473	0.0004109243318255
0.0019667132716733	-8.444960795814383e-05
0.0011300889993286	0.0001663001333783
0.0011467306486027	-0.0001325187786287
-0.0020338130157383	0.0004507082956541
0.0023065592703497	-8.439586678315788e-05
0.001339289916476	0.0001836007402008
-0.0004773737549764	0.0001508096277938
0.0012374408391175	9.466698262447116e-05
-0.0009482963377224	-8.255848021345271e-05
0.0006975519983962	9.177899208825416e-05
-0.0002210842296081	-3.411413733993487e-05
4.754705661325572e-06	-3.088621710968916e-06
-2.163999787143831e-05	1.2600783904448323e-05
2.0715007352130523e-06	-2.65503608306148e-05
-0.0003199067962354	0.0001047920101506
0.0003697070642191	-7.672767687311834e-05
0.0004786856319393	0.0001112366152201
-0.0001278077969013	-4.2716389338534115e-06
-0.0002589805333872	8.4461674280334e-05
0.0019444040905147	-7.678847118182648e-05
-0.0002165774196485	9.611934286141444e-05
-0.0005862649806158	0.0001048308188573
0.0010965768652927	-2.557282347769379e-05
0.0004093422911339	1.2081760130342134e-05
0.0002313864402908	-1.6730252324252052e-05
-0.0001341983842305	1.0239405629760767e-05
3.8858455495852976e-05	-2.8332299527559867e-06
2.093514324671327e-06	-3.062174674497876e-06
-1.5358192648385957e-05	1.3631824158763132e-05
-0.0003172632247367	3.806956375583891e-05
-0.0002542265519114	0.0001264643631409
0.0009135585414194	1.0419172139727068e-05
0.0006122474716966	7.851811888971456e-05
0.0002650666488813	9.542547708704651e-06
0.0004816057875896	5.750102718727741e-05
0.0011415406964333	0.0001413821584656
-0.0006085255900285	0.0001133080617654
0.0010593006679236	8.419208553113921e-05
0.000468399874689	1.2302165547720608e-05
0.0011541983413799	8.879263460375525e-05
0.0004008201453253	1.0836750971273955e-05
-0.0002382547252454	-1.9970581431655215e-06
6.664826071109463e-05	9.49196683432006e-08
-1.0189913773813108e-05	3.339052323308367e-06
4.2615497608896685e-05	-1.2546261726260896e-05
-0.000437201339306	0.0001030342158645
0.0001682445982921	-4.9735750738157645e-05
-0.0011071890744624	8.559802149134911e-05
0.00087370865088	-5.525070353687638e-05
0.0001010707313262	6.806639525828176e-05
0.0002205856836452	-5.4271209819580976e-05
-0.0004304469385375	0.0001190106077776
0.0011505166000752	-2.6612603583712513e-05
0.00057907794009	-3.1149767471815245e-06
-8.028802242058792e-05	3.085325944412867e-05
0.0011230146309057	7.17354813726546e-06
0.0003608436420692	-3.394024104791104e-05
-2.2829716861661308e-05	3.085339179434351e-05
-9.87397980507046e-06	-1.0786212774557586e-05
2.56204488821422e-06	-3.0328788452164673e-06
-1.5833687743108406e-05	1.3677849903927165e-05
-0.0002239268902245	3.263403044022053e-05
-0.0003674570893412	0.0001373451474184
0.0002864634807013	7.932171923938678e-05
-0.000302573090604	0.0001314352003239
-0.0003021857056675	1.598829205421334e-05
-7.35272557635109e-05	6.701481639754403e-05
0.0019565397843278	0.0001061385012335
9.91057622723428e-05	3.869440610138408e-05
0.0007613664464916	7.891570486184367e-05
0.0009211181836265	5.119339350912011e-05
0.0014491980487787	7.56167787318996e-05
0.0006638456861498	2.5369686765977556e-05
-0.0003335513783793	-1.1765335619324588e-05
8.915506491318947e-05	3.0530667729581245e-06
-1.1296030581383512e-05	5.129000175747627e-06
5.087943421474781e-05	-2.129902213058889e-05
-5.153866450466501e-05	2.9531255972605144e-05
0.0001398894197639	-6.0774120406393045e-05
-0.0008903769542382	1.1422157497648985e-05
0.0001988207761932	-3.867076979268773e-05
-0.0003879128017126	5.451974978130039e-05
0.0005351476995745	-6.858136981932349e-05
-0.0015220635789496	-7.647919947198777e-05
0.0004633822964528	-3.360452119561402e-05
0.0005728718878653	1.1585368570413391e-05
0.000301129430805	-6.517593604613437e-05
0.0005689465941607	-1.5785717773593724e-05
-0.0004755477862057	-5.680082128123145e-05
0.0003158934330595	4.327021968995053e-05
-9.634307943083624e-05	-1.4401399544056336e-05
1.5709335128722357e-06	-9.979593833013798e-07
-8.922119060169811e-06	4.853299961137238e-06
-2.1233379620319658e-05	9.134954072035654e-07
-3.146112233836382e-05	1.958596590998102e-05
0.0001957079375793	4.688019498800833e-05
-2.75476779717921e-05	8.904246263946445e-06
-4.091024985428106e-05	6.021432956567209e-06
-7.698004090053467e-06	3.1538734378603785e-06
0.0004315949188248	5.9896800037859715e-05
-7.959384474049105e-05	6.828633005933768e-06
-0.0001194402233458	7.341255638699092e-06
0.0002742910199187	2.7978536753097015e-05
4.611891407174568e-05	1.9723602194890396e-05
0.0001065751064266	1.4976255879281476e-05
-5.552462192156936e-05	-8.119377954673389e-06
1.541328343094526e-05	2.319660116648938e-06
-1.9446631652216378e-07	1.4576967532976573e-07
1.144434526976914e-06	-7.166008789276962e-07
4.159336097791879e-06	-4.27233662932129e-07
3.545596901490151e-06	-2.88714971705057e-06
-3.2373757196604466e-05	-9.769126402396272e-06
3.212756690620272e-06	-8.960436739797145e-07
6.068229998107458e-06	-7.205044390068848e-07
1.6291345486985588e-06	-6.281815546183185e-07
-6.737960946165494e-05	-1.1793956519989414e-05
1.1700233170313396e-05	-7.489765386755959e-07
1.2051998776113837e-05	-1.1931809508835051e-06
-3.4674624482485316e-05	-5.099947589482228e-06
-1.0897100561206585e-05	-3.722464676667659e-06
-1.6258536316384863e-05	-2.68546166742202e-06
8.537078172243433e-06	1.4316824308908408e-06
-2.361415200600608e-06	-4.012841100700157e-07
6.530172236337682e-07	-5.536901009350113e-07
-2.513374948670446e-06	2.4254897832323545e-06
4.197849196431187e-07	-1.5859023119952872e-06
-9.204548439978056e-05	1.39651344819852e-05
-2.482050902468922e-05	-3.675622791940216e-06
-3.9757013633959066e-05	1.7602227085053732e-05
9.2887167077089e-07	-4.79967031110545e-06
-3.429386993027085e-05	1.3678207363077391e-05
5.430523148181012e-06	-4.259175643806598e-06
-2.2575815584061112e-05	1.1271708272387166e-05
-4.172236395401055e-05	1.245112167537522e-05
-4.764078759423202e-06	4.0403001749424835e-06
-3.790670844318119e-05	1.2831949421123406e-05
5.482488111034527e-06	9.827593557087493e-07
-8.32264312325154e-06	4.641427429397582e-07
3.025748089260604e-06	-1.9832018413546209e-07
-3.219691205910259e-06	2.6644335866014683e-06
1.1198579462826884e-05	-1.136385941626727e-05
-3.3240081876857575e-05	1.5050734631049848e-05
0.0005047016801568	-5.8881677414570186e-05
0.0001409927891855	2.388872502106382e-05
0.0001641176148756	-7.464699292798386e-05
-3.187820081135561e-05	3.518069642532317e-05
0.0001622914002997	-6.325855410837412e-05
-6.263280171671171e-05	3.0139412169726047e-05
8.358066614290327e-05	-4.1554548533305985e-05
0.0001841954858943	-4.608923105087346e-05
2.037278591336508e-05	-1.993078925664566e-05
0.0001498705407298	-4.42300955136395e-05
-4.095009324514072e-05	-8.164590373958131e-07
4.806534592751182e-05	-3.2332031457373745e-06
-1.6885661656252887e-05	1.094236696353972e-06
-1.3351599222012902e-05	7.597821313322567e-06
3.575377346659784e-05	-2.875393387390358e-05
0.0003004630303822	0.0001102408135048
0.0028196758664944	-0.0001120627828855
0.002371540150493	0.0001292180181186
0.0007869161145003	-0.0001508682665835
1.9279234964439655e-05	0.0002016177283767
7.755219441529663e-06	-0.0001245778802475
-0.0001857794920861	0.0001004453805324
-0.0001363414450128	8.874381578418754e-06
0.0004406574721118	-5.671511385246705e-05
0.0005007506870075	-0.0001903723083501
0.0002304876237932	-1.913866929475041e-05
-0.0002641101670579	2.011334429426337e-05
0.0002130294215301	-5.288529550715818e-06
-7.062565091234255e-05	1.1043026784323476e-07
-1.43223483505989e-05	2.306795084280951e-06
0.000106467354301	-1.114960786520784e-05
0.0014976936202274	-3.840115888075931e-05
0.0003026189742457	-0.0001150142990148
2.3111711038666455e-05	-1.914323652452284e-05
0.0019527812741775	-0.0001567961738643
0.0011322730754896	-5.071548026117307e-05
0.0002782641596489	-7.277683198912344e-05
0.001014795579405	-6.624255727396541e-05
0.0004879504920052	-0.0001578037210147
0.0007180374447187	-0.000189708141751
-1.767828738117741e-05	-4.245743847512192e-07
0.0007679361060735	-0.000216306966165
0.0001407459934778	-6.154631840274325e-05
-3.359821734175676e-05	2.6062795468735345e-05
4.577903825484701e-06	-7.03471418746309e-06
-5.094215099711686e-06	5.448987440407144e-07
2.918620602995226e-05	-7.554044827382692e-07
0.0011388918104476	4.688186270991536e-05
0.0007198380686511	4.060618827017644e-05
0.0007284505929884	-2.151814532065069e-05
0.0006995667911686	5.019307901230532e-05
0.0001005945727477	9.42257291316047e-05
0.0003517811134067	-1.55609505231306e-05
0.0017532482877644	-8.443375247345458e-05
-0.0001889464216743	6.65609241572983e-05
0.0001334292458216	5.738823595489112e-05
0.0001177722782509	-7.990430916918702e-05
-9.427030929942731e-05	4.0699426512824886e-05
5.234502851635659e-05	-3.351319486475598e-05
-1.0795269842387686e-05	2.141310490424002e-05
1.5411983406524148e-07	-6.63696321357255e-06
-1.1695219919812828e-05	4.960940121596038e-06
4.767319461816325e-05	-2.1564832788671986e-05
0.0004259997771563	-3.154274293411365e-05
0.0013186538624396	-0.0001866647507969
0.0005933851730841	3.719540807864165e-05
0.0004732746796713	-0.0001950171245771
0.0003903941858269	-6.167232003331632e-05
0.0004060406516029	-0.0001172463158737
0.0030939421881198	-0.0002312578636164
0.0012384899360893	-0.000140086801246
0.0012059920156562	-0.0001166156845324
7.012421879668233e-05	-1.0231903429925333e-05
0.0011295297604048	-0.0002239899776906
2.634391550167883e-05	-7.351796393827381e-05
6.285563473097184e-05	4.353945669186911e-05
-2.827798830834184e-05	-1.3357168632369046e-05
-8.61950985700394e-06	3.2756044507910253e-06
2.9683095409874375e-05	-9.727981463853787e-06
6.7472570830835e-05	9.064340524014073e-05
0.0011542767932428	-2.0833788396878217e-05
6.792917347770043e-05	0.0001024756818656
0.0006673099558011	-6.506749663267053e-05
0.0001784098350983	7.694290253778716e-05
0.0006280480066103	-7.035418730405055e-05
-3.598381512298784e-06	8.463459401257619e-05
0.0005835759306801	1.2556767138757476e-05
0.0008752484447317	4.6527348461780606e-05
-0.0001108785759121	-3.221480786067945e-05
-0.0002599752930964	6.173218422685455e-05
-0.0002015127715851	-4.643352596012362e-06
0.0001613507702909	1.004773610466639e-05
-5.2378521562470607e-05	-4.514740450058745e-06
-1.8946241273547143e-05	7.258633186901612e-06
9.155977782652106e-05	-3.1696715543214486e-05
-0.0003936775035295	4.906264261012492e-05
0.0003649162644704	-0.0001551037280254
0.000200599816584	5.207659278976515e-05
0.0009566614214232	-0.000244307865847
0.0008146268508665	-2.9459924681553597e-05
-0.0001571383061781	-7.008789949867556e-05
0.0007678510097383	-1.3243471612554592e-05
0.001493417170449	-0.0001643921195526
0.0012042113729687	-9.804717850516988e-05
-0.000158143778445	-1.9672298817318536e-05
0.0008385898614008	-0.0001126506400826
-0.0002358681604409	6.593430259942449e-06
0.0001706297022479	6.752371818677126e-06
-5.593539891467348e-05	-3.6760874081839217e-06
-1.2557783484552044e-05	4.40729900770011e-06
4.516815970734656e-05	-1.4242609749602431e-05
-0.0001770834380447	7.51641081749027e-05
0.0008804130984568	-7.077302936797572e-05
0.001721145597553	-7.761702912343344e-05
0.0021176734846625	-0.0001662257278818
-0.0001504511156361	0.0001180433855969
0.0006509701555033	-6.471375214879117e-05
0.0032648526962455	-0.0002243740647681
0.0002271800953989	2.890719817739948e-05
0.0018961308207171	-6.50764048723988e-05
0.0020376288725422	-0.0002014922361002
0.000125670905523	5.251017787705685e-05
-0.0003056797644321	-2.65291906568786e-05
0.0002407435944134	2.8089793912363864e-05
-7.791238434292073e-05	-1.0455656814469572e-05
-1.4788694162332184e-05	6.974204467644785e-06
6.214927824774745e-05	-2.762472667328076e-05
-0.0002153769225498	6.0859736218264495e-05
0.0004581135009994	-0.0001778088940306
-0.000306871159291	9.188732385521204e-05
0.001237916533123	-0.0001815438090001
0.000336614860588	5.222405730238667e-05
0.0008859850798534	-0.0001337896906825
0.0001033560419315	5.459901579794503e-05
0.0008731179944163	-0.0001186089592321
0.0008843084586223	-0.0001041760972171
0.0002693671462818	-1.1365006580989545e-05
0.0008322134460285	-2.8475442989218663e-05
-0.0002397471811898	-1.8424787882314043e-05
0.0002213707598303	1.847061034191909e-05
-7.460003003934213e-05	-7.080670986498354e-06
-1.9510553156768533e-05	7.211047655876231e-06
8.904473154055297e-05	-2.901909855743635e-05
2.891769675439844e-05	1.791563013867186e-05
0.000769417838234	-0.0001707185789887
-0.000104332902294	0.0001013042482136
0.0014488598368949	-0.0001314870481044
0.0005839237257782	6.997308686381886e-05
0.0007592254913611	-0.0001007098957288
0.0015917044272602	-4.6450378463922654e-05
0.0010090379694057	-0.0001174170014168
0.0005720003757344	-3.70153613183779e-05
0.0008292036335929	-1.5527094640074127e-05
0.0019316492092908	-2.169410664073887e-05
-0.0001593149884659	-3.4856414519577205e-05
0.0002003130910295	3.376603291459127e-05
-7.207734168667256e-05	-1.2362373538463972e-05
4.380602460984208e-06	-1.906831688614719e-06
-1.867216528170274e-05	6.3445985864489655e-06
0.0002393755046599	-9.65552322727794e-05
-0.0001157681908802	-7.998238031507821e-07
0.000263235846737	-0.0001269076305866
-0.0001507804689519	9.26455510069147e-06
1.4812995205849735e-06	-5.809743091951372e-05
-0.0002067744341212	2.3081035937202404e-05
0.0019234693827655	-0.0001813293313308
0.0001228249394672	3.799619143694857e-06
0.0007567515646424	-2.1112544319606766e-05
0.0003926161958827	-6.505150527419034e-05
0.0008978966440086	-5.348704432286322e-05
0.0007361627377326	7.153949250668786e-06
-0.0003640137352541	-1.353351203806617e-05
9.869874959569262e-05	5.221346745212595e-06
-1.677195005408147e-05	5.264668767293682e-06
7.640945155424345e-05	-2.1359800745006523e-05
5.079766902826277e-05	1.5777312455554267e-05
0.0007613749711399	-0.0001266561033037
-0.000187955461384	7.598893903848378e-05
0.0011697441510104	-0.0001376536692401
-0.0001723941645677	5.5574140682395285e-05
0.00078563420154	-8.219672561447784e-05
0.0001899648155789	5.144990739234205e-05
0.0010583444814021	-2.4027013389253098e-05
0.0019952825662383	-8.24488453687617e-06
0.0004089925204389	-1.9358427266224307e-05
0.0020848051281825	3.7976553972159185e-05
0.0003919260386019	-2.833289549095579e-05
-3.882773510927756e-05	3.189773627902082e-05
-8.850788612560138e-06	-1.1897798633182516e-05
-1.6045368337698176e-06	2.0156066619654123e-06
-2.702304410280855e-07	-6.756056482476737e-06
-0.000170876657108	2.074570705296671e-05
-2.4173209822975015e-05	-9.735855972318886e-05
3.343452591922974e-05	-4.47788754587365e-05
-0.0001301727382674	-0.0001018410795256
-0.0003564241593987	1.1870859739373636e-05
-3.437882347591818e-05	-2.760184269223005e-05
-0.0003203512474333	-2.82205676019708e-05
-0.0003579361651632	-2.202838814161829e-05
-0.0003173883896878	-4.29772447925774e-05
0.0009315628482393	-1.889260492917404e-05
0.0002402703388091	-6.113788609594501e-05
-0.0001878056555242	-9.50711256092379e-06
0.0001039990515186	4.034412946637921e-06
-3.138039171369443e-05	-1.1984347783787993e-06
-3.0068736243906495e-06	7.007968649152586e-07
1.5506705369906476e-05	-3.160259307747292e-06
3.0054186198643462e-05	8.69577619724676e-06
0.0001228295853861	1.1507321524671028e-05
-1.6982047041765043e-06	1.8001632473349287e-05
0.0001975187450273	1.2430639925671783e-05
8.835854695555063e-05	8.342561329706769e-06
6.382783429195282e-05	8.003950992588832e-06
8.957529848496718e-05	1.6068124565377753e-05
0.0001928050196563	8.238800271923038e-06
0.0001978633957662	2.2776276971673658e-05
9.106339648680828e-07	-8.69845001607158e-07
0.000279064868062	3.368051465514701e-05
1.4739156603904844e-05	-2.9630713745788883e-06
1.1176655369929826e-05	5.4962507614401545e-06
-5.316893024252688e-06	-2.1574730959626665e-06
4.525926008584728e-07	-7.953629799873641e-08
-2.3492412374382213e-06	3.551592519217813e-07
-6.016951954607868e-06	-1.3663661262720374e-06
-2.0219601448680055e-05	-3.346746653744724e-06
-1.549573364429349e-06	-2.860969210695492e-06
-3.1871263705998234e-05	-3.2844681158299298e-06
-1.3754050765649716e-05	-1.940433031207049e-06
-1.199530496624456e-05	-1.6331892329984225e-06
-1.4431403493841444e-05	-2.8401092433155116e-06
-3.076898367339466e-05	-2.1623217151354555e-06
-3.404911909321217e-05	-4.582442752643467e-06
-6.190318240353528e-07	-1.4795893062181548e-07
-4.332364451604192e-05	-6.522188922027977e-06
-4.473135939017212e-06	3.3405213410326477e-07
-5.738574542597364e-07	-8.790087937235298e-07
4.992336691460898e-07	3.5214592978270613e-07
-2.2253304160948027e-07	1.1713041114655421e-07
8.369912675038863e-07	-6.297933228916946e-07
-6.789980596730224e-05	1.7181061337422787e-06
-1.8798482611966292e-05	5.33802732513831e-08
7.53792406845042e-06	-1.5649539466825354e-07
-1.4378827172160706e-05	-4.004011110085445e-07
-4.261718853521331e-06	6.792591740090157e-07
1.2151781149950648e-05	-4.463038107123885e-06
-2.0094874338337697e-05	6.643190429922485e-06
-5.978733171414315e-07	-1.415066436378e-06
-6.0877464504069535e-06	2.3282851968701526e-06
-1.561329454579992e-05	4.70222243225936e-06
-1.5259685930519774e-07	-2.658012076512943e-07
2.221556557781251e-06	-1.509132283609118e-06
-1.4705358999851786e-07	5.036611105231747e-07
-7.057289156949661e-08	-1.267820003456868e-07
1.668704719389345e-06	-9.863262740842633e-07
-5.5212249869582615e-06	4.4931757399795985e-06
0.0004107566697177	-1.2116295854773432e-05
7.249808740990346e-05	1.0157703128568105e-05
-4.717650901835787e-05	-7.852797757208531e-06
3.528588383554275e-05	1.4961509252470993e-05
3.357703807701001e-05	-1.584479388609811e-05
-6.852727759444327e-05	2.8142371826073928e-05
9.427443507017196e-05	-3.200824329196452e-05
-4.2479974948931635e-06	9.149674644348556e-06
-9.144429995307506e-06	-1.3568895228907657e-06
4.742806257932837e-05	-9.211768659077015e-06
-1.637468865906876e-05	4.51906250115544e-06
7.48909779867093e-06	2.8224038026017825e-06
-1.2961252626770514e-05	-1.3319198480499964e-08
4.7523594330543475e-06	-4.561880550916605e-08
8.512643436446554e-07	-6.083487932326364e-06
4.9391910559428295e-05	2.32453728171138e-05
0.0038283575663022	-5.915667160512093e-05
0.0009841804467668	0.0001311762051644
0.0002491165188966	-9.23207815733174e-05
-0.000829232024274	0.0001710377747669
0.0001386281184685	-0.0001415740072212
-0.0001947939817639	0.0001088384791985
3.0338863339232902e-06	-3.5159438363675674e-05
-6.992501058122755e-05	3.431190186809702e-05
-0.0005256560819369	0.0001230725473918
-0.0004925810113549	0.0001804901155664
-0.0003324258610719	8.140936250878528e-05
0.000193330167535	-2.939808842110712e-05
-0.0001603337141422	1.924471357121631e-05
5.319587849069127e-05	-5.519209883533529e-06
-8.71977401299899e-06	3.258509490554272e-06
2.6712947137745753e-05	-1.119462250732766e-05
-8.260357153904027e-05	4.1697984549295394e-05
0.0014938238019396	-5.663120868860793e-05
0.0016011461912277	7.331470636955219e-05
0.0005333112793443	-4.795846681953498e-05
0.0002528274843828	9.758334416386244e-05
-0.0002170196474588	-2.847745187743532e-05
-7.972935213258985e-06	2.73164543315386e-05
-0.0001430220036603	3.617535270948629e-05
6.663007084528526e-05	3.491483357233943e-05
0.0002273596282897	-8.779622923199405e-05
-0.0001164728738381	7.792646590752946e-05
-0.0002117127438621	3.2452750027285674e-05
0.0001376402060829	-7.412574646732948e-06
-4.30186343447649e-05	5.421257255492384e-07
4.745864997774776e-06	-2.711647823703026e-06
-2.503456257576565e-05	9.707056546842e-06
0.000602927109851	-1.7460214535133116e-05
0.0012749589163256	7.0110048703208e-05
0.0010346727514233	-5.026431993859053e-06
0.0007429170244895	8.144898890170533e-05
0.0008631339665667	-8.48827005168386e-05
-0.0004823766684896	5.682337452039141e-05
-0.0002904910684513	0.0001010820306723
-0.0001677824882223	1.6901305934059776e-05
-0.0005547849836485	7.350023632984222e-05
-0.0004390660035358	0.0001305702282718
-0.0003162713059413	6.238993672138731e-05
3.619616663383527e-05	1.114298285214856e-05
-5.846613702615319e-05	-2.3974925535966533e-06
2.1752588547560986e-05	4.0142820615918313e-07
-1.8186547126082712e-05	4.817836466583601e-06
8.056990338379603e-05	-1.6878888387313143e-05
-0.0008970842073609	6.722095482599333e-05
0.0004073737868915	-6.710703452073575e-05
0.0009297283251125	8.174334815278672e-05
0.0015013949494057	-8.322015282608038e-05
0.000816692846673	0.0001544528244374
0.0003921870777328	-3.862987499514422e-05
0.0006209152758202	0.0001623775392813
-0.000147707816655	4.868395732365003e-06
0.0006032468833605	-1.0976102301983607e-05
0.0002765774958041	-0.0001034617503778
-5.050431079155123e-05	9.115575444917864e-05
-0.0002731209788464	1.952016909488256e-05
0.0001966620423599	1.6022975205044124e-06
-6.274889459487301e-05	-2.8128426278755413e-06
4.173695566420914e-06	-3.8244600083671474e-06
-1.2262734123776437e-05	1.2953660134768056e-05
0.0002596625416526	-3.904241306361121e-05
0.000160653696917	0.0001009010920301
0.0007899788104728	-7.955498739259014e-05
0.0005168431016601	0.0001475041153179
0.0005777846564784	-6.124530214225894e-05
-0.0001326223365662	8.565152434692071e-05
0.0010137674708818	-1.4399741442179277e-05
-0.0001990553170175	4.910742247818109e-05
-0.0006137454791463	7.987200089322372e-05
-0.0005841528239816	8.981669462723211e-05
-0.0003297246999131	4.729739926768093e-05
0.0001702831681309	-1.3759027486710716e-05
-0.0001466605376063	1.0161358685258849e-05
4.808558543245896e-05	-2.77122355070905e-06
4.9297292299383105e-06	-1.439059385118646e-06
-2.7376911649091873e-05	8.100640390677195e-06
-5.9750234065046034e-05	-2.612243797051905e-05
-0.0002802089251836	5.121255642380186e-06
-0.000335702104237	5.431899772131357e-06
0.000305575247274	5.567844823055526e-05
0.0001824859494736	6.444115468416501e-05
0.0002147215547343	-8.638406965845945e-06
0.0015671206706517	-5.486296749556089e-06
0.0002400222779381	6.216423397993721e-05
-1.7718935768807526e-06	-4.197595417305778e-06
0.0006146343896971	-4.858024934767058e-05
1.7876207618644197e-05	2.415046423236122e-05
2.7063060947256626e-05	-1.002840474477255e-05
2.654935608682897e-06	6.376934513846049e-07
-1.6376927793417869e-06	3.492571697279967e-07
-4.375166263506571e-06	4.084811629947681e-07
2.333725469870353e-05	-3.0885709197541973e-06
3.785838141036638e-05	4.690688057262052e-06
5.9609671472465505e-05	2.7246805388019276e-05
-0.0003467784768956	0.0001117777681507
0.0006620605792613	9.985062275801852e-05
0.00094578184761	-2.409084822078124e-05
0.0007781930113063	1.409919497918418e-05
0.0021794969324046	0.0002093577338126
0.0013150301921492	-1.0229347330610689e-05
0.0006943885867059	0.0001174267995361
-0.0010620192146944	0.0001526591931952
-0.0001355557156914	2.5800801234623605e-05
1.2678789336457244e-05	-1.809917869101593e-05
-5.690770936343064e-06	1.7069920745176258e-05
8.433232438156888e-07	-5.908046806376245e-06
-2.5478502141544635e-06	3.322412847923297e-07
9.464578084208122e-06	-4.80189328996824e-07
-7.853928946970862e-05	1.156148170282945e-06
-0.0001031656947476	2.7689778102120976e-05
-0.0001373519108557	6.159225550430026e-06
-0.0001144418590643	2.522323434969179e-05
-0.0001916365049869	3.5748920065032026e-05
0.0001932325291554	2.9140068821604295e-05
0.0011331129904069	-1.6598837617790177e-05
0.0003886877503715	4.816208258158794e-05
0.0007356563195447	6.348315345778884e-05
0.000334666683092	-3.364256633959412e-05
8.701069953433589e-05	1.760886400292202e-05
-8.121286315321367e-05	-1.480720057657722e-05
6.0691748052468777e-05	1.4643591151594805e-05
-1.9330038342167884e-05	-5.173547335472222e-06
-1.6412740743211166e-05	5.71226156808537e-06
6.16662279484703e-05	-2.0237988940034087e-05
-0.000346801991275	0.0001158472683973
0.0002212974280222	-2.071316808656977e-05
-0.0005529203491057	8.650637975295192e-05
0.0006867465820766	-4.538093780203517e-05
-0.0007581328856281	0.0001128153114744
0.0004167918885398	-4.596225192414695e-05
0.0006981758999562	0.0001268619870214
0.0008521353682763	5.63602822332015e-05
0.0016109357361111	0.0001098363792537
0.0010873992464889	-2.076461770857683e-05
0.0001740954901638	9.464785682173272e-05
-0.0004685587249636	-5.532378438854968e-05
0.0003534287711962	5.5787281435774e-05
-0.0001127372818322	-2.0128755165603347e-05
-1.3202749518602363e-05	5.227460250976437e-06
5.464598313152206e-05	-1.9413224290061657e-05
-0.0003513221907272	9.000836279417839e-05
0.0002164925821423	-9.006282329227537e-05
-0.0004888231612753	0.0001401144724507
0.0003147531143611	-0.0001043307128829
-0.0006530690397222	9.339345800415544e-05
0.0006776680763005	-7.090647316203156e-05
-0.0011120888089667	0.0001321554622774
0.0003757651190778	-4.149180496443326e-05
0.0008408341090641	-1.7868420506745434e-05
0.0008116069628958	-1.1631550310245612e-06
0.0013609098682311	1.5377198088031413e-05
-0.0002621468106434	-2.2356132395872695e-05
0.0002187275477851	2.6832857067313655e-05
-7.290340806416837e-05	-1.016215865842032e-05
-6.6134306319971855e-06	1.3125000128531042e-06
2.259419256857033e-05	-3.793434365300813e-06
-0.0001717736189755	7.796498902419318e-05
2.583457732485706e-05	6.467619836830513e-05
-0.0002520092444671	3.197131516275466e-05
0.0001178694386913	7.809885678828775e-05
-0.0004128632492881	4.956334676883442e-05
0.0001688553434478	1.1682548278942703e-05
-5.124104078583753e-05	4.293670862177127e-05
0.0001565068313066	3.345034083790176e-05
0.000418055511482	0.000114979677021
0.0015052876318372	3.194510557453442e-05
0.0017870256321347	6.779260493562362e-05
0.0002410198403001	-3.576471504631986e-05
-3.4786193381355175e-05	3.331665368633906e-05
-2.1772231599419984e-06	-1.17110273978183e-05
1.1807907083649484e-05	-4.85945731914861e-06
-4.341712659948048e-05	1.7341062123570487e-05
0.0001485993601631	-9.045973633734437e-05
-0.0003360637008038	5.808085004269035e-05
0.0001569270523284	-2.9105305956059465e-05
-0.000462631673567	5.230467270171694e-05
0.0003993443939906	-6.919583083038496e-05
-0.0002597209635308	4.024078051372142e-05
-2.6504064309315173e-05	-4.9643416462434334e-05
-0.0001847156238588	-1.4206222733674004e-05
-0.0005484818854896	-8.054438174531351e-05
-0.0005023705856887	-2.153980765792862e-05
0.0008818071196397	-4.974783543709102e-05
0.0008800612798793	4.811026071506584e-05
-0.0004720220715577	-4.4053194282978e-05
0.0001352411641448	1.5509947369771468e-05
-1.5553268709937029e-06	2.713829533216105e-07
4.295710312706789e-06	-5.08132374898313e-07
-1.821527848676397e-05	2.2568604991850865e-05
5.855286996109119e-05	1.1425320420843692e-05
-5.132710408187773e-05	5.140698826227491e-06
8.749713620856948e-05	1.4510532536136726e-05
-0.0001055282941722	1.2078471787424788e-05
5.928649480103471e-05	-6.29448239782562e-06
4.610414650536019e-05	1.7508954921216566e-05
4.007474173719836e-05	1.23472644883337e-05
0.0001974448731637	3.576307144624702e-05
0.0001558329470057	2.1810469533499937e-05
8.016864976007e-05	1.904681380556135e-05
-6.181821622721884e-05	-1.3605300869684351e-05
3.983806230717639e-05	1.1798821028105983e-05
-1.245050996045482e-05	-4.0362666136724405e-06
2.868592939248617e-07	-5.5834381487220824e-08
-8.490927570042074e-07	1.4225256444445738e-07
2.7752400975275184e-06	-4.289468703371648e-06
-1.0861597659616025e-05	-2.0670873688449763e-06
9.091289216585356e-06	-9.4138978657856e-07
-1.556430565041318e-05	-2.7770803781831296e-06
1.6375253696505588e-05	-1.5914623620143502e-06
-8.568899366824439e-06	8.668739275799809e-07
-8.013672168928481e-06	-3.3097372462429613e-06
-6.571044006668075e-06	-2.113480633038686e-06
-3.0167312156446055e-05	-6.592939385656328e-06
-2.7634352096471635e-05	-4.155003259100983e-06
-1.2221377437384202e-05	-3.471376458411461e-06
1.1451964023076824e-05	2.5452989841943446e-06
-7.434263399227123e-06	-2.1582488086028003e-06
2.310796594344587e-06	7.343068315210162e-07
3.804264054211188e-07	-1.7736929803557816e-07
-2.1493575783330307e-06	7.934684427991872e-07
-1.8671148799084693e-06	-8.916907231570179e-07
-1.1301881421302643e-06	2.9356992865525715e-06
-4.71452961559205e-06	-1.3759932517494025e-06
-3.90979070166602e-06	3.831641408990199e-06
3.3015232822150947e-06	-2.789928040623031e-06
-7.2881259229993375e-06	4.1659042205496344e-06
5.2831210628420946e-06	-2.7414917415826036e-06
-3.1012653976359333e-06	2.275685730399385e-06
-8.300615768143413e-06	2.677216713242859e-06
-2.999251525216174e-07	1.0807607891434874e-06
-4.769197021912417e-06	1.6474868596906903e-06
2.417822481365726e-06	-1.0325593291704121e-07
-2.667812990420292e-06	2.917781291126152e-07
9.341281368858206e-07	-9.50116607306878e-08
-1.934175500156902e-06	8.183735436276142e-07
1.0980813047983251e-05	-3.5546590263297316e-06
1.0853301992060816e-05	5.6576017998683495e-06
2.3928253428390615e-06	-1.356977281647138e-05
2.237410563664764e-05	7.896126193315948e-06
1.863920874123148e-05	-1.7790990009258323e-05
-1.6834526057566593e-05	1.4571944658164796e-05
3.372905281363212e-05	-1.906486407571248e-05
-2.7287643976602975e-05	1.3465123360564272e-05
1.2334550497180514e-05	-9.077579222714085e-06
3.79071004852648e-05	-1.0600026777923654e-05
2.242413494129322e-06	-5.599754746878916e-06
2.20416353273545e-05	-6.576538715033454e-06
-1.3655055836694355e-05	1.0020936352841268e-06
1.3994247844150468e-05	-1.464098565909282e-06
-4.83275016448759e-06	4.450291940844751e-07
-4.11124423612185e-06	1.6035619100843794e-06
2.3231400401490743e-05	-5.871229013606256e-06
0.000188696038912	2.413005085973053e-05
5.716159392433192e-05	-3.395360553509432e-05
-3.175504319041261e-06	2.9066464488921663e-05
0.0001402054881554	-4.646363706398871e-05
-3.676851324009784e-05	4.284634439077441e-05
4.1937652705476115e-05	-3.066402769790268e-05
-1.796572483252153e-05	1.5700597348777473e-05
-3.1262988754093027e-06	-3.0576782013223553e-06
0.0001090410822644	-2.7229558754631583e-05
0.0001333685832443	-5.628300996049484e-05
8.906029223959767e-05	-2.4561688365186003e-05
-4.933782794056362e-05	7.280755960434847e-06
4.15265606149576e-05	-4.595013043442456e-06
-1.3876678248114494e-05	1.2675724964369512e-06
7.54525737319787e-08	5.883141034188306e-07
-2.6522452509809165e-06	-3.190886804492084e-06
3.053039474349587e-06	-9.914692501560766e-06
0.0001995049752561	-1.6531273932492732e-05
8.893164208694446e-05	-7.143422672308831e-06
5.934689032889337e-05	-2.763259352761876e-05
7.875287480960871e-06	-6.459946143212574e-06
5.676066714299391e-05	-1.8472563950699503e-05
5.39146073073411e-05	-7.563610246772829e-06
8.588193187887533e-05	-3.5145110588615044e-05
0.0001320146654898	-4.848170673553216e-05
-1.235968927928588e-05	3.606259656990636e-06
0.0001161139938543	-4.51494568888205e-05
2.8513744971886927e-05	-1.1984023585085642e-05
-8.076662908506371e-06	3.622910073625223e-06
1.4869386644641692e-06	-7.500305037156342e-07
-2.7466851772636773e-06	-6.4992253891797e-08
1.588659935941297e-05	9.221293603884776e-07
-9.64363547834697e-06	9.116286016417702e-06
5.2732768972881176e-05	-1.1193720162505089e-06
0.0002879080304943	-9.283038539090528e-06
-8.197646520143943e-05	2.194741411236869e-07
9.419762230687845e-06	1.418037941626835e-05
1.0748420935266758e-05	-3.95394968897871e-06
0.0001374807805752	-4.094247592394497e-05
-1.7508509754403215e-05	8.638339441913838e-06
2.316169165887772e-05	6.986811550181074e-06
5.382271923493513e-05	-2.664125728170719e-05
5.03984182759631e-05	-1.0288900192650037e-05
2.639089380878026e-05	-1.4377190681534466e-05
-9.25844651425874e-06	8.176833167335046e-06
1.8797691577638683e-06	-2.437013918993853e-06
4.058381914555631e-07	7.085078245476334e-07
-3.5528079144195475e-06	-3.8161039331858614e-06
6.457412917057426e-05	-1.4796356126629736e-05
7.596739999109419e-05	-2.5470757085857576e-05
-0.0001429434400161	-6.211117248237551e-07
0.0003956113531077	-2.6295995318335937e-05
3.896098633931229e-05	-1.9072826157726092e-05
6.278991379458586e-05	-2.3818543784887106e-05
0.0001917992574712	-6.0951806497444294e-05
0.0001031023406386	-2.5461563542436083e-05
6.998074099014247e-05	-2.9065795847792433e-05
5.62417233886684e-06	4.709066933571238e-06
0.0001342776932859	-4.87214472497883e-05
2.0897384621057036e-05	-1.0652705338660392e-05
-4.670783260353104e-06	4.209253632703852e-06
3.857031476749334e-07	-9.663496601586369e-07
-4.2558002540517044e-07	-1.3743382174837785e-07
2.216448831087897e-06	1.613524383469155e-06
3.3613418097957784e-08	1.2769254346109118e-05
1.5471113822883486e-05	-6.090899995054313e-06
3.44898855589579e-05	1.4634882436914958e-05
6.208769437852507e-05	-1.999426705689965e-05
0.0001748219388669	-3.763208132279496e-06
-4.596030921030523e-05	-1.0625447244619985e-05
7.541326597962113e-05	4.7596956036648935e-06
8.808681917446246e-06	-3.5301294776467384e-06
-1.2764700579171592e-05	-4.555111912779045e-07
3.976759597824935e-05	-7.071957446647421e-06
2.1603252592479552e-05	-7.698423901572003e-06
-1.4138887597736836e-06	1.2708392996582815e-06
4.702037263734007e-06	-2.01095186486617e-06
-1.6130349043149102e-06	6.563027739267741e-07
-3.064445469781374e-06	1.9086195830288163e-06
1.3845210037020749e-05	-8.692099016136752e-06
-4.8670607764405426e-05	1.3534022249656928e-05
7.535465902962568e-05	-2.9426967324955497e-05
-2.839850806474827e-05	1.1722501214547656e-05
0.0001292015905469	-5.590092274983968e-05
-7.29715711569181e-05	-6.294169474309459e-06
0.0003243821557239	-1.4754593106383417e-05
-8.606337599789461e-05	3.099013173705628e-06
7.334464465840155e-05	-3.9938866017940387e-05
0.0001938386668347	-2.317618825524491e-05
-5.083815846149586e-05	-2.531243575394119e-06
8.488873591582042e-05	-2.006791004206259e-05
-6.376523365390732e-05	8.029708057585009e-06
4.2291490012838545e-05	-2.3140217222735675e-06
-1.349403154369418e-05	3.53837675551629e-07
3.894815634035653e-07	-2.5679061255602076e-07
-2.6664227642600984e-06	1.8446225001693945e-06
-4.806285379004166e-07	4.485633810164613e-06
2.8479516857779377e-05	-5.52060182245098e-06
0.0001688847556729	-4.646626452206182e-05
0.0001233684385574	-3.392142022241258e-05
7.583803448818931e-05	7.720615236949833e-06
-7.374851655095467e-05	-2.5770173568202446e-06
0.000599758404096	-8.544414177760415e-05
2.555555441793356e-05	9.92653674668162e-06
7.439074119274989e-05	-3.101579172415767e-05
0.000191829839978	-5.460693443032364e-05
1.3532862833946534e-05	-1.4382068280723038e-06
-1.2137138404543882e-06	2.6934699283895226e-07
1.842114476981538e-06	-9.273566509510144e-07
-5.656383167086333e-07	3.586609602094871e-07
-1.3411833523486715e-06	1.0778786623270405e-06
5.469797318991421e-06	-4.539093754090547e-06
-1.7413505952468185e-05	8.101319948898839e-06
7.559701139236279e-05	-3.333588934320773e-05
-3.06293626946108e-05	1.3062069750653508e-05
0.000105070437502	-3.392110855933864e-05
-3.331908178116645e-06	3.5001458806232567e-06
5.296203347153268e-05	-2.819850995560571e-05
1.5555129484506504e-05	1.302282247570948e-05
0.0001565025511937	-2.843074252259008e-05
0.0001341366204397	-3.3503876131287204e-05
-7.774565278252803e-06	2.4886089239092823e-06
4.226613153410135e-05	-7.652030907215136e-06
-2.381180512390907e-05	2.758975620638467e-06
2.1918848336446964e-05	-2.0741655791216858e-06
-7.452157561879851e-06	5.986506671659314e-07
-2.9449559961395053e-06	1.050274216622519e-06
1.4367281112869648e-05	-4.394805340752674e-06
2.722275741066607e-05	-7.429817677091121e-06
0.0001200164347929	-4.0652452632234546e-05
-1.17437532895225e-05	1.5007545506352032e-05
9.181275503394114e-05	-2.889056448997572e-05
-3.907062377172105e-05	1.3778419640696332e-06
0.0001521832689242	-1.7969686624153493e-05
4.080440954276739e-05	-2.5951388928530257e-05
0.0001447330588091	-3.4870417755849394e-05
0.0003653960635022	-1.8674689621542703e-05
-0.0001009856819634	-6.517951511801858e-07
0.0001209850666411	-1.7815698977029124e-05
-2.964780403832511e-06	-4.595621190608291e-06
1.3887460009173471e-05	3.635721016123352e-06
-5.771735653289256e-06	-1.298909173726979e-06
-5.8806921156539864e-08	4.5207622570571e-07
-5.387478059887235e-07	-2.069507729472215e-06
4.6995048702389736e-05	-1.7627552707807998e-05
1.069245311964148e-05	-6.5406017801000064e-06
4.889129836456987e-05	-2.522020009029086e-05
1.479401099213844e-05	-3.1102340334551603e-06
2.440331867331694e-05	6.580167266369647e-07
-4.110885750767595e-05	-2.612379918661635e-06
0.0001572497507376	-4.275057620810803e-05
-1.0563481746523168e-05	2.8608126232158184e-06
-0.0001295581226058	1.2239952962334403e-06
0.0002881367006222	-2.1686666681105295e-05
4.061394832264684e-05	-3.260458228753125e-06
-1.7207074284959e-05	-9.659652961546e-07
1.7858454369799504e-05	-2.388092207808893e-08
-5.817582984267181e-06	4.4305008171661776e-08
-2.5929862994546203e-06	7.317985929719349e-07
1.2948375456701406e-05	-2.9130786126450173e-06
2.9227062526279303e-05	-6.612611975684087e-06
0.0001149517558449	-3.9541294750158525e-05
-2.337537378902848e-06	1.0241232268270016e-05
0.0001441809574012	-4.1419899049325815e-05
-1.5853931089959045e-05	-4.6675545472420595e-06
0.0001079189606171	-1.5943332304465008e-05
-1.407184549069106e-05	-6.157108856462264e-07
7.596133723143633e-05	-1.2063698117420177e-05
0.0001337625688427	-1.315458440441483e-05
5.0704170777574666e-05	-3.650058585779878e-06
0.000209172404548	-7.501458885575056e-06
-1.332608916870793e-05	-5.564955738129417e-06
1.8560577559121993e-05	4.978716642990472e-06
-6.9135446203911755e-06	-1.7637485488582065e-06
1.8964768518153335e-06	-2.47371632291797e-07
-9.932237300953451e-06	8.811202804911686e-07
-8.447855619778286e-06	-6.359957230454068e-07
-1.6275189249470393e-05	-9.396690781370125e-08
5.325584949854075e-05	-2.560917252892616e-05
-2.8175000108951223e-05	-2.688147008868793e-06
2.99915795768263e-05	2.6835995327603993e-07
-7.396042624992688e-05	3.0877380068671264e-06
4.251011459189706e-05	-3.7264751810534184e-06
-5.331325859930567e-05	6.217822904757366e-06
-1.9541102670016973e-05	-8.711060247910226e-06
-3.409459661314938e-05	1.0116182380559114e-06
1.7450743341616228e-05	-5.228229881895874e-06
5.5243863211129535e-05	6.4167185878583905e-06
-3.4627943143009904e-05	-6.157175189919459e-06
1.0392447008277515e-05	2.1750670989968993e-06
-1.0103410677460146e-06	1.785106543437197e-07
5.214171443505621e-06	-6.738397148810873e-07
2.1527492354325388e-06	1.1957811295694828e-06
1.8604570353925564e-05	-4.537903981662564e-06
-4.1462562585425245e-06	4.954912455568888e-06
2.554609833930021e-05	-3.4722353506249503e-06
-5.364648601465398e-06	-2.405006591650584e-06
2.2981729216767545e-05	1.7530572120594903e-06
-1.2470116751285178e-05	-7.7275067220209e-07
2.3425170720177917e-05	-2.1816344084024523e-06
2.510351594851247e-05	2.895632026545557e-06
1.5659006578183253e-05	-1.5050931289160166e-06
1.3668461443661233e-05	1.5888351455911757e-06
-4.1443083653557335e-06	-2.645424149766942e-06
7.440071818902233e-06	2.487432679562161e-06
-2.6903449053800697e-06	-8.826751790934225e-07
1.6458194446016668e-07	-1.99187769262687e-08
-8.505792448673314e-07	6.067415320958269e-08
-5.013535830493068e-07	-1.624063788778977e-07
-2.910450708862093e-06	6.081652031624753e-07
3.663095030287276e-07	-8.097491137169661e-07
-4.099670347293402e-06	4.547354981393348e-07
1.2816143094542926e-06	3.2415579623145277e-07
-4.23845128704374e-06	-3.2822786347928417e-07
2.1370098919421967e-06	2.0847129999490474e-07
-3.85171225537533e-06	2.579742378407281e-07
-4.5734366541488824e-06	-6.295544021749403e-07
-1.9276990994701524e-06	2.1555817225429959e-07
-2.680806048312636e-06	-3.287065936721672e-07
7.397735494296701e-07	4.542282102790042e-07
-1.1607771092438426e-06	-4.407178687098901e-07
4.174189637469026e-07	1.5667162539956974e-07
-8.613047979013047e-08	4.7766718671654944e-08
4.702577680564784e-07	-2.147306142493614e-07
1.732384659642101e-07	2.1729300625111674e-07
5.527574935463698e-07	-8.147455311808893e-07
9.357972130569224e-07	3.672120275366095e-07
1.215029458281224e-06	-1.0724120121206957e-06
-9.58055941352155e-07	7.298076022201148e-07
2.058526578358029e-06	-1.165661709864825e-06
-1.4503616628241444e-06	7.592651784485417e-07
8.580150996801038e-07	-6.540865625160782e-07
2.136148229452312e-06	-7.586635726355099e-07
1.467716610403593e-07	-3.103001579411858e-07
1.3225197567762448e-06	-5.127616437153541e-07
-6.004916969297316e-07	3.5125397951075754e-08
6.880404814031009e-07	-9.895012919581313e-08
-2.4179069137606036e-07	3.3477140992753234e-08
4.430046317577693e-07	-2.288849436746739e-07
-2.403895782439922e-06	9.963106773744826e-07
-6.330307866604057e-07	-1.5447270077200054e-06
-2.3871851210744757e-06	3.878679516685418e-06
-4.244547634687166e-06	-2.226929711725627e-06
-6.194651508468499e-06	5.142117273580009e-06
5.339659683209637e-06	-4.087689410754628e-06
-9.978038507149175e-06	5.534435003543446e-06
7.915982178172194e-06	-3.91798042185169e-06
-3.561531833500437e-06	2.6602023342601325e-06
-1.0178141267539902e-05	3.134687420705594e-06
-9.701227050716411e-07	1.663673267628188e-06
-6.255405397386818e-06	2.108599808420108e-06
3.665918406003094e-06	-3.904809100521959e-07
-3.809083434494181e-06	5.494738499784577e-07
1.3154848340760193e-06	-1.7499316209438566e-07
1.068330086769886e-06	-5.438817477626323e-07
-5.410904939108893e-06	2.0315514412815657e-06
-2.1422849520627068e-05	-7.852072720220887e-06
-2.2223121942358813e-05	1.1245146918599412e-05
6.559605689248684e-07	-9.327706054471491e-06
-4.27951922883969e-05	1.5497922863859707e-05
1.5113201727548729e-05	-1.4442107197954464e-05
-1.6156367341297015e-05	1.071277785634159e-05
8.004401267752817e-06	-5.653434288147668e-06
-5.585372541249368e-07	1.405277521788621e-06
-3.626357794226404e-05	9.900884229373054e-06
-4.1159711119220546e-05	1.8388765771729245e-05
-2.8268577344267085e-05	8.472612940371962e-06
1.5771333845117507e-05	-2.7636913594144117e-06
-1.3338064774223484e-05	1.8849825868743937e-06
4.458600940832307e-06	-5.486954622140496e-07
-2.8214743514951165e-08	-1.0837834573725157e-07
3.509148157419097e-07	6.659956345842634e-07
-7.98521695651898e-06	3.724805661405512e-06
-3.415079365230229e-05	4.24060046330004e-06
-1.780824348303141e-05	2.809264312089857e-06
-1.7325466156966497e-05	7.56630123104001e-06
-5.6260935452860185e-06	3.5726141165391096e-06
-1.3098680417163588e-05	4.354196605188143e-06
-1.812715836205753e-05	3.6159954712581654e-06
-2.445027854421231e-05	1.0670116315208736e-05
-3.5101984566309566e-05	1.457781851884973e-05
3.4975726716254697e-06	-1.4933745504521004e-06
-3.403280648682339e-05	1.4361298590398292e-05
-1.029004899067048e-05	4.066486499697063e-06
3.8729897670322794e-06	-1.3233097545855678e-06
-9.284474354407416e-07	2.865922277585957e-07
6.269803161405573e-07	-3.0862192791516976e-08
-3.4422437030903353e-06	-4.7206780337640875e-08
2.73855336281741e-06	-3.127697649242333e-06
-1.1141052714450454e-05	9.329716443563212e-07
-5.457291990644826e-05	2.9952431546486305e-06
1.12200511291744e-05	8.037302680354689e-07
4.263810744684967e-06	-5.539651789316379e-06
-9.1525433401586e-06	2.494227334522587e-06
-3.6683148678912377e-05	1.2453302780321153e-05
2.7518042450980603e-06	-2.174240547966382e-06
-1.16121583205195e-05	-8.768004674974319e-07
-1.7058837715096464e-05	8.823450427165201e-06
-1.672841272997253e-05	3.928505230126337e-06
-7.153973430760707e-06	4.2130397180796664e-06
1.961912092467345e-06	-2.196976802405143e-06
-2.872613768971382e-07	6.316796238558637e-07
-1.1197543576460625e-07	-1.3148502449343626e-07
7.008210019128202e-07	8.023824641354962e-07
-2.0412972739903533e-05	5.4071257900627355e-06
-2.069587213215422e-05	6.978873112976627e-06
2.6952262752125012e-05	8.437933620734445e-07
-7.016255601876832e-05	6.885414596214705e-06
-1.530078652581143e-05	7.894033652308558e-06
-1.3838888153934809e-05	5.908211489409938e-06
-6.492882089431124e-05	2.1114657451072887e-05
-2.6800715639180332e-05	7.377682844886927e-06
-1.3484150652828694e-05	8.19601951890407e-06
-1.4669825133353324e-06	-1.9140412636984702e-06
-3.868883699494571e-05	1.5490765777973956e-05
-8.614955824164826e-06	3.638704376106352e-06
3.439645473921529e-06	-1.5259740275253535e-06
-7.925580633582406e-07	3.6117401643938257e-07
1.6899802546317877e-07	-5.0518744939908484e-08
-6.094560556947272e-07	-1.0484186514921796e-07
2.978888649586565e-06	-4.782079664136828e-06
-7.481959618463739e-06	3.224911984803647e-06
-2.6040876916417047e-06	-5.38515026416046e-06
-2.0197460239722784e-05	8.066536121858002e-06
-3.0025790311496094e-05	-3.965270187639096e-07
1.6318452868825422e-06	5.233497379676463e-06
-1.0888976577499652e-05	-2.816415269752353e-06
-6.768083860659026e-06	1.962969733521631e-06
-6.417984973866471e-06	1.327321478758514e-06
-1.0252354883854956e-05	2.6131224952558637e-06
-9.332545036918789e-06	2.849032222363076e-06
2.756216446921481e-06	-5.219839756457961e-07
-3.5713175558232223e-06	7.512613764276961e-07
1.2144225290724269e-06	-2.4004591547057576e-07
8.055263373823509e-07	-5.007906080115567e-07
-3.8326024024285025e-06	2.326806783016283e-06
1.1558227015176204e-05	-3.408565311476354e-06
-1.828588488480379e-05	7.89590597037367e-06
3.0789667604922407e-06	-2.677451401883198e-06
-3.560642420761837e-05	1.628781970501422e-05
8.19740620336014e-06	4.035685597682453e-06
-5.852645950366663e-05	2.8124843430724817e-06
1.173606862043628e-05	2.94503414793887e-07
-2.1895926175759017e-05	1.223676915195087e-05
-4.475346338674723e-05	6.8009827764614855e-06
1.2386232633633804e-05	3.881765056206475e-07
-2.287748916270305e-05	6.519862241828687e-06
1.659902490934046e-05	-2.8681612110631924e-06
-1.03517767641131e-05	1.0217858901349702e-06
3.255427325971361e-06	-2.2011654722553105e-07
-2.1836043756587664e-08	1.5734040825961342e-08
4.924233940998361e-07	-3.1343275136042617e-07
2.340791135816085e-06	-1.9880370810118026e-06
-1.090027444019298e-05	2.7222104976290556e-06
-4.6844088362120085e-05	1.453334118877138e-05
-4.147503190660133e-05	1.2096205788261027e-05
-1.1270900670452467e-05	-3.6599743313116457e-06
9.063407653255346e-06	1.9576137902885256e-06
-0.0001237420115833	2.7068984208317976e-05
-5.989711313733843e-06	-2.7998218343409054e-06
-3.149511145189663e-05	1.0538528691252893e-05
-5.617583351612446e-05	1.8040280123268945e-05
-5.423114093621474e-06	5.071331342261184e-07
2.072599449342231e-06	4.077558832799672e-08
-2.163345509299044e-06	1.6969307778330716e-07
7.21952535004788e-07	-6.448989151531317e-08
3.5191927825238714e-07	-2.990988720968923e-07
-1.4812052402963322e-06	1.2646632748606106e-06
4.07103026130778e-06	-2.195149753340721e-06
-2.143654476804422e-05	1.013443908119782e-05
6.996758364060884e-06	-3.726748263337949e-06
-2.8695824712742717e-05	1.0204778709589769e-05
-2.518177162692862e-06	-3.236051092866813e-07
-1.4748135274925662e-05	8.428788767772714e-06
-3.048513535944184e-06	-3.7562027139652217e-06
-3.436141760741431e-05	8.925681006635708e-06
-3.344187925514194e-05	1.0703315337807895e-05
1.8283770399969129e-06	-1.0320183530544155e-06
-1.1115194031330051e-05	2.5162633661333173e-06
6.068132255881156e-06	-1.0441986861713749e-06
-5.5833823986534805e-06	8.233765368792432e-07
1.900342335057496e-06	-2.5121062213393895e-07
6.502439106323407e-07	-2.7000224652179496e-07
-3.309573661254484e-06	1.1761631700514787e-06
-1.137037427332433e-05	3.3412436643675635e-06
-3.152485155466264e-05	1.2067832911153432e-05
-6.392533567562257e-07	-3.604409082076436e-06
-2.021230780868237e-05	8.325770315831302e-06
7.821017826299296e-07	6.178006970147394e-07
-3.260558481395021e-05	5.132484125960938e-06
-2.2535298846091184e-05	8.80923911653827e-06
-3.599255988116054e-05	1.118890170468091e-05
-6.952155842573396e-05	6.898288989434977e-06
1.88829600238643e-05	-1.871627326521139e-07
-3.352977052662241e-05	6.3696674479404754e-06
-6.69149452171129e-07	7.094255887026706e-07
-2.46042845316964e-06	-4.077978570977187e-07
1.1118992124931769e-06	1.4315425907106074e-07
-6.3103738727142365e-09	-8.890723587088997e-08
1.9369297480018445e-07	4.277983864789017e-07
-1.5189789849503298e-05	6.1613417996508435e-06
-2.421485565977092e-06	1.3669734806498326e-06
-1.6899057820702177e-05	8.688098167620367e-06
-3.0928826741078545e-06	1.149615255055529e-07
-6.818031898876791e-06	6.275709209965302e-07
1.0850991612713092e-05	-4.626425001409812e-09
-4.642014690176926e-05	1.453842964954667e-05
3.0978993464043777e-06	-1.33500085524122e-06
2.471169562959461e-05	-8.488862316402432e-07
-5.6282830865431856e-05	6.8262701501476265e-06
-7.688398430881415e-06	9.477765951173622e-07
1.7114639088389317e-06	3.010475078061949e-07
-2.6693083799015573e-06	1.9639092608127858e-08
9.094119151757326e-07	-2.156941580873574e-08
5.850898215720238e-07	-1.9634268471865993e-07
-3.037237907114753e-06	8.398659974847346e-07
-1.100263172271004e-05	2.956730900489338e-06
-3.1703332079108174e-05	1.2070439220905388e-05
-1.956510654109241e-06	-2.0920310477371013e-06
-3.856116760502314e-05	1.28635858860448e-05
-1.8895373737529676e-06	2.0889448157595315e-06
-2.5778137242849626e-05	5.119484308421904e-06
-5.874190382911004e-08	1.2587904693101565e-07
-1.932785064754236e-05	4.046856530502459e-06
-3.5624893053421805e-05	5.642106895610149e-06
-8.810826505992651e-06	8.364233335326344e-07
-4.304670874980456e-05	3.1536591912342735e-06
1.329974068114678e-06	9.654200182101564e-07
-3.2799919135032648e-06	-7.914486799948091e-07
1.3004852229665938e-06	2.790789247856294e-07
-3.264971682809849e-07	1.9140664258909912e-08
1.933434731100164e-06	-1.143920846183594e-07
5.017476005449519e-06	-8.255356897980056e-07
6.434386445755549e-07	1.1540679253818455e-06
-1.2933970018058835e-05	6.756211521249867e-06
2.238972322373526e-06	1.7652218461836487e-06
-1.7615426396798303e-06	-8.662251575224438e-07
1.4924284489049532e-05	-8.175422530270884e-07
-7.546159605116904e-06	1.2256239067501945e-06
1.2681867749185752e-05	-2.1269575739552764e-06
3.5821834213222525e-06	1.212703386827027e-06
3.966368974816488e-06	9.415872640619493e-08
-9.60264011262086e-07	7.993530850828221e-07
-5.945171087812261e-06	-1.0936877744206748e-06
4.0309242861500655e-06	1.0271427738098149e-06
-1.2329175845872754e-06	-3.604132893868588e-07
2.2451148490275257e-07	-4.871537923999044e-08
-1.2134788360473877e-06	2.1351739994386997e-07
-1.380621181723632e-06	-8.506527429964484e-08
-4.340970662003592e-06	1.22102525184331e-06
3.553487770833481e-07	-1.092057091676074e-06
-5.7122044962003965e-06	9.818065426450584e-07
-8.684097975453111e-07	8.907306287092889e-07
-4.3243395508191655e-06	-4.438345720918721e-07
1.8359821887688887e-06	1.0941840609184481e-07
-5.840061150389318e-06	8.348881010743255e-07
-5.707623469223687e-06	-2.1799229125139677e-07
-3.1032869257192677e-06	3.585586714613824e-07
-3.682287783280022e-06	-1.547488480551738e-07
1.8548215984930674e-07	4.819115172934841e-07
-1.2026601609873571e-06	-4.389796387893997e-07
4.653177507369716e-07	1.5612834379450857e-07
-3.6288479718065713e-08	5.740061783363866e-09
1.959394368840175e-07	-2.275741315228468e-08
2.6615161002263505e-07	4.471918336873783e-09
6.742537749006763e-07	-1.635988102305922e-07
1.9526265531049792e-08	1.7657697579454956e-07
9.191022405848302e-07	-1.349048670222321e-07
1.1920783450918653e-08	-1.116041785974319e-07
8.555208096037907e-07	7.085798869413975e-08
-3.2805273830450105e-07	-3.3127138772126224e-08
9.647158746267468e-07	-1.1201170651997133e-07
1.0382086585601189e-06	6.93074901567106e-08
3.765546211393211e-07	-4.9476308265289255e-08
7.01946654362202e-07	4.168798004842565e-08
-4.0054052906536435e-08	-8.155124718404481e-08
1.86201110450864e-07	7.866822977155933e-08
-7.188130490829178e-08	-2.8128276244819343e-08


==> supplementary_files_3/2d_Hubbard/Constant_L21_0_pi.csv <==
Re_C	Im_C
-1.0967619421011306e-08	4.418386040777762e-09
4.571106389549673e-08	-1.7991795049416654e-08
-2.533672652223451e-07	2.2650762163829373e-08
5.408612144201443e-07	-5.1668372164775486e-08
-2.943967359230126e-07	5.281432548067935e-08
5.431716885412271e-07	-5.960426930193336e-08
2.3359527334992624e-08	4.393626895155876e-08
2.6079095166633864e-07	-4.9100567844875854e-08
1.565743508570745e-07	4.7028580189493065e-08
3.018153242062814e-07	-2.7999051007771965e-08
3.925505869221842e-07	8.037356968348578e-09
-7.55305052651858e-08	-1.2752994972143808e-08
3.103036178058345e-07	9.91664361852366e-09
-2.534608943026368e-07	-4.0145344820584016e-08
1.8888883557305138e-07	3.00264450104113e-08
-6.014135305933383e-08	-1.0190062161559223e-08
4.506308543460338e-08	-1.6246399734515973e-08
-1.813436655127961e-07	6.591763325346075e-08
1.2002970516996272e-06	-2.2187643131806713e-08
-2.468504411069565e-06	7.263134316785445e-08
1.3243861962110697e-06	-1.6578205130943077e-07
-2.664772284819644e-06	1.2222768589247946e-07
-3.982924916180552e-08	-1.8879023384096698e-07
-1.1641655105916526e-06	1.4040975346539254e-07
-1.0976529097545374e-06	-2.463195887823561e-07
-1.311462409610062e-06	4.2386128407056216e-08
-1.9423112236140796e-06	-1.2167353885630113e-07
3.046211055054638e-07	5.0740359082920696e-08
-1.3761765351569255e-06	-1.2185298373825464e-07
1.1859810962346355e-06	2.4276055992057113e-07
-8.46366888006411e-07	-1.7846965717271098e-07
2.660442214521825e-07	5.9124301723297395e-08
7.29385341634967e-08	-8.13214136452764e-09
-2.1195032742581025e-07	3.5105184235534585e-08
4.311929912337335e-06	1.0416767878510969e-06
-7.80304291644585e-06	-1.547678276563307e-06
-6.34681496070163e-06	-1.2047337039604907e-06
-1.1951254785795915e-05	-1.7832568834337797e-06
-7.228507902319376e-06	-1.271365114245266e-06
-1.1090563562708263e-05	-1.4227541479747369e-06
-1.779156228754687e-05	-2.6133893801410393e-06
-1.6244620525794748e-05	-2.29167718379397e-06
-1.1236008394633632e-05	-1.952997595232391e-06
-9.143245963750083e-06	-1.452007812014821e-06
-4.151176714238132e-06	-1.036338590969691e-06
4.344305635824887e-06	1.5254466412451668e-06
-2.653975120535835e-06	-1.0452423381837378e-06
7.881160066582704e-07	3.2798597764561786e-07
2.3930561227087273e-07	-4.459150182484973e-08
-1.2044222573626095e-06	1.303970720492799e-07
-1.5131437824402343e-06	-1.4045809713183618e-06
-6.70286345240496e-06	1.4179124709085211e-06
-3.098254524221436e-06	-1.6628749153498182e-06
-1.1982071608502532e-05	-1.4179055298292738e-07
-1.0833447538437354e-05	-2.400396826850657e-06
-1.2557870424766393e-05	-5.060124877559623e-07
-8.113551184480873e-06	-1.1900723265339683e-06
-1.9907872090646088e-05	-1.9279204168320237e-06
-1.3587135332452429e-05	-1.94815882421698e-06
-3.7086756530597826e-06	-1.6710823228877884e-08
-7.568230076270602e-06	-4.28469716602173e-07
4.4612230688535126e-08	-1.9482124311096097e-07
-1.377615723988564e-06	-1.8085449949310676e-07
5.496487124865714e-07	9.597420458384265e-08
-2.2918190432465075e-07	5.0556607090613485e-08
1.0831742831645472e-06	-1.772683785951512e-07
-1.049884675549226e-05	-5.932791073036394e-07
-5.537181615627337e-08	-1.6852504985340464e-06
-1.2450269982495805e-05	-2.592775790024373e-07
-8.915707493215436e-06	-2.4941773709207236e-06
-9.567402028886849e-06	-7.188952322414873e-07
-6.775265707004927e-06	-2.209934157923443e-06
-2.2231314678643306e-05	-2.4574015395517456e-06
-1.283258910389718e-05	-2.812692085821256e-06
-1.3425659585169885e-05	-1.7843407582844534e-06
-8.671007136850412e-06	-1.1757371360989875e-06
-8.29963740749621e-06	-1.3919805936541718e-06
-5.8659973145135955e-06	-9.961728129342013e-07
3.866216589084125e-06	7.274390054099568e-07
-1.167302740682936e-06	-2.3778420170695545e-07
2.3084837689837618e-07	-5.616664976611649e-08
-1.2231938415429316e-06	1.935708492612106e-07
-3.0178233101393016e-06	-1.4895243827139071e-06
-1.4389465745015356e-05	-3.194178765189566e-07
-8.519234620499098e-06	-2.026637091569604e-06
-6.243730444454716e-06	8.290823820821099e-07
-7.331934634364277e-06	-1.464087063590256e-06
-1.0250289456582555e-05	-7.982673398214735e-09
-1.0958951278354106e-05	-2.6197657141721745e-06
-1.5377299362840688e-05	-8.468148569270812e-07
-5.887609159413412e-06	-4.025705191939202e-07
-1.145563356937049e-05	-1.0184163174882148e-06
-1.561193359359225e-05	-2.019456003187891e-06
5.345425874761817e-07	5.5406573023524667e-08
-1.8690552251126189e-06	-2.747212361964819e-07
6.959046146442747e-07	1.1411662425067281e-07
8.260734433608786e-08	1.8607952544492265e-08
-3.462893773304956e-07	-9.653832459344925e-08
-5.710337547607028e-06	-4.521337542328824e-07
-1.1675990406639997e-05	-2.326051607885985e-06
-8.203457312998543e-06	-1.1419218866098468e-06
-1.0257199246415874e-05	-1.4675926639933114e-06
-4.223699187401078e-06	-9.965337810012233e-07
-6.205727866805754e-06	-1.0931421369890962e-06
-3.376438317028417e-06	-4.644172810434701e-07
-9.240142364371253e-06	-1.7769145535150007e-06
-1.0049380827297137e-05	-1.6055720938434356e-06
-9.857810899874728e-06	-1.380888307484433e-06
-1.4986877014383432e-05	-2.73122125109405e-06
-1.5361841857247294e-06	4.890715939860773e-07
1.6405883647580277e-07	-5.781305103697076e-07
3.9457403223708224e-08	2.071442186530782e-07
4.1565751148045834e-08	-1.8263360047636016e-08
-2.3585973825845762e-07	6.872873324801445e-08
-8.440529048427309e-06	-1.412546967212829e-06
-1.0053197519152156e-05	-5.166379178481877e-07
-1.2298783854612185e-05	-2.260423595668259e-06
-9.237298665277034e-06	-4.610636193277642e-07
-4.540265938326498e-06	-5.897252056808084e-07
-4.992879120211909e-06	-1.5777639985151459e-07
-6.200616549895932e-06	-9.530789497864726e-07
-8.088277786666595e-06	-5.118463410377918e-07
-1.0146114779147908e-05	-8.951151143426623e-07
-1.2560910836490917e-05	-1.887598470204332e-06
-1.5693071260752823e-05	-1.6396056836969858e-06
-3.3333558219357117e-06	-6.214173269802943e-07
1.1199093085606974e-06	2.943510966248523e-07
-2.3170834018686557e-07	-7.665379255733773e-08
1.1655805631943689e-07	6.856663705859699e-09
-7.304325802026763e-07	-6.317247525447524e-08
-1.2155349496927472e-05	-1.6509070956311238e-06
-1.447949602670746e-05	-1.7517263897607084e-06
-1.4635727700451084e-05	-1.8525816035375317e-06
-1.4005068012488644e-05	-2.6845365148076167e-06
-5.0895317097529715e-06	-1.031027253816545e-06
-6.017881839241151e-06	-8.258611637625691e-07
1.2659646356112393e-06	9.160473153511628e-07
-9.5689615555393e-06	-1.5133510872369044e-06
-1.4815420666206672e-05	-3.1052665085021108e-06
-1.524773516747408e-05	-1.6386123703712186e-06
-2.24221275913376e-05	-3.0401752221441483e-06
-5.194484511822079e-06	-4.6841218112250195e-07
1.553294048562854e-06	3.4905617998277472e-09
-3.068436288701688e-07	3.1531064186102496e-08
1.3238480725321186e-07	-1.8898805826041615e-08
-6.267955802128233e-07	5.512780282659077e-08
-8.402609855454946e-06	-1.4657744486366989e-06
-1.63369357998027e-05	-1.5066962017541e-06
-1.3503820057897412e-05	-2.659431722369518e-06
-1.359205300800114e-05	-8.500140254363536e-07
-6.5361571170296135e-06	-1.300847194853462e-06
-8.905576409418162e-06	-6.212621060231422e-07
-5.5850620950189315e-06	-8.847353090202776e-07
-1.3523813625719775e-05	-1.4330330061011615e-06
-1.3680338509775787e-05	-1.5729886628997957e-06
-1.5544704443601053e-05	-2.224313763233414e-06
-2.140893784011147e-05	-2.878463196147209e-06
-2.2905028960058782e-06	-5.80223720175359e-08
8.03148731620621e-08	-2.3068061542450317e-07
1.2016943117509785e-07	1.0385910478103725e-07
1.681841685301572e-07	-1.2186324169506018e-08
-8.652013900043033e-07	1.596815171698418e-08
-4.888386891977324e-06	-9.796600377700566e-07
-1.4677742387181906e-05	-1.9790599880656763e-06
-1.144164951804453e-05	-1.6727146901593832e-06
-8.316818102381933e-06	-5.297976067819011e-07
-7.450486616089673e-06	-1.4532402402134984e-06
-1.0176081615068987e-05	-9.251109170155712e-07
-1.4345049627246918e-05	-2.7726789779027766e-06
-1.536969784721314e-05	-1.847089769823154e-06
-8.216828944523667e-06	-1.156715313814082e-06
-1.3997928329883124e-05	-1.4545683047160298e-06
-1.7218102250167375e-05	-2.999865150997777e-06
-5.423975778347926e-07	4.032700002872404e-07
-9.484076718382576e-07	-5.519481953656089e-07
4.024438110200153e-07	2.0226765191695538e-07
-1.2344282097736798e-07	1.4059192564744111e-09
5.64433445301813e-07	1.3954329390741513e-08
-8.196327552030644e-06	-1.202418132060437e-06
-1.273228253719078e-06	4.498360307985613e-08
-8.31360303037656e-06	-7.447846122821751e-07
-9.199604577319109e-06	-1.06791280195932e-06
-1.0276124605872898e-05	-1.1008825306568296e-06
-8.330254172817816e-06	-1.3431503399208843e-06
-1.580291325601901e-05	-1.938964760793725e-06
-1.4946707930647769e-05	-2.0823385926933432e-06
-1.3242606322718012e-05	-1.2462787645236522e-06
-5.405152013659101e-06	-6.404182365636606e-07
-7.758469179476092e-06	-5.769472821578406e-07
-4.294805440412869e-06	-1.198324874340013e-06
2.511701534395727e-06	8.404043596666492e-07
-7.240849470584453e-07	-2.657392411836807e-07
2.470198824062726e-07	-7.185132822546161e-09
-1.1787944168925422e-06	-2.8872277175635664e-08
3.7511498833517e-07	-3.5953114795780053e-07
-9.13703212759536e-06	-7.036642980620919e-07
-3.2021574447891368e-06	-8.971509958561437e-07
-1.5214307875243903e-05	-1.885469946454543e-06
-9.750119217017322e-06	-2.428727522272957e-06
-1.3092390640186912e-05	-1.388211565886518e-06
-1.2694097874100056e-05	-1.6806784539325766e-06
-1.9889216013100265e-05	-2.92126613018514e-06
-1.5543274221981856e-05	-3.1201830060299437e-06
-5.213571514797143e-06	-9.370662755772748e-08
-8.253238924211601e-06	-1.643959257055068e-06
1.555956766204531e-06	8.960764056767849e-07
-2.1035235153717015e-06	-9.803606225055172e-07
7.414101801537342e-07	3.488976015851872e-07
-1.6337648674384544e-07	-1.1864429638641821e-08
7.982605817826136e-07	9.475177895043013e-08
-1.9992632850143973e-07	2.5834878267105524e-07
3.1299014357319797e-06	5.413724231394213e-07
-7.213626687092326e-06	-1.0317973133825556e-06
1.5274932062017998e-06	2.3787959388607525e-07
-2.401046582438267e-06	4.7520972395845556e-07
-1.149672837193682e-06	-1.2325752160512236e-07
-8.87834934939664e-06	-1.1531752442951774e-06
-2.5863859981773036e-06	1.5132814298641873e-07
1.1440264996392501e-07	7.020571457740694e-07
-5.869103526196499e-06	-1.3682519725519984e-06
2.463467924230077e-06	1.0665651918897678e-06
-9.705936492813129e-08	-4.37776725470956e-07
7.471826987081304e-07	5.882628490882889e-07
-2.931690607940457e-07	-2.1638035140557177e-07
7.240140090165107e-08	2.4949066482288762e-09
-3.2285116192608424e-07	-2.5385948857269347e-08
8.694814721666251e-07	9.793952398184604e-08
-2.591143080580803e-06	-4.916628273734303e-07
1.5948179555881964e-06	1.71312850689744e-07
-2.477072698100877e-06	-3.3741463226905093e-07
-2.577261019780673e-07	-4.009911542756069e-07
-1.4188356621074667e-06	-2.0352568794661074e-07
4.059250336093737e-07	3.6906275623283515e-08
-1.7123987472568576e-06	-4.585604027246606e-07
-1.7785474200908433e-06	-5.379016277562945e-07
5.624483077945547e-07	2.462594827200478e-07
-1.6642617098165984e-06	-5.900912053627727e-07
8.3561398997088e-07	4.471874208001317e-07
-7.527690469591281e-07	-4.099258767685959e-07
2.493806291497925e-07	1.403217562922517e-07
-1.139984488484942e-08	-8.256126310888981e-10
5.09571852890596e-08	5.893065375317898e-09
-1.3432486769007872e-07	-2.1434254549429503e-08
3.938757735833449e-07	9.03246073427106e-08
-2.227652699035587e-07	-3.0979316465258314e-08
3.583611561764965e-07	6.16063144363938e-08
4.7312095867422004e-08	6.462349444984807e-08
2.258395573413048e-07	4.013042982353237e-08
-6.87863163596881e-08	-7.532496871545292e-09
2.758330587474782e-07	8.191801713066676e-08
2.521927836289566e-07	8.908013694076388e-08
-6.383061044765093e-08	-3.6779527810856594e-08
2.498804657842417e-07	9.960684257650258e-08
-1.2540093405547277e-07	-7.504918101121807e-08
1.1426039679066337e-07	6.85729506620143e-08
-3.79132447593369e-08	-2.341779235453901e-08
7.213040315021366e-08	-3.3310875400262755e-08
-3.028509848315352e-07	1.356453016784349e-07
1.7031628921828311e-06	-2.771314062977386e-07
-3.5846231730461777e-06	5.667275740317059e-07
2.0067748729848896e-06	-4.61065906250569e-07
-4.014494117906822e-06	5.942228265076706e-07
4.946297414241648e-08	-3.078100417179365e-07
-1.541665724392928e-06	4.163528974478006e-07
-2.913779086283856e-06	-2.1495454793477003e-07
-1.6806910444897322e-06	2.767439510275261e-07
-2.9731837364003913e-06	7.05123092169523e-08
5.578661690910516e-07	7.473958440498353e-08
-2.0493197503902135e-06	4.3859342109086236e-08
1.7124435594332316e-06	1.4921256550737706e-07
-1.2774209556885911e-06	-1.1858602569598729e-07
4.067149859456075e-07	4.2687194073016383e-08
-2.9186775790240693e-07	1.205143034891789e-07
1.1853212337263491e-06	-4.882301686829674e-07
-7.748764971314926e-06	6.513158433368427e-07
1.5887846134481767e-05	-1.35431135304137e-06
-8.857535085129729e-06	1.494462561740029e-06
1.9229782451196573e-05	-1.571076049669846e-06
-6.521107361577399e-07	1.292343979699007e-06
6.675587444602959e-06	-1.2703673839867969e-06
1.7412132512607412e-05	1.2093859888563942e-06
7.031530943475103e-06	-6.342210603514961e-07
1.4392787084994437e-05	3.111552606046627e-07
-2.317546268553056e-06	-3.121007470715978e-07
8.877455391227974e-06	3.653351902523557e-07
-7.702595600609392e-06	-1.109644630758241e-06
5.532511430822312e-06	8.428527613441235e-07
-1.7424734237566868e-06	-2.867684409718872e-07
-3.148964283223729e-07	-1.9587933310246247e-09
7.702355104708784e-07	7.877038830488841e-09
-2.186014955886025e-05	-6.2229112300945175e-06
4.243422421395213e-05	9.776570036907934e-06
4.570318810950121e-05	5.359527778113922e-06
6.66192306492387e-05	1.0941833617121925e-05
6.362989835317733e-05	6.4688154486286195e-06
8.387925218329272e-05	8.268900088147413e-06
0.0001918214209633	1.3932711544702954e-05
0.0001276493866235	1.2794211785255758e-05
6.904161037617398e-05	1.113650414291356e-05
5.859460364357689e-05	7.51437499760265e-06
2.44742753814453e-05	6.2330936470208345e-06
-2.3321898958474767e-05	-8.510562129115088e-06
1.4065261135846044e-05	5.860429923404536e-06
-4.1490633722981305e-06	-1.8361696919142983e-06
-1.7798137842634483e-06	4.566769370028789e-07
8.6380827282828e-06	-1.558801294468113e-06
2.5505342461058417e-06	1.0221773006442684e-05
5.6224287799283986e-05	-1.2174185826877006e-05
9.192889945382588e-06	1.233290261768253e-05
0.0001041210817829	-4.016369543778998e-06
9.119072445381924e-05	1.5090116565443922e-05
0.0001081712184577	-3.8906831899507505e-07
3.7184531572405914e-05	6.831194390876728e-06
0.0001703465501676	8.226518703671704e-06
0.0001159121444802	9.5275728969555e-06
1.6561888961536808e-05	-5.258830264019626e-07
5.634248745366093e-05	1.9009919836817312e-06
-8.035514553925674e-06	7.735426841857354e-07
1.4345231861084723e-05	1.4060250675312935e-06
-5.2711098339019e-06	-7.031757040803426e-07
1.6665402172106073e-06	-4.538961566833501e-07
-7.804629586590903e-06	1.6742496953847645e-06
7.371027625046075e-05	5.663595032955271e-07
-1.0211851756742282e-05	1.3159051557692464e-05
0.0001083910165131	-1.7734891232407895e-06
8.830019689431207e-05	1.7231723273802146e-05
6.580385834320238e-05	1.691994547424352e-06
4.552844470500418e-05	1.4144233091983512e-05
0.0001663163795918	1.2619068354504908e-05
8.722916278282505e-05	1.634910675015024e-05
0.0001212679743832	1.0097102073452784e-05
7.83692046816997e-05	6.6252879367635995e-06
4.849141822325236e-05	7.883912196159121e-06
4.341188728491291e-05	5.148586390266974e-06
-2.8909226343421057e-05	-3.974336777467962e-06
8.770717169227464e-06	1.340853739403639e-06
-2.017442521535989e-06	5.740458472793795e-07
1.036284950511249e-05	-2.1044343318393743e-06
6.788021221180353e-06	1.1332150929694011e-05
0.0001177808279047	-4.1375087160598146e-06
8.39315260939215e-05	1.5009007682995656e-05
5.040381226937663e-05	-1.0013822683899153e-05
5.1852288334725376e-05	1.1022219150714916e-05
8.070714999148729e-05	-3.588589440534174e-06
6.18339695349816e-05	1.4395468607788576e-05
0.0001178057905941	2.4012542651983414e-06
4.201414954034147e-05	1.6138752590450904e-06
0.0001131871649901	4.40446551741965e-06
0.0001143846086599	1.0286834993939015e-05
-1.5762469109206645e-05	-7.420479983746814e-07
2.1495626786331645e-05	2.1363271705862974e-06
-7.469272217164994e-06	-8.893862754947536e-07
-4.149595214321733e-07	-1.1327672585159681e-07
1.4507340422285487e-06	5.953373467426587e-07
4.709734470656391e-05	1.6981177100469275e-06
0.0001018889059717	1.3734997347153927e-05
5.675381751777492e-05	5.344357244240445e-06
7.808039152591129e-05	9.22418864750924e-06
2.7188560533914397e-05	5.643953327596688e-06
4.4218704917208565e-05	6.306298520129179e-06
2.7222042141389422e-05	3.502852553113467e-06
6.425768292848258e-05	1.0200321165126282e-05
7.377556086986374e-05	9.917869067234516e-06
7.250793937366615e-05	6.882506937170461e-06
0.0001288212036818	1.5528974224926305e-05
1.0661352394630946e-05	-3.6806297332248704e-06
-1.2819927094891193e-06	3.930117620559103e-06
-2.289828630195068e-07	-1.3803403168362029e-06
-2.4564391286680706e-07	1.3702277175688832e-07
1.3929982102679296e-06	-5.400874054288697e-07
7.292282105920864e-05	8.189941489027594e-06
8.737673285435396e-05	9.8431095989239e-07
8.571821193471202e-05	1.2731722513649254e-05
6.730091682813398e-05	7.879125991955605e-07
3.429812320956308e-05	3.251158313148476e-06
3.770502383578082e-05	2.45354753129807e-08
3.656746506381847e-05	4.449172550489197e-06
6.11119406701075e-05	1.8896918231693824e-06
7.389803301673343e-05	3.7244544087172623e-06
8.879766765565126e-05	9.938886978117309e-06
0.0001358529884203	7.715305033088196e-06
2.8573079721944015e-05	3.862254973363613e-06
-1.0182951232561832e-05	-1.990225549022928e-06
2.211178460343537e-06	5.399206446823695e-07
-1.0261407290409382e-06	-1.6324793607807805e-07
7.554069976456654e-06	8.112853622613648e-07
0.0001393559764673	7.008662319132323e-06
8.56575164891807e-05	1.164855026805584e-05
0.0001174142455588	7.865192555120459e-06
8.09876112401341e-05	1.6279302433898242e-05
4.3340414612457385e-05	4.159136959586088e-06
2.978862915115994e-05	5.724552972787153e-06
8.249814897460139e-06	-4.8730551605529625e-06
5.7742299138374983e-05	8.743028241131004e-06
0.0001022684217576	1.6514478545442962e-05
0.0001026935721081	8.824953948299232e-06
0.0001825400421279	1.61464866336159e-05
7.593727585888696e-05	2.2835618456849286e-06
-2.954983358940951e-05	2.037799801580463e-08
7.185497996340325e-06	-1.6451264991424817e-07
-8.475513986327132e-07	1.937638088046097e-07
3.763651282536955e-06	-6.550252021018264e-07
6.63815497937498e-05	8.808154363647825e-06
0.0001426786310716	5.998606900736336e-06
9.530847121200236e-05	1.5359469709367663e-05
0.0001027260523225	2.657429378783202e-06
4.580766011575749e-05	8.022651606906442e-06
6.736124576971801e-05	2.062404118251243e-06
3.507973620093079e-05	5.0106717211950145e-06
0.0001002861306427	6.9019585234365385e-06
9.967481942659886e-05	8.234780786505756e-06
0.0001158956644708	1.1262844042114572e-05
0.0001816864415503	1.5043895700634491e-05
1.4634007638268869e-05	3.3908722098234276e-08
5.85493827562818e-07	1.5380169063413291e-06
-1.2302285512020712e-06	-6.733438922718574e-07
-1.424758633739337e-06	2.0597603684211157e-07
7.147396923590287e-06	-6.115990917040744e-07
2.4829142884462877e-05	6.487480525108112e-06
0.0001163100465633	8.601620174039398e-06
0.0001043380184076	1.0625851375094136e-05
6.991256074616573e-05	1.0273190168550794e-06
5.149942569772625e-05	9.899900082408769e-06
7.713732663849231e-05	3.3524208837663585e-06
9.447945229361866e-05	1.588806985837383e-05
0.000113768517825	9.375390300295588e-06
6.462259399147456e-05	7.194246287217967e-06
0.0001285650154269	6.764955203007588e-06
0.0001261003379115	1.674800050203133e-05
-4.630447227054684e-06	-3.437391524250717e-06
1.2437159999969084e-05	4.14918225377919e-06
-4.596407402955171e-06	-1.5076886921716837e-06
8.915703211729104e-07	-5.40453159218916e-08
-4.086813518450598e-06	9.037957314229103e-08
5.536937656111298e-05	6.001423137600887e-06
2.916900119808511e-07	-8.67142776921252e-08
7.032472484434789e-05	3.4031591620625603e-06
9.01727301016022e-05	5.6996634681025485e-06
7.580130824814436e-05	4.783185971205064e-06
6.220120092593126e-05	7.376866537507438e-06
0.0001106599816598	9.222187646400628e-06
0.0001112172550655	1.0704475955033431e-05
0.0001204176092221	5.5892582666867955e-06
4.708677067623405e-05	3.75908716693799e-06
4.512070077559857e-05	2.2449998996014936e-06
3.035272812692445e-05	7.1038116121592835e-06
-1.812593981320733e-05	-5.141464085833672e-06
5.265810913286043e-06	1.6477406379079857e-06
-1.797443141728764e-06	1.6910450078574105e-07
8.377888424149321e-06	-3.2574582032558553e-07
-7.978310049538036e-06	2.9194208853824216e-06
7.150759181234958e-05	2.722713657563679e-06
1.1775371338187037e-05	6.324662114881259e-06
0.000113952879027	8.781406003755827e-06
8.482258904664486e-05	1.5055896245970094e-05
0.0001112202301618	5.977435886702996e-06
9.708325407095565e-05	1.0778772864489962e-05
0.0001700080830011	1.5253188863802464e-05
0.0001180493475849	1.8029655700514328e-05
2.789931344015702e-05	-3.9430298655587793e-07
6.146975425137582e-05	1.0243825534331426e-05
-1.652464061478801e-05	-6.504011074873522e-06
1.82164862036984e-05	6.78052503493798e-06
-6.251702285474956e-06	-2.4023812703333148e-06
1.2547794409954632e-06	-1.8586373441916175e-08
-5.926806181771231e-06	-2.1244003950273449e-07
7.099323982287856e-06	-1.771527371659116e-06
-3.091542039100949e-05	-2.7304868818943437e-06
5.4254406664107824e-05	4.527425176287945e-06
-2.3993645420766317e-05	-1.0554876924706434e-06
2.0164542303467044e-05	-4.209540827788383e-06
6.941528012395832e-06	1.303343698112852e-06
9.608977650827036e-05	4.176052055286005e-06
1.86309016842336e-05	-1.0838941440834089e-06
-1.0453394577659396e-05	-5.342144735016605e-06
4.072276871990855e-05	7.87026476180089e-06
-2.1348227109081395e-05	-7.082878551494318e-06
6.130286971525112e-06	3.932624598740616e-06
-8.67133121327728e-06	-4.526431096524282e-06
3.1020956358680032e-06	1.6316982075662796e-06
-5.155822121975514e-07	1.0496705100080728e-08
2.2791681527080605e-06	5.5479951268304885e-08
-6.982426177044538e-06	-4.725692594108669e-07
1.9607095069091773e-05	2.780302571822418e-06
-1.2297678876353886e-05	-7.155546325463161e-07
2.0129633565850015e-05	1.947593555977736e-06
1.414410576378128e-06	2.7030295290831427e-06
1.0234094739068638e-05	9.347727043808562e-07
-1.1154639910015036e-06	5.846741216037901e-07
1.2115290177227136e-05	2.6139257059267464e-06
1.4734171651603787e-05	3.5825943952164554e-06
-4.480788279347233e-06	-1.5685174533981203e-06
1.2398321550121193e-05	3.7620405236260656e-06
-6.803508599792363e-06	-3.0293091167813654e-06
5.86357512518666e-06	2.741262760610848e-06
-1.925265545753211e-06	-9.37558076162493e-07
8.125450750395978e-08	1.363922550012083e-09
-3.602021860105949e-07	-2.1936787240942305e-08
1.0966533905856633e-06	1.2177371713211265e-07
-3.0160421344553376e-06	-5.369723003362864e-07
1.7373962674644468e-06	1.5045986745717786e-07
-2.9136062954104184e-06	-3.828670350942668e-07
-2.845015161790956e-07	-4.308549912655998e-07
-1.6521013283279917e-06	-2.0294076444470461e-07
2.3720154093039166e-07	-1.0182010338547312e-07
-1.984999354286991e-06	-4.758533322039526e-07
-2.0861373180820896e-06	-6.078913944088035e-07
5.19635950621035e-07	2.3898589235405106e-07
-1.8809880004274371e-06	-6.436828986007801e-07
1.0431440383731058e-06	5.15079005925637e-07
-9.023148224536688e-07	-4.631361210237916e-07
2.961724708524236e-07	1.5783942645955749e-07
-1.504047056860778e-07	3.4963014422808915e-08
6.588477767475552e-07	-1.5670066782649616e-07
-6.267093897756624e-07	-6.0222667410732e-07
4.468962887554897e-06	7.608370392274798e-07
-7.74559125038773e-06	1.3230938232748243e-06
6.174337442028418e-06	9.379427221424674e-07
-4.633876284200558e-06	1.18107908876705e-06
-2.8191757868444924e-06	7.662049099822995e-07
-4.5974399227209055e-05	2.906788465570677e-06
-5.566708614079924e-06	1.5207282903276495e-06
3.924804271039868e-06	1.449108492705592e-06
-5.889181693602691e-06	1.1184653219032362e-06
3.4189840858244176e-06	7.493007455940647e-07
-7.830944793443539e-07	-1.2950968971026049e-06
1.0551997941969095e-06	8.678878376722899e-07
-3.857377560521521e-07	-2.748457385098241e-07
7.834979403681022e-07	-1.9942579361294215e-07
-3.27988205546631e-06	8.363574671212082e-07
9.03994934199806e-06	1.6502045084601864e-06
-2.832925837569623e-05	-2.2314046708308124e-06
3.581120544168931e-05	-5.033387361673996e-06
-4.473369956809076e-05	-2.476268121096194e-06
2.6218547213913524e-05	-5.158414176229147e-06
1.3215638463779578e-05	-1.6887375132057111e-06
0.0002521339014792	-1.0556278555432184e-05
2.8456558161763848e-05	-4.8436989272107095e-06
-3.038155879035779e-05	-5.734131361604559e-06
2.3260666834145757e-05	-2.977369133392369e-06
-1.824981384308781e-05	-3.559347710752423e-06
8.992782367396047e-06	5.682933449000743e-06
-8.075759800070989e-06	-4.027170203188967e-06
2.7351130256887e-06	1.3033862299648715e-06
5.655924450456972e-06	-1.6683129947117348e-06
-2.236564522572518e-05	6.308486782266358e-06
0.0001482092016994	-1.1499494585531172e-05
-0.0002517252421889	1.606284381653463e-05
-3.2008320550600265e-06	-2.9319178944634303e-05
-0.000412949240598	1.5949619065817922e-05
0.0004819379840113	-3.137734884696064e-05
0.0003426132990464	1.2059243868210012e-05
0.0024812172833067	-2.0301352708201215e-05
0.0006388685582	-5.066597436937636e-06
-0.0002117116701022	-1.819665715871221e-05
-0.0001497223933165	1.4129368456956125e-06
-0.0001065223116536	-1.4189621394486631e-05
0.0001235300149894	2.077262677960905e-05
-8.753850021384253e-05	-1.811677296040465e-05
2.772270194556724e-05	6.302764825182609e-06
-1.1254162635822753e-06	1.1726788644239518e-06
1.0890859004843736e-06	-4.731105427107583e-06
-0.0001260143727884	1.0130846105847648e-05
-7.466002496846165e-06	-2.1370879960694145e-05
5.1229171931952914e-05	-3.391599956377935e-06
0.0006416075397173	-4.026086840395982e-05
0.0005149896082625	-9.47737364638624e-06
0.0005688136097002	-3.5564028797902316e-05
-6.029913237546649e-05	-2.786533684667773e-05
0.0009164700700404	-4.412414552691854e-05
0.0007439081627973	-2.6728987252036468e-05
2.606576040118216e-05	-2.0470499734927073e-05
-7.891473969162846e-05	-3.5963432178864604e-06
-9.70944282646991e-05	-3.705404849091014e-06
5.582365453891296e-05	3.0155968233895373e-06
-1.6732263889302186e-05	-1.1227301314545217e-06
-4.848828685452796e-06	1.28219892352702e-06
2.2484290963119643e-05	-4.801596078392553e-06
-0.0001379543310569	-5.9210612896344984e-06
0.0001216343679029	-1.759763936176386e-05
0.0004704568851156	1.736636635457342e-05
0.0007843533009808	-2.3430915037150957e-05
0.000229886969926	1.1888353587115034e-05
0.0003407869632033	-1.9746513028793503e-05
2.62492577654182e-05	7.674043415553048e-06
0.000507251445526	-1.451933083668925e-05
0.0007851549237772	-1.63596396254696e-06
0.0005101803823361	-3.273920964622249e-06
1.9319523322369545e-05	-4.82056144894976e-06
-0.0001105188267685	-2.4745629650404384e-05
8.257355146210253e-05	1.8551336562415144e-05
-2.5925917515187863e-05	-6.1183537314591805e-06
-4.017619965971305e-06	2.3563058928958665e-06
1.0390283466496e-05	-8.95500830178463e-06
-0.0002269699720255	2.3556029744789537e-05
0.0005363665347493	-5.938631145852401e-05
0.0006905266858386	9.988546104158385e-06
0.0006502491827856	-5.018988484176783e-05
-2.0208416667853893e-05	1.7402838158303325e-05
0.0002125759167419	-4.5501848774268314e-05
-0.0002341501838173	-3.776596050775585e-05
0.0002260360475608	-3.9445371330748376e-05
0.0004961491129508	-6.522023954845739e-06
0.0009000402953592	-3.75078472183983e-05
0.0003282495599058	-1.5092048721380777e-05
-0.0002540197702728	-7.998374684362647e-06
0.0001577426791354	9.152904095260242e-06
-4.750819632066211e-05	-3.5387228815547075e-06
-1.1524717330287344e-06	8.44115479971263e-07
5.425218640247048e-06	-3.569487790781678e-06
0.0002709990029165	-5.316882407357728e-06
0.0006529543720164	-2.3012145547872043e-05
0.000330669516432	6.300594304026686e-06
0.0001109062857096	-1.2082247490251045e-05
-1.6039240396832825e-05	7.158973777583796e-06
7.392273276115061e-05	-7.423164312837176e-06
0.0001387311453342	2.7887928405356505e-05
7.319450524632887e-05	-4.044202889039969e-06
3.829688318976069e-05	-1.134943466213534e-06
0.0004568974693198	-5.406613380910999e-06
0.0008003733484325	-1.9383377092702188e-05
4.472321168692241e-05	-8.33161157923287e-06
2.688099178963459e-06	4.104400668040027e-06
-3.7379760584200536e-06	-1.1871003712808187e-06
-2.2819143768961102e-06	1.391425644429353e-07
1.5316626006779377e-05	-5.034489506305197e-07
0.0005185290126449	-5.3528269072776355e-06
0.00060735845161	-1.915638708772074e-05
0.000258377338397	-2.4909615448931257e-05
0.0001177112528715	-2.100477489575123e-05
7.44282310262882e-05	-6.167099991654953e-06
8.293968954826842e-05	-1.5118223931955447e-05
-8.394895667930993e-05	-2.8392828216433212e-05
0.0001347159367657	-2.001906908054415e-05
0.0001240851206269	-1.7079205446248084e-05
0.000300259354267	-3.1171802928314104e-05
0.0009426526471001	-1.9271839803571823e-05
0.0002184642012558	-3.254000372122572e-06
-7.92831971015725e-05	2.3280309212655065e-06
1.805275049412148e-05	-8.00931298970992e-07
2.0186952545268846e-07	-4.3805511128220105e-06
3.220178227709096e-05	1.5852794827776824e-05
0.00188249462607	-6.588422090803608e-05
-3.3372832474594154e-05	4.974520576267986e-05
0.0002449886495219	-7.345303060426625e-05
-0.0003122054642662	3.915542287543303e-05
0.0003026584686618	-6.453411763937788e-05
-0.000257968422043	4.076735807785834e-05
0.0003201222549714	-4.3397206428923325e-06
-0.00011203431522	6.9904288758413975e-06
0.0001437442199183	-4.240950013312383e-05
-0.0002712688613273	5.549814089866251e-06
0.0013649224858915	-4.5019564619187034e-05
0.0012378994105428	1.326429647116786e-05
-0.0006079157236323	-1.9004223981790847e-05
0.000165665595518	7.286558725598548e-06
-2.3559916444345433e-06	1.124953930942164e-06
1.0701012573955636e-05	-4.408303346518894e-06
0.0003751156429804	7.998761070163316e-07
0.0008741507653296	-3.86915555288086e-05
0.0004603092417702	-1.138931639078264e-05
0.0002677263658615	-3.3033100076028994e-05
3.7549103830285016e-05	3.640994392135245e-06
0.0001601558696529	-2.497279924105324e-05
-3.4919620936297624e-06	-7.984197275910102e-06
0.0001993081850568	-2.5144323918496387e-05
0.0001864962248542	-1.4278927127172284e-05
0.0006193710491489	-3.308305622198258e-05
0.0010825800633382	-2.540745684798553e-05
6.81245643178672e-05	-7.2360543957584095e-06
2.713264890024014e-06	5.069774825549878e-06
-5.3443892589701905e-06	-1.730709137661567e-06
-4.056858405731996e-06	2.3452402857891284e-06
1.248531891916266e-05	-9.180443977799768e-06
-0.0001575720366659	1.3274222539714087e-05
0.0005730265131912	-5.402168486057304e-05
0.0007033839831716	1.9995627788780915e-05
0.0006581712114326	-3.833869015970701e-05
1.4803295116234302e-05	2.2409341859603355e-05
0.000236874233908	-3.3484531355660806e-05
-5.013766006465975e-05	-2.265241742831652e-06
0.0002721625843248	-2.3523950607049635e-05
0.0005197066948261	2.1404806067576924e-06
0.0009029944609148	-2.254073375197547e-05
0.0004142774079187	-1.874140822113451e-05
-0.0002164739565071	-1.4283151041380307e-05
0.0001417623301156	1.1543623182521296e-05
-4.327409142505742e-05	-4.060937666574064e-06
-3.858335172012631e-06	1.0054621777023062e-06
1.72278462829286e-05	-3.5541266986634983e-06
-0.0001480121227891	1.2556363870555572e-06
3.164485257442663e-06	-1.935819941410297e-05
0.0003369280574838	2.33181793647388e-06
0.000761328390099	-3.187310600268265e-05
0.000316511037412	-5.274974598358333e-07
0.0003963265406261	-3.034525846736052e-05
-4.3062114410109115e-05	-2.686795196407281e-05
0.0006166737370764	-3.318270035552579e-05
0.0008045706628785	-1.4089904858714964e-05
0.0003363846302268	-1.685343055956419e-05
-9.371165502196428e-05	-4.138131293466341e-06
-9.817524656893338e-05	-1.517360403584874e-05
6.861525586520391e-05	1.2852183954575204e-05
-2.1307153377975445e-05	-4.407199337016059e-06
7.398601107618564e-07	7.654799011453525e-07
-6.131462906210248e-06	-3.5484289405629556e-06
-5.4319566901396567e-05	-6.277802159528277e-07
-3.721959242404034e-05	-1.2161044965695546e-05
3.00267969300508e-05	8.967405479846211e-06
0.0003319562663989	-2.2961418212341527e-05
0.0005897649804389	-7.43379462643916e-06
0.0005961406941926	-1.541261808303772e-05
0.0006975817685896	1.1838266059515378e-05
0.0009851034803458	-2.114649309682777e-05
0.0004753104791977	-2.003758727641396e-05
-2.2912958763447764e-05	4.02731977798119e-06
-5.1884311523716545e-05	-9.561805167905302e-06
-4.9553396902644754e-05	-2.6275833219458055e-06
2.455005262788593e-05	-7.449157154965313e-07
-7.02309056457587e-06	4.465909969755508e-07
1.27784449158581e-06	-1.0600585180347731e-06
-3.216932516448201e-06	4.626030866167977e-06
6.956625572611665e-05	-9.780109252318123e-07
-9.912380957539112e-05	1.1125339930364686e-05
-9.445511047828254e-05	-3.192274983926847e-05
-0.0002702364786622	6.52596824894059e-06
0.0001126282480376	-1.5661479730144354e-05
5.343356127645847e-05	1.749723527610759e-07
0.0010788288124969	-4.595066828640112e-05
0.0001180571489162	-8.745848222125125e-06
-0.0002089952922803	-7.060774019570637e-06
-0.0001450128144236	-1.9878314075469146e-05
-3.844536805678144e-05	2.063551462211036e-06
6.309428934493896e-05	9.434313869280528e-06
-3.848058702862151e-05	-5.128026886514118e-06
1.172753255978736e-05	1.5651335834201514e-06
3.0387682149745425e-07	1.7358314364836409e-07
-1.8187545681758883e-06	-8.649063628383312e-07
-9.104174509893938e-06	-6.533821020849775e-07
6.344848292087949e-06	-2.9522351640903784e-06
3.511501941223853e-05	7.668894646583531e-06
3.2024961953148055e-05	-5.326441161733161e-07
2.3240031049560293e-05	1.2117787061033628e-06
2.7627547884578284e-05	9.611731716437313e-07
4.423073129771728e-05	1.535470480995114e-05
4.3451713261022085e-05	1.6908570118631162e-06
3.5266974665326737e-05	7.722199343514276e-09
3.6249051939199826e-05	7.034400092476981e-06
6.794679295119216e-07	-3.295744783960832e-06
-9.61519147057351e-06	-1.4276961855917031e-08
4.087137434801203e-06	-9.866164082498553e-07
-1.0489226745230449e-06	4.09900802250482e-07
-4.5546964551098574e-08	-3.1685314127330184e-08
2.8351173040579697e-07	1.5690426490902042e-07
1.7293979650266231e-06	1.5999778842367278e-07
-1.6025081489670266e-06	4.446742349921391e-07
-5.107057707968879e-06	-1.3831070430685849e-06
-5.271861477767668e-06	-8.330801068056005e-09
-3.4417214188715113e-06	-2.869223529597025e-07
-4.377040097321685e-06	-2.3747914552681905e-07
-6.856977318917985e-06	-2.986816597016372e-06
-6.750594523544953e-06	-4.148020492571928e-07
-5.558435808607331e-06	-1.2301807520067357e-07
-5.5549574618374495e-06	-1.2733975307215589e-06
-4.404443390869895e-07	5.184905513715869e-07
1.8272378323769875e-06	8.437670671354322e-08
-8.272151220390778e-07	1.1682069823671361e-07
2.1883050590241515e-07	-5.4172667910174265e-08
2.938763431759432e-07	-1.440034134859472e-07
-1.275339815708911e-06	6.012030944110571e-07
3.66011472532656e-06	-6.817568768110906e-07
-1.1456474322852412e-05	2.7082608778527147e-06
4.634735583598657e-06	-3.907856694353557e-07
-2.216796239033175e-05	3.898427121672676e-06
-2.0314259792832818e-05	6.495581514720343e-07
-2.47436509880099e-05	3.5776310243822653e-06
-3.192351959385735e-06	6.484047574163256e-07
-3.865528068468268e-05	4.265966346410209e-06
-2.42877269710289e-05	2.2618372895501184e-06
2.324068581674706e-06	1.5983603754881895e-06
-8.582591845188598e-06	9.579587398854623e-07
4.782220882601094e-06	7.618094520378006e-07
-4.188530034707607e-06	-4.789128409563808e-07
1.3960623259924171e-06	1.6221181780833862e-07
-1.282058904178234e-06	5.72372827171155e-07
5.380664455771016e-06	-2.3431427299309984e-06
-1.959073126677386e-05	2.79376227899842e-06
5.182244979739464e-05	-9.087491866406128e-06
-2.7583879022564952e-05	2.783099260038577e-06
0.0001103980932975	-1.301027981403244e-05
0.0001030195564477	4.7936685424122674e-08
0.0001245371739158	-1.2110260469309332e-05
1.641045922605297e-05	-2.594214626979134e-07
0.0001949684771401	-1.3132701158410518e-05
0.0001218823686662	-5.56708909349533e-06
-1.7226118960622658e-05	-5.482891018716958e-06
3.680258511749867e-05	-1.56190521446161e-06
-2.381668294705569e-05	-4.158978145618438e-06
1.9663633168009137e-05	2.984932803622755e-06
-6.4711370697552e-06	-1.0165622491420308e-06
-3.0440805428799395e-06	9.309119382385132e-07
1.0657964636695397e-05	-3.2340532166243465e-06
-9.188227980648836e-05	3.8213428904604485e-06
0.0001530200529695	6.544162460578404e-06
0.0003033114952351	3.422484259164846e-05
0.0008839170882254	1.6716890165638792e-05
0.0009662509632787	4.266222792983914e-05
0.001058635272211	1.789702121788151e-05
0.0012914118254517	4.241574331533871e-05
0.0017055631691104	4.417634218884404e-05
0.0010710310663469	4.204131912181498e-05
0.0002802179520187	1.6405982784160042e-05
0.0001060151130141	2.4466052681619977e-05
-0.0001115683906645	-2.1788113424583818e-05
7.857476403112236e-05	1.8618352196825608e-05
-2.4704903765570092e-05	-6.320979871992122e-06
-5.5486677538336305e-06	2.070863079905273e-06
2.6725486827928087e-05	-7.880640859218404e-06
1.6300196926358036e-05	2.4395222117373284e-05
0.0004899974425391	-4.419680670923453e-05
0.0007371844756555	2.353049635871636e-05
0.0005387757500301	-4.115816064172262e-05
0.0005536793193611	1.928257539071334e-05
0.0006891342867234	-3.342926558328084e-05
0.0020550717253801	5.378883343041702e-06
0.0010657930160207	-2.5318246581641265e-05
0.0005849885588659	-3.481673578402696e-06
0.000826865118969	-1.6221277209862395e-05
0.0004813891832764	-3.89417291637225e-06
-9.267735857513216e-05	-5.161864664947244e-06
9.191448044294084e-05	6.761559393410525e-06
-3.057079761465353e-05	-2.6788840948144777e-06
5.757461557118006e-07	3.098951693043588e-07
-7.094628482188444e-06	-8.36178628803496e-07
0.0003409361392462	2.005241817592505e-05
0.0006986224931012	1.1212624487907446e-05
0.0005634011805234	2.868576534921416e-05
0.0007497950582054	3.03489358487956e-05
0.0008150475016842	4.497001919897342e-05
0.0009126006112398	3.299947145501881e-05
0.0012565023251833	4.617937429338216e-05
0.0014608881558175	6.177710921154497e-05
0.0008857903697607	4.912298823510501e-05
0.0006059831189088	1.6876898551897336e-05
0.0009239926324653	3.2123219593505445e-05
5.141271141587906e-05	1.3045163465579912e-06
-4.407890048969747e-06	3.019921678839199e-06
-1.980295351322665e-06	-1.3918813010687865e-06
-6.362889809597343e-06	1.4865209066918556e-06
3.7755621575213866e-05	-5.980270899845804e-06
0.0005758047995649	1.810981134502444e-05
0.0006013657608015	-1.956992592461792e-05
0.0007124224378323	1.7490086534508194e-05
0.0008853889917465	-4.366593117923419e-05
0.0006672238144239	2.5405344511674304e-07
0.0006863147511949	-3.44358184432487e-05
0.0005620386903925	1.356948609125668e-05
0.0011325535262915	-3.736140948194373e-05
0.0010482306084068	-2.254774333049837e-05
0.0006737093377446	-5.6625180102759365e-06
0.0010023080844277	7.854893780989532e-06
0.0002481716624368	-4.829513636134742e-06
-6.882784661345754e-05	5.036563048224256e-06
1.201621346067188e-05	-1.9423736101572106e-06
-7.177878365046644e-06	-3.2548576049364206e-08
4.3705875808507174e-05	7.128794732439046e-07
0.0006858379545973	1.2340056108264213e-05
0.0005926758085454	2.4659946489850683e-05
0.0008520844623905	2.8977497173382267e-05
0.000801149645456	2.751752533791817e-05
0.0003971710833063	4.045213044164068e-05
0.0003922424416597	2.6824422299237554e-05
0.0001566092854695	2.3669742427611325e-05
0.0006589815766271	5.265383633487428e-05
0.000916501724436	4.53770427533106e-05
0.0008092913710414	1.95152385258408e-05
0.0010627182904784	4.245152973469934e-05
0.000336696707952	-1.1156609834480716e-05
-0.0001138690979416	1.3934926932008592e-05
2.453584650139501e-05	-5.130999044893191e-06
-6.243162435834638e-06	1.161804515032994e-06
3.815917798185385e-05	-4.776542898575192e-06
0.0007463581994469	1.9841507743500644e-05
0.0008388653035203	-1.590912744670641e-05
0.0010362707415727	2.5943786979693095e-05
0.0007389837752704	-2.576342539277231e-05
0.0002990608015877	2.07004829418629e-06
0.000330759045681	-2.647420432488249e-05
0.0003297538831527	4.930344112458436e-06
0.0005361400920891	-2.759039619427747e-05
0.0007999395824813	-7.526223631724194e-06
0.0010578108550374	5.7820296977717575e-06
0.001333863239953	9.952458652397514e-06
0.0003209532251614	-1.7600517237311868e-07
-0.0001014439177376	2.0277451946443637e-06
2.0535694580091284e-05	-1.020026646669468e-06
-5.202108515641418e-06	2.2266536924855506e-06
1.797603321048445e-05	-7.853046604417542e-06
0.0008107601260829	4.198049180914045e-05
0.0021962572773788	-1.4253989292738614e-05
0.0010376403725148	5.634393558318492e-05
0.0007048142501372	-4.819252691513304e-07
8.979804810582153e-05	5.521907511592093e-05
0.0004403218785918	-7.72372877869837e-06
-1.5945400575687584e-05	1.5521268150280934e-05
0.0005396684064051	2.3633445380903177e-05
0.0004711505269506	5.227539611010418e-05
0.0014732604554395	9.037855679344468e-06
0.0026211122769885	4.576020703053953e-05
8.435509192442222e-05	-1.2111950144718937e-05
4.1990983475227766e-05	1.701085835681494e-05
-2.2504399141278107e-05	-6.488324460562404e-06
-9.460424974349584e-06	1.1402619484859563e-06
5.687635183998761e-05	-4.377516286988615e-06
0.0009449458241006	2.318051587714597e-05
0.0009548369912682	-3.82191428603769e-06
0.0012580759607071	3.680637864917201e-05
0.0011007408887989	-1.4120513523035635e-05
0.0005295563384794	2.186217118306624e-05
0.0005519670652024	-1.3183722299680462e-05
0.0004063627687492	1.261466237112844e-05
0.000910459221617	-1.644718388563736e-06
0.0012326672183354	1.2615563689350207e-05
0.0012393270587749	1.247823367399345e-05
0.0015937873886641	2.9004897578209338e-05
0.0004303171421463	-7.74760577754137e-06
-0.0001363463887833	1.017000717324788e-05
2.7619682580764356e-05	-3.9264802614608764e-06
-6.798949993862797e-06	8.811702193591404e-07
3.829049153404529e-05	-2.976038787811194e-06
0.0006446032338388	1.9750955002319577e-05
0.0007566488920032	8.024642258307047e-06
0.0008393499501271	3.224705118918315e-05
0.001027714984142	-2.4089303125290654e-06
0.0007539501102037	3.53980324561682e-05
0.0008015488403517	5.199608118877661e-06
0.0005961521470515	3.764340300354469e-05
0.0013084517273739	2.6110210786668843e-05
0.0011935216891797	2.433635798245551e-05
0.0008223599597478	1.149497247649276e-05
0.0011970859624445	3.742556392898643e-05
0.0002618427128495	-1.160360530294328e-05
-7.13190263013684e-05	1.3675789109325848e-05
1.1978343970811952e-05	-5.03548323544276e-06
-6.38823901738449e-07	1.499638346665467e-06
-1.4857207286225595e-06	-6.0038537096934455e-06
0.0001861047108216	2.4661384637787488e-05
0.0006466404363683	-2.526163803974037e-05
0.0005614264579086	2.197687629933144e-05
0.0006786175974847	-2.027294001891393e-05
0.0006919614480404	1.9552986544261927e-05
0.0008167616580997	-1.2992388716656838e-05
0.0013003704960278	2.161054007885837e-05
0.0012860107216839	-2.990854689801788e-06
0.000765163000981	5.135924353195836e-06
0.0006380480088515	-3.9349813060578026e-06
0.0007590827220907	5.697267620839798e-06
-3.4788180355677576e-05	3.562349266523973e-06
4.372928005649339e-05	-1.0462233801985675e-06
-1.5660292255293702e-05	4.0011993655682555e-08
-6.721560712163246e-06	1.2587140577930718e-06
3.185700256141501e-05	-3.9041224469001325e-06
2.988319608193746e-07	2.015929179287908e-05
0.0004420465683119	-6.371953558896738e-06
0.0007242200814992	3.534936900928954e-05
0.0008318083214142	1.3581410475652243e-05
0.0007038278184856	6.015495135951679e-05
0.0008503339319735	1.5530145950755905e-05
0.0019410059310411	3.5840151188236954e-05
0.0013286575269391	5.168275300117217e-05
0.0009160947896758	5.5870964478531015e-05
0.0007887644106147	1.1945687429715998e-06
0.0004286114382447	3.161483220977152e-05
-9.136679205865364e-05	-1.8523237222703133e-05
9.356164305020504e-05	2.0517188190211675e-05
-3.1397158297218084e-05	-7.416984534863523e-06
3.319673458363346e-06	1.6544291374318365e-07
-1.7189153821640573e-05	-1.4298058007830211e-06
-2.107741866943082e-05	-6.471614515830081e-06
-0.0001391483033987	-1.0906854489267889e-05
5.671881333321389e-05	-9.224339262144606e-07
0.0001892867605649	-1.81470006334654e-05
0.000304937487029	-2.7184203931495323e-05
0.000274188137657	-1.7088327135268283e-05
0.0003153392634308	-2.2227094536394804e-06
0.0004722867407731	-3.4374562230963886e-05
0.0002895038041605	-3.0856679786231264e-05
-1.1760342708490165e-05	6.6796229067730245e-06
-0.0001289055160377	-2.1962142972115996e-05
-6.520171988573954e-06	7.135661283217936e-06
-1.2185894189619372e-05	-9.9146068076029e-06
5.097537718299985e-06	3.665007876505189e-06
-1.805267397251351e-06	1.1278915230310416e-07
8.443662386701884e-06	-1.0577128496971839e-07
-4.3544155374328695e-06	2.8664203967736486e-06
7.375557440012523e-05	5.098307782685245e-06
1.8837706593533395e-05	5.943510409448382e-06
8.557663127095669e-05	8.790136782594314e-06
5.712424791233488e-05	1.7623121061928664e-05
8.237871459486722e-05	9.34857658626886e-06
5.198714359652948e-05	7.1116210742710216e-06
0.0001227574336695	2.038930952181268e-05
8.305787826333694e-05	1.8042128804255403e-05
3.7672577317421646e-05	-6.104087707247496e-08
6.501370462474558e-05	1.228876905692412e-05
-1.354663689552318e-05	-6.740348933256069e-06
1.6476981480817232e-05	7.078463647257778e-06
-5.743239323338774e-06	-2.5102145152977807e-06
2.8118896337399696e-07	-5.1287033375903045e-09
-1.325900749236145e-06	-3.961710123576596e-08
4.064278749639384e-07	-3.82106347801612e-07
-1.0839080420884349e-05	-1.143149869990565e-06
-3.716209914923018e-06	-9.60922273409916e-07
-1.3216834814430954e-05	-1.8793202912675948e-06
-8.730913719426252e-06	-3.1026816832864345e-06
-1.2480429671809689e-05	-1.9850029749198075e-06
-8.715886806894381e-06	-1.2576331200820842e-06
-1.8639817596843423e-05	-3.95811738913959e-06
-1.2928399464920712e-05	-3.2990254239179593e-06
-6.427745891060442e-06	-1.3885011072503125e-07
-9.696652801919302e-06	-2.171846543642777e-06
1.7514689612529918e-06	1.1082004154649802e-06
-2.3503587518571088e-06	-1.1788387836065472e-06
8.295354406114577e-07	4.177484083542305e-07
-1.368764873553365e-07	7.418609480445854e-08
5.535942486824034e-07	-2.9612455249056e-07
-7.475894156387121e-06	2.1643433270780853e-06
6.999668410609005e-06	-3.72414481112846e-07
-1.9997102434476905e-05	3.1203033097142644e-06
-2.1012287479680897e-05	9.632180960512056e-07
-1.078695051540952e-05	2.6584769918061633e-06
-7.988045416124826e-06	1.0392548088028512e-06
-1.53155613589157e-05	4.152613763486678e-06
-1.4925353344552434e-05	2.654148750989933e-06
-2.6352162018507003e-05	2.673197828369699e-06
-1.4630423248467252e-05	1.663373243777407e-06
4.35401250802304e-07	1.8684847276639848e-06
-5.670548110739804e-06	5.318187834689404e-07
3.5607528345760536e-06	-1.7901280837518785e-07
-1.0672252299359886e-06	2.8643425593156662e-08
5.292588775342707e-07	-2.590267684374037e-07
-2.080996803186873e-06	1.0294243029077844e-06
2.8722423995081443e-05	-6.540902277459254e-06
-3.551194700030532e-05	9.382383767376804e-07
9.871825289050408e-05	-9.824186688881123e-06
0.0001160448056887	-3.104019087382786e-06
5.159223439684614e-05	-8.688082359153535e-06
4.0321012909393094e-05	-3.0694148332762836e-06
6.0632160055439285e-05	-1.3356540546617516e-05
7.382098911327282e-05	-8.32740268614988e-06
0.0001406298735323	-8.863552988389973e-06
7.378343696154264e-05	-4.961906301118119e-06
-8.930980397901582e-06	-6.275474849658374e-06
2.297060941387524e-05	-8.690222615901702e-07
-1.4324375212753527e-05	-2.7827341592437824e-08
4.277796494885848e-06	1.0217456261335297e-07
-4.765341265118575e-06	2.2010186911715376e-06
1.994545502903611e-05	-8.348006353719305e-06
-7.771704400464218e-05	4.011040894236672e-05
0.0002542880973423	-3.808718627651659e-05
0.0006983115680102	4.013456450904667e-05
0.0012750080911764	-2.941412684325575e-05
0.0006266278864544	3.7243447111702495e-05
0.0007663522818197	-2.0149952671325328e-05
0.0002921271511998	2.6682605896148703e-05
0.0011992212376477	-5.722254769834087e-07
0.0013617345394289	1.584688132234283e-05
0.000717990752839	-4.710226569277398e-06
0.0002036479524625	1.506825597589404e-05
-0.0001154472767926	1.5040985831311842e-06
9.200647412284492e-05	3.976221943732426e-06
-2.978586319911648e-05	-2.0195329281254603e-06
6.645481774346065e-07	4.101819490468437e-07
-7.189876797535652e-06	-1.6545387986641157e-06
0.0002608140185157	-1.617446825748518e-05
0.0006728045523857	-7.878989475890578e-06
0.0004446098784137	-2.2248210191331386e-05
0.0003786918165824	-3.120327348536502e-05
0.0006245924553621	-2.14592919793961e-05
0.0007228185035161	-2.834205425151614e-05
0.0015298875673457	-3.827534536836775e-05
0.0011429433224608	-4.307633697080598e-05
0.000458188707063	-3.312791522457756e-05
0.0005233854349529	-2.298777065718054e-05
0.0008327768578791	-1.5383633874357227e-05
1.1238363732220628e-05	-1.559643547655228e-05
1.360230137332034e-05	9.29485830149953e-06
-6.410715621810835e-06	-2.790439620037024e-06
-6.599592092702623e-06	1.1888067507345108e-06
3.92110099270388e-05	-4.563418427666621e-06
0.0005063038126827	2.2077852941954783e-05
0.0005157348249619	-1.8247309226078872e-05
0.0006003573978622	3.484207700533873e-05
0.000696438807552	-7.537976697608934e-06
0.0006198038972502	2.825618982201396e-05
0.0006321487700929	-5.164063205408447e-06
0.0016709428687356	2.9718761491697968e-05
0.0010430804842651	1.06285013758391e-05
0.0008497376425966	2.0450656698015993e-05
0.0005625758315559	8.511973349317838e-06
0.000868681835187	1.2633632243686911e-05
0.0002245430642859	-2.151448758090144e-06
-5.916035085992531e-05	4.956875901597616e-06
9.763205266005834e-06	-2.100879395026344e-06
-2.056638662699561e-06	-1.2121539104743254e-06
2.3058548108515364e-05	4.477653961717887e-06
0.0008109113518942	-3.387356427285939e-05
0.0003000328152374	4.419643394323415e-06
0.0007020938444426	-4.6514156154681425e-05
0.0004001174160106	-7.443712443362173e-06
0.0007446107299842	-3.786111744800512e-05
0.0005972414735399	-1.2387764284107244e-05
0.0012455419746827	-5.8348455530597975e-05
0.0010742146307198	-3.515326440760844e-05
0.00068673738187	-3.312875764744843e-05
0.0005162345099699	-2.4520336533544283e-05
0.0008978286073522	-3.0458800333067423e-05
0.0004570520438245	-8.076994836264115e-06
-0.0002001150348422	2.4247198803795414e-06
5.1702983721093544e-05	-3.865374467833264e-07
-2.0672858114105492e-06	9.254790500785316e-07
1.1718245232055684e-05	-3.772388435910279e-06
0.0005272512667534	2.1197042532338695e-05
0.0006145992561476	-2.047708868139271e-05
0.0005460943092259	2.756682514584952e-05
0.0007640158162473	-5.561523744360899e-07
0.0005092941426562	2.4264030151436645e-05
0.0005398186114851	1.880125446071136e-06
0.0002831748451749	3.8418057601447e-05
0.0008830580781152	1.5883994390450526e-05
0.0008775765778751	2.009287441805811e-05
0.0005374226226169	7.422042748528552e-06
0.00097541319973	3.777920195839805e-06
0.0002042502054891	6.881096524497951e-06
-6.990834744535447e-05	-3.2917803082689386e-06
1.4705591555292671e-05	7.606974400206966e-07
-4.112093980168414e-06	1.1257724251410838e-06
1.9057370133312184e-05	-4.224659779424622e-06
0.0004536090398491	-5.6976712646682205e-06
0.0008704457625544	-2.5632041373226095e-05
0.0006890477800579	-1.1016867999103196e-05
0.0008438945666312	-3.810694881715924e-05
0.0004470861026333	2.662047355267453e-06
0.000571423342555	-2.9209327866065217e-05
0.0001960955250389	-2.2194792965762173e-05
0.0008833110140725	-3.0164483598734413e-05
0.0008762902828929	-1.8475907488049403e-05
0.0007831937725995	-3.161903960459867e-05
0.0011518175310995	-1.3840717742491192e-05
0.0001126976760612	-2.034992248081715e-05
-1.0130439102844173e-05	1.5474877503984875e-05
-3.3319286176461305e-06	-5.166902976069845e-06
-1.3072251360952634e-05	4.7199233557251335e-06
5.7618071695780175e-05	-1.8053056223232092e-05
5.389920943388644e-05	4.7714524135570934e-05
0.0015227243605957	-7.806979469511629e-05
0.0017287747105881	6.621197988439718e-05
0.0012207225348245	-7.561334153963901e-05
3.003100545558914e-06	6.991262591035602e-05
0.0004352072693225	-4.886328912826253e-05
6.968417844125837e-06	5.4410784947704135e-05
0.0004870636808949	-1.2995163594033724e-05
0.0009377616260536	1.4929085323606872e-05
0.0021534220992757	-2.1948394433631753e-05
0.0014418929795894	1.0826148674056093e-05
-0.0002502252866253	-2.772032060257522e-05
0.0002291010928591	2.710034841870956e-05
-7.548718227200797e-05	-9.880655344256476e-06
-4.02918685515645e-06	1.0844250472206015e-06
2.1144217294877658e-05	-4.225067448271903e-06
0.0007157916487212	6.473784721801286e-07
0.0009909228170068	-2.835423173408815e-05
0.0008517565450318	-3.168937551231362e-06
0.0010332453381355	-3.0360731634474e-05
0.0007006957568674	6.676545410228231e-06
0.0007836222958018	-2.334923250228706e-05
0.0004531311229289	-5.4396739695948896e-06
0.0012594934656012	-2.1550333404704593e-05
0.0011582020805831	-1.0378981647537643e-05
0.0008891741169504	-2.4388993630931343e-05
0.0014659710835409	-1.3683980626587976e-05
0.0002506897198932	-1.2629261021205256e-05
-7.290829585445214e-05	9.891583788325126e-06
1.2959964541252613e-05	-3.3923468063223895e-06
-3.1829442804631235e-06	-2.335900186303824e-07
2.716072326439077e-05	5.963862974553278e-07
0.000840233836152	-2.08747687982783e-06
0.000446934832686	-8.300777650671114e-06
0.0008195684027178	-3.141690434417465e-06
0.000717918618275	4.282329289454293e-06
0.0007977096326883	-2.9550664765168293e-06
0.0006923554722036	3.168866022843934e-07
0.001076142360741	-4.438750726003143e-06
0.0012107865853026	-1.381667963175249e-06
0.0009957472868422	1.991733857639163e-06
0.0006581788975262	-2.329195722120993e-06
0.0010592978473662	-1.1750541980925469e-05
0.0004433633300588	4.306564636966106e-06
-0.0001830448221995	-3.738830964127784e-06
4.55106303015651e-05	1.2038549021109574e-06
-4.3626035813733735e-06	6.43290116268887e-07
2.4355927131110352e-05	-2.3190765985824923e-06
0.0003894752058178	-6.23562073418595e-06
0.0005613430010695	-1.198729052042636e-05
0.0005496620835402	-4.292714173106014e-06
0.0005606503898307	-2.6206016715373395e-05
0.0005206908069593	-3.5138700313095865e-06
0.0005730041880764	-2.3549336285708672e-05
0.0016300380188189	-2.1013470404943544e-05
0.0009215941050288	-2.752216981374798e-05
0.0006575813518873	-1.538057715326106e-05
0.0005675213175597	-1.588776404595383e-05
0.0008202918888675	-6.078677371329759e-06
0.0001365828767803	-1.6464369035511917e-05
-2.7349756261947107e-05	1.270131584856724e-05
2.4708965829882897e-06	-4.231983900011203e-06
6.812884530387546e-08	1.3004687242126727e-06
-4.383137863109425e-06	-5.25366278991836e-06
0.0001925201381262	2.274025606044482e-05
0.0006477166424683	-2.064851978669622e-05
0.0006788392851265	2.9692855498472457e-05
0.0006061565638019	-1.332090230325111e-05
0.0006887832565992	1.7643231505643865e-05
0.0008077460679959	-8.568021388416979e-06
0.0013886266986213	2.4721968472139947e-05
0.0012737290688525	7.258516864759986e-07
0.0006936002635082	7.779355177094918e-06
0.0007557175830284	8.202638222613122e-06
0.000764553802859	6.122793677922527e-06
-3.2071735841088804e-05	5.122169528753921e-06
3.974328564901055e-05	-2.6592745545825367e-06
-1.410452959843253e-05	6.376392300880003e-07
-5.143701486624004e-06	1.114727424008163e-06
2.318063046375171e-05	-3.87466064955785e-06
-0.000169217217962	1.7572223078006988e-06
5.254144163180247e-05	-1.8240900870681335e-05
0.000131623475292	-7.577247195989978e-06
0.0004857781064273	-3.597233408621632e-05
0.000142328154312	5.7492888688221895e-06
0.0002303249744798	-2.9511420590384524e-05
-0.0002559199980709	-2.6239833792655464e-05
0.0003355516108194	-2.8653099867524415e-05
0.0004725900178728	-1.3586698373094074e-05
0.0001725281478881	-3.004537033418086e-05
-7.247274970002972e-05	3.222422642797605e-07
-0.0001119943313492	-1.9517324979528456e-05
8.046123609427792e-05	1.688658920183379e-05
-2.517198394840815e-05	-5.815086953189288e-06
1.1241802824414226e-06	-9.648159302776621e-08
-5.035670482045921e-06	2.449672113830693e-07
5.6363360475890046e-05	5.477099132136865e-06
5.100480307356051e-06	5.633052576009605e-07
7.771016890242091e-05	8.784851637891526e-06
3.4887691711752966e-05	9.533988123535618e-06
5.0396478602480174e-05	3.23719599841636e-06
3.5043251811238456e-05	7.816341186178473e-06
0.0001385204393103	1.3699160872856171e-05
6.679402506987598e-05	1.0301665794892685e-05
5.854043436159383e-05	7.943700678556e-06
5.87464524394731e-05	1.0349454874181733e-05
4.9290599201115386e-05	1.6460582360259945e-06
3.0293042117049133e-05	7.845530342619056e-06
-1.896884002521345e-05	-5.910749466523573e-06
5.656654934987065e-06	1.9295060203555117e-06
-1.6854253664747666e-07	7.10730291664687e-09
7.520047319292784e-07	-5.531686449599704e-09
-8.708031579707044e-06	-1.1730827148695672e-06
-1.1740530442111594e-06	2.4368605942146017e-08
-1.184633035790537e-05	-1.832759239238968e-06
-5.128638925045188e-06	-1.7356418684396042e-06
-8.265000190822653e-06	-8.406377627361871e-07
-5.925000465568318e-06	-1.3960322296751466e-06
-2.067133745698092e-05	-2.714764785526001e-06
-1.1148694038695974e-05	-1.9912260703533644e-06
-8.849758822327937e-06	-1.6835746666909763e-06
-8.984108287027708e-06	-1.8983784191746375e-06
-7.998526641852883e-06	-4.296556922487442e-07
-4.5791726641072565e-06	-1.3890984885572663e-06
2.8280095559664967e-06	1.0188715962714e-06
-8.390256344664728e-07	-3.288596840477013e-07
2.8748884509422874e-07	-1.2991067871502048e-07
-1.2772504427471051e-06	5.285187330622693e-07
2.5570648469559942e-06	1.375829886532309e-08
-2.738812089942368e-05	4.463460254311585e-06
-2.0157631123675975e-05	3.357897377413882e-07
-1.383995093043422e-05	3.420248332128205e-06
-3.4840026053905767e-06	-9.137322920926107e-08
-1.158523984592769e-05	3.0005570682292904e-06
-7.851490165467842e-06	1.3533856768899567e-06
-1.4732148945818904e-05	3.2166282554398786e-06
-9.007320279212243e-06	1.4509313701643062e-06
-2.856922765861772e-05	2.7061904332110073e-06
-2.342247395964596e-05	3.09693956601486e-06
6.794188050569076e-06	7.91736859658199e-07
-5.572505449919476e-06	-4.877965913763582e-07
1.7922476071634909e-06	1.638505766925674e-07
-1.447300630120533e-06	6.014790657219275e-07
6.261846820847534e-06	-2.3878788212100343e-06
-2.094048705816408e-05	1.817967790941645e-06
0.0001383002762206	-1.6213226543806964e-05
0.0001092001438587	1.6408878778554277e-06
7.012543241263426e-05	-1.3084776650289211e-05
1.1498086154092845e-05	3.2739879796197444e-06
5.515540084051272e-05	-1.1264338962792436e-05
3.0019728833776556e-05	-2.4155479817392115e-06
6.73018092997806e-05	-1.0376992439764624e-05
4.241157513904154e-05	-3.204944516676084e-06
0.0001544350849376	-9.275957476640343e-06
0.0001119846290388	-8.268817787806777e-06
-3.9189130227762e-05	-4.109766082021064e-06
3.031105942806526e-05	3.045113843903097e-06
-9.610919275389097e-06	-1.0518302824758423e-06
-8.230891541327362e-06	3.0473320914892776e-06
3.1742743994287004e-05	-1.127330617493875e-05
1.8275797903495364e-05	3.664044356727226e-05
0.0011406089219383	-2.0075443526373167e-05
0.0012257725266049	6.276795291882464e-05
0.0010897557870457	-2.7104782650006476e-05
0.0001852872783047	6.0531608506862114e-05
0.0005217496571023	-1.6737949295471426e-05
0.0001186321391546	4.7863687393365446e-05
0.0006829319599982	1.6784542497756736e-05
0.0009172586680297	3.491582499775804e-05
0.0015320394737655	7.548946860935448e-06
0.0010702492267046	4.3785451147236344e-05
-0.0002114906451347	-2.6385755705054343e-05
0.0001745116607509	2.6110516786265425e-05
-5.665762143581911e-05	-9.344168553861727e-06
-5.4830955472309775e-06	3.251877953991563e-07
3.845373044865344e-05	-1.5038447934462907e-06
0.0008146202205633	-4.544740915536684e-06
0.0004086920637078	-3.560199801745956e-05
0.0006172540925013	-1.084251634182774e-05
0.000891114611121	-1.9136440423210378e-05
0.0007813199115116	-2.108850147563091e-06
0.0006838372214817	-1.7403195745595137e-05
0.0004619559027474	-1.522172623096034e-05
0.0011944602549327	-2.0212115989845105e-05
0.0011654224786724	-9.680606827179913e-06
0.000449069659759	-2.3948504900056773e-05
0.0010048922138126	-3.243390156087984e-05
0.0004401992157097	-1.6167566902654893e-06
-0.0001725572402946	8.666857716616642e-07
4.138034902689749e-05	-3.94374560367347e-07
-3.1132156716503984e-06	-6.813592890318262e-07
2.6577898626386536e-05	2.773644924948794e-06
0.0008388513066178	1.0831854618897992e-05
0.0005284779173089	4.0374427989956975e-05
0.0008987147557412	1.836521706490074e-05
0.0005997105330282	3.09298607608981e-05
0.0008197717032045	1.5367849873033514e-05
0.0007302626218266	2.8554078579633487e-05
0.0013998874365782	3.1895135615301126e-05
0.00126330311694	3.9979051774864565e-05
0.0008666864679337	2.6167825222915123e-05
0.0007647623360941	2.8929414237677892e-05
0.001131744970472	4.2841135845440974e-05
0.0004275688682114	3.66127468836264e-06
-0.000173821642422	6.152916637217467e-08
4.2974184833286127e-05	-2.548771452385436e-07
-1.2445754804535896e-06	7.539913609202663e-07
6.610709746622308e-06	-3.158859701018709e-06
0.0006642539256707	-1.4781180983239442e-06
0.000850640591047	-3.621443321840723e-05
0.0004369673099679	-7.956100614143325e-06
0.0006972743547913	-2.838799521661039e-05
0.0006424595353335	-3.499445146749743e-06
0.0006883549673094	-2.3231419701573017e-05
0.0017721595033339	-1.032197160940994e-05
0.0011176573174709	-2.7376938452671405e-05
0.0008271588153893	-1.6710253866049203e-05
0.0004554373685857	-2.352504880960818e-05
0.0012971379810122	-2.9097691997254403e-05
0.0002398665832309	-2.6234203034281504e-06
-8.478263069237936e-05	1.0144150727159697e-06
1.8275694272852157e-05	-3.54544498271315e-07
-5.8623996253650405e-06	1.683220741355941e-06
2.588157559816356e-05	-5.906299031440563e-06
0.0001417362477092	3.2596098653836e-05
0.0008428922246248	9.716857006971478e-06
0.000756783076343	5.1600372214936174e-05
0.0006168525303871	-5.307135162471375e-06
0.000536496802563	4.561205363525813e-05
0.0007296490154172	1.6016098326632528e-07
0.0011954042610721	3.714436599262823e-05
0.0011029237270337	2.6592076595684147e-05
0.000614902668951	3.329013709329006e-05
0.0009229398845071	2.0268609901647337e-05
0.0008960479416431	5.543563738232338e-05
-8.034566642203266e-05	-1.471930307529252e-05
9.429197909624654e-05	1.734838992982447e-05
-3.2454754893065516e-05	-6.368232141174106e-06
-5.862841828464935e-06	2.2831934855526835e-06
2.6822882611771035e-05	-8.858892817551238e-06
0.0001869156284416	2.0289103501605407e-05
0.0007382440334217	-5.084081206153608e-05
0.0008347654909943	2.423405539474556e-05
0.0008433930443805	-4.232381283018053e-05
0.0006635761685086	2.2431790422030016e-05
0.0008239284416335	-3.535323484434833e-05
0.0010508084873969	2.761339095653503e-06
0.0012794440764614	-2.556864641561847e-05
0.0009027282401202	-7.341840594671325e-07
0.0009400948671989	-1.9352639007949745e-05
0.0008408003003526	-1.0425594789154972e-05
-3.66639968833402e-05	-1.0555866686534351e-05
7.203312296960143e-05	1.017064184080388e-05
-2.6513635227776235e-05	-3.771452940953431e-06
-6.228302240197558e-06	1.962174186346394e-06
2.7368512291209504e-05	-7.131546090649176e-06
7.834592811579893e-05	3.340682877778751e-05
0.0003548217589103	-9.792753650105295e-06
0.0012771823607132	4.687121560904843e-05
0.0021153443299444	-1.2388105773695325e-05
0.0009049063613996	4.139330099933452e-05
0.0010690771802346	-1.2070195813269722e-05
5.1595776418362406e-05	2.168704213413212e-05
0.0016933069771262	1.0862515208650975e-05
0.0022770904120141	3.064764440457126e-05
0.0012482313039062	8.268322977673365e-06
0.0004234102918251	3.9476639184934825e-05
-3.982469742272912e-05	-1.2773574467822282e-05
6.478900671713915e-05	1.5581880152080066e-05
-2.3910444679706645e-05	-5.8279283032004415e-06
-7.5265311329113055e-06	2.6274478569505e-06
3.4529573684749846e-05	-9.935091132316353e-06
0.0003124663832292	2.9879476713096894e-05
0.0011039168830684	-3.9477082595998544e-05
0.0010868032386656	4.1050143944349457e-05
0.0010515153838882	-3.8819358300900155e-05
0.0008251738725329	3.794186845601936e-05
0.0010496853440711	-3.0108211702771474e-05
0.0014454838465686	1.5632501667281496e-05
0.0016184630987266	-1.0861311883952436e-05
0.0011053463708104	1.2542465013750331e-05
0.0012543737453047	-8.961457148953794e-06
0.0012744505863213	1.3317777762808863e-05
-2.9617324765654495e-05	-1.5733046322349795e-05
8.758997560605168e-05	1.628731163437328e-05
-3.3082773520769416e-05	-5.989478586930242e-06
-3.0923908697971144e-06	7.307428661551041e-07
1.588586008226475e-05	-2.556584708855994e-06
0.0006533262790819	1.5329384123073778e-05
0.0010179525355944	6.179856298721719e-06
0.0007327976420641	2.4321887625687435e-05
0.000785550841419	-3.958601521835324e-06
0.0006884474974557	2.1847068494522692e-05
0.0007859094984612	4.626965522252405e-07
0.0019534929050094	2.4036009288089783e-05
0.0012505691198432	1.3140271547699338e-05
0.0008907971121933	1.4185777397071056e-05
0.0008015679699141	9.90291089247326e-06
0.0014424045292232	2.769105971435711e-05
0.0002043541558941	-7.329605802206599e-06
-5.3703890579553345e-05	8.690715169146407e-06
8.389779564529665e-06	-3.1988969755980524e-06
-2.700571800628438e-06	-3.776713460718214e-07
2.5186453940506047e-05	1.1217944272823235e-06
0.0008516236678863	-3.4206419150841726e-06
0.000442786057636	-7.401740411647562e-06
0.0007428652821309	-1.0668555300507984e-05
0.0004914122431325	1.6260619363561955e-06
0.0007940229763756	-5.5232291257105365e-06
0.0006713078339433	1.4032743150669523e-06
0.0012090585255253	-3.1566630987113505e-06
0.001183957005095	-1.7269602089192514e-06
0.0007727501424928	-3.630144912128968e-06
0.0005823701278182	-7.087708239043137e-06
0.0010624857298141	-1.3786856797030996e-05
0.0004516857285055	6.113930605517072e-06
-0.0001894835249439	-5.408345984522561e-06
4.761710668690725e-05	1.7890995617061097e-06
-7.835414872308867e-06	1.164903140361762e-06
4.24389504207028e-05	-4.003346129488301e-06
0.0006287399938049	2.2602001253588025e-05
0.0008121478926719	5.275614238523472e-06
0.0007563110094155	3.866878892721116e-05
0.0010771484226099	-3.3560375691645506e-07
0.0007031414603527	4.016553811428713e-05
0.0007734019561829	2.143014131059784e-06
0.0003881385948631	3.329462883195636e-05
0.0012497759304464	2.5608657390971628e-05
0.0012160102694147	3.2510143660038034e-05
0.0007637398852582	1.2114818781959725e-05
0.0012344982419707	4.075521252560317e-05
0.0002438883021771	-1.491136405460555e-05
-5.714295611933138e-05	1.6863906398802935e-05
7.343898365540286e-06	-6.168831712567742e-06
-3.193741462951394e-07	1.2967782591486732e-06
-3.7719251477280414e-06	-5.339143721754896e-06
-0.0001152717213643	2.546374594323915e-06
0.0003290368526253	-4.356320550105247e-05
0.0004161695847174	1.80296634722029e-06
0.0003222111227563	-3.1249141321730385e-05
-8.870160176371456e-05	2.259256184064368e-06
4.298381042152922e-05	-2.516482951538684e-05
-6.677301641380561e-05	-6.131496004417002e-06
-5.175256205894359e-07	-2.6185279834013032e-05
0.0002153305374574	-1.3230559248737404e-05
0.0005445758123953	-2.0152507002927925e-05
0.0002180215954525	-3.0080311491491228e-05
-0.0001447895220567	-3.3938253922468388e-06
8.213731378277219e-05	1.0574812034619006e-06
-2.3891555981510348e-05	-3.281637508487184e-07
-1.2406610270271152e-06	7.114364193270293e-08
6.3773664311894025e-06	-7.384240974723805e-08
3.350743339382201e-05	5.2075746094338965e-06
8.617036735595686e-05	1.2373201803314509e-05
4.7028861424280016e-05	1.048099806794319e-05
5.6392330211974136e-05	6.157830022974483e-06
5.426474395869371e-05	9.53766963150168e-06
6.934396752063632e-05	5.988484178480426e-06
5.3199736507786206e-05	1.0060942591616188e-05
0.0001067706204285	1.2071415859231952e-05
5.910809660668098e-05	1.0380765615817793e-05
6.003210156402071e-05	8.87520977012628e-06
0.0001047388319185	1.846679615902821e-05
6.927796863509186e-06	-3.642175571685597e-06
4.758928957216911e-06	4.306785745633277e-06
-2.2885167967222236e-06	-1.547872191080263e-06
1.8340131622976642e-07	-2.869733247680236e-09
-9.339380799812788e-07	-2.5735395015519257e-08
-5.360748234177135e-06	-8.850079312024033e-07
-1.35321260377657e-05	-2.5305134483668765e-06
-6.936285296191068e-06	-1.9133503330971203e-06
-9.469200625947105e-06	-1.322686182668722e-06
-8.156717220266358e-06	-1.6401351726456878e-06
-1.0571301120579329e-05	-1.2700077748171667e-06
-8.616799823543466e-06	-1.8704731661029312e-06
-1.621637680651954e-05	-2.3378055521022213e-06
-9.805318121737024e-06	-1.8950196314813477e-06
-8.982520010623737e-06	-1.830843167813879e-06
-1.650243102598108e-05	-3.468815667687418e-06
-1.1468140754431328e-06	5.986751589068454e-07
-6.433852088974661e-07	-7.261551224463871e-07
3.2253695082517577e-07	2.6071375075049386e-07
4.1186178588782455e-08	-5.290747509940662e-08
-9.906761314446245e-08	2.252342154804871e-07
-1.5577075939313994e-05	1.3367785924967782e-06
-3.0293858801852047e-05	3.702599058426481e-06
-1.288789437582487e-05	2.326940434478552e-06
-1.3084776067431664e-05	3.219672709461962e-06
-5.262754208551811e-06	8.605624199718945e-07
-8.787968958565106e-06	2.0805435209750418e-06
-4.5225690352855205e-06	1.824026306926393e-06
-1.2701809434535426e-05	2.772084916541489e-06
-1.1820882580254631e-05	2.6703707150513963e-06
-1.7257981645958165e-05	3.2810086264758413e-06
-3.9647039805886304e-05	4.133887183887457e-06
-3.688843298160058e-06	6.036269802057317e-07
7.590149151285674e-07	-1.8273863288888786e-07
-5.1461588308032666e-08	3.8848930852372216e-08
-1.4830486329332532e-07	2.120959744493853e-07
1.8108763982248035e-07	-8.765737302965348e-07
8.033194352646877e-05	-3.303618168804462e-06
0.0001576245853311	-1.262519005292302e-05
5.8644880295437886e-05	-6.268281274597223e-06
6.108832637319564e-05	-1.0997162286175604e-05
2.246955821723613e-05	-1.9536421783955328e-06
4.0924153081714056e-05	-7.102970586513617e-06
1.5860810019937187e-05	-5.472088163917158e-06
5.803348209484488e-05	-8.896504437725266e-06
5.306683643191091e-05	-8.260479477543968e-06
8.222359820343102e-05	-1.029123937184911e-05
0.0002054686263011	-1.279381169646921e-05
1.8882395832297983e-05	-1.809643898074543e-06
-4.213167886512094e-06	6.392951310685573e-07
4.018525879345247e-07	-1.6075748131171274e-07
-6.559570220341081e-06	1.10663887269475e-06
3.811972075188816e-05	-4.032110846833811e-06
0.0010102869445488	3.0258576946712963e-05
0.0015016725211581	-3.286096549702101e-06
0.0009853414034713	3.489325513111949e-05
0.0006023385800321	-8.897234781445295e-06
0.0002269237792147	2.5606083631980676e-05
0.0003423808271574	-9.344873863041152e-06
0.0001638091512345	1.5161688290825696e-05
0.0005084567015158	4.6649706896826816e-06
0.0005729634279859	1.898853156467328e-05
0.0011496193942327	9.519698984466077e-06
0.0021331728919797	3.389187973725761e-05
0.0003616412409815	-1.8385027674351592e-06
-0.0001032872956613	6.826693679917905e-06
1.876783924044822e-05	-2.9126994956893913e-06
-8.494814225520156e-06	1.1212930341269136e-06
5.3277504382739986e-05	-4.782273224805771e-06
0.0008794505932536	-1.0782866184088144e-05
0.000741189364326	-4.539159889544634e-05
0.0012037813081655	-1.7000551652808567e-05
0.0010354434542287	-4.656016551703101e-05
0.0004769430638648	-3.7137938676480744e-06
0.000461228053876	-3.384701864500288e-05
0.0003189088565319	-1.5130850264934356e-05
0.0007810845887203	-3.9034878270342194e-05
0.001182769465308	-2.9075225087052897e-05
0.0011415813526623	-3.834251308412995e-05
0.0013483347154949	-3.903218687839921e-05
0.0004297048241141	-1.5267424198287514e-05
-0.0001457141824014	9.512878108823993e-06
3.1474055238384746e-05	-3.1029914611893885e-06
-3.817945285421924e-06	1.20162066458636e-06
1.599818680508994e-05	-4.2299074241013566e-06
0.0006763702225364	2.9367389805775503e-05
0.001194853719927	8.305727236620522e-06
0.000858060188829	4.580674001685733e-05
0.0011723108880671	-1.158646734700957e-06
0.0007527258040317	3.0173966992386213e-05
0.0009042643302756	-5.295267311583997e-06
0.0004662947535196	2.0227212746203017e-05
0.0014217427994453	1.1800570855462676e-05
0.0012627892290911	2.786082142851337e-05
0.0009611853714716	2.1301888319749304e-05
0.0016262669187053	4.6281407323048906e-05
0.0001801539960898	-8.186424561488316e-06
-3.482451037015902e-05	1.1855589187170526e-05
1.921649134437442e-06	-4.532458946007183e-06
-8.021804210537424e-06	2.94163592825847e-06
3.80195943899904e-05	-1.1483100133804025e-05
0.0002322620924773	5.684954909040198e-06
0.0010090638908562	-8.125834026972353e-05
0.0010101195414578	3.299455934144267e-06
0.0008771395248164	-7.042400558442308e-05
0.0007344003222023	2.1634687727588084e-05
0.000949509999785	-5.178147490653603e-05
0.0013250677693129	-1.0270687778009983e-05
0.001456678631355	-4.396841412592121e-05
0.0009116592224705	-1.9612333656694655e-05
0.0011802838225822	-5.145584190142695e-05
0.0011244483566092	-4.327879123386337e-05
-5.822748683609713e-05	-2.3529379536568312e-05
0.0001020238322673	1.7642086327577033e-05
-3.6842842235473486e-05	-6.031660525613036e-06
-4.209089959875037e-06	1.4382054146477668e-06
1.843966256645342e-05	-5.262661730621057e-06
0.0001412029283525	3.2741522466112166e-05
0.0005201159275856	8.666095316471507e-07
0.0008421197685578	4.56421446812276e-05
0.0009101875295079	-3.234372513460684e-06
0.0007126321776643	3.276241942595057e-05
0.0008375641002788	-5.043395067861574e-06
0.0016081123833252	2.8457746362035325e-05
0.0013211189456079	1.3488135941799667e-05
0.0010124988687507	2.8149050474374644e-05
0.0008882692024804	1.8170638008876023e-05
0.0006084285361348	4.1749409000111885e-05
-2.6657812708742977e-05	-4.630087576447605e-06
5.2423864796814986e-05	8.690156264005302e-06
-1.9434398415570945e-05	-3.465218938375866e-06
-2.5767764513071086e-06	1.0793087285090275e-06
1.313530739327561e-05	-4.276686212970676e-06
0.0001753377398538	-7.90042752618175e-06
0.000355390943415	-4.1428994014280606e-05
0.0009040433246141	-1.4822754618150095e-05
0.0010248392279846	-3.634667412206145e-05
0.0008270110340746	2.022886794330291e-06
0.0009046241915984	-2.43975992473572e-05
0.0020396654662241	-1.0857469149802372e-05
0.0014587873025821	-2.5468509955706437e-05
0.0011938600100684	-1.9542899492700525e-05
0.0008784346262749	-3.4534036023753816e-05
0.0004879999204602	-3.474751656750287e-05
2.1387955781518963e-05	-1.17433217859876e-05
1.942286955657545e-05	7.190099295181932e-06
-9.050791131721957e-06	-2.281724356933978e-06
-4.02651454077456e-06	1.8236307656724744e-06
1.6061785145959086e-05	-6.887669250080164e-06
9.95718079907887e-05	2.293868012977614e-05
0.0003257982928178	-1.9561650329129088e-05
0.0003768474529334	3.3183402608720116e-05
0.0014074593555245	-2.6200075341123568e-05
0.001702453212019	3.01157287905065e-05
0.0017901278083437	-1.667839072776428e-05
0.0018452161054795	2.5526966742487796e-05
0.0029232221440849	-7.893433897634072e-07
0.0017827822944913	9.853699265158955e-06
0.0002850089765762	-5.20573526170955e-07
0.0004338095481702	1.863583510653851e-05
-4.354718946680397e-05	-1.1808486401315112e-05
6.093094474203719e-05	1.2336414599535955e-05
-2.217640633120765e-05	-4.520509998446365e-06
-5.428834351527629e-06	1.9790547383043577e-06
2.588668550269278e-05	-7.617280178126938e-06
0.0002521665664733	1.0805761746122184e-05
0.000663915916091	-4.461517937707607e-05
0.0012372535057017	1.0984254623475138e-05
0.0013678720647144	-4.084744285592807e-05
0.0010181656854554	2.0485155836632103e-05
0.0011661099698907	-2.9661327167516172e-05
0.0024698185354743	5.539570302430866e-06
0.001854270436486	-2.05103848738045e-05
0.0015394403889948	-4.8163010279883345e-06
0.0012635621704579	-2.6113922110837857e-05
0.0008351438020829	-1.3681965922216625e-05
8.898944319955165e-06	-1.4649144640506874e-05
4.850584538163865e-05	1.22856888910631e-05
-1.999597021216671e-05	-4.313122238464466e-06
-7.519691582707127e-06	2.64557027807178e-06
3.455793783633983e-05	-1.0019892241147915e-05
0.0003196453325464	3.118917256229192e-05
0.0011316405240208	-3.77669362415364e-05
0.0011417343011576	4.159231839629854e-05
0.0009691547508932	-3.543399736342374e-05
0.0008757576515122	3.86912868373674e-05
0.0010991561396558	-2.91976261873002e-05
0.0016539517655993	1.5237715168837843e-05
0.0017001634970898	-9.415792019713854e-06
0.001032273300086	1.6076262427716337e-05
0.0013136964170503	-8.415774290836293e-06
0.0013062151212196	1.5944101539721853e-05
-3.1437122196411834e-05	-1.536494480482874e-05
8.966842789007783e-05	1.6112303845946465e-05
-3.3759555651181736e-05	-5.94329258431125e-06
-5.203108139773008e-06	1.4106673746625372e-06
2.624368604920877e-05	-5.423130282516883e-06
0.0006975565403245	2.0275640019087203e-06
0.0010328183707008	-3.564452593513111e-05
0.0007790084340658	5.008512605243134e-06
0.0010865646521544	-3.658744302185e-05
0.0006736593191495	1.070443688012292e-05
0.000776049327845	-2.8515187170949245e-05
0.0002914467925681	-5.090233273948515e-06
0.0012366405381593	-2.4840453804104005e-05
0.0011926545202882	-9.952509716042398e-06
0.0008352824832976	-2.290222309297315e-05
0.0014899448943586	-1.5559876438857065e-05
0.0002336677945886	-1.616603124939008e-05
-5.853275868413096e-05	1.297035266855412e-05
8.210780727522961e-06	-4.465956971127082e-06
-7.419460296170839e-06	5.807232291544881e-07
4.786820663411682e-05	-2.3373134907374706e-06
0.0010487298012158	2.090745484006371e-05
0.0009764518477865	9.969536735000292e-06
0.0012910211790704	2.951098615798517e-05
0.0010736380790062	-2.152889111960728e-06
0.0004741602227835	1.5286492104528075e-05
0.0004718691803874	-3.84401510215382e-06
0.0004059685061057	1.4360142491710996e-05
0.0007916279113412	4.720063434931747e-06
0.0012090997752544	1.3153668403520162e-05
0.001256036042154	1.6845432528764062e-05
0.0016893997308481	3.360737104565219e-05
0.000489617647971	-2.0607090441228695e-06
-0.0001744511375483	5.187700794637892e-06
3.915933262622662e-05	-2.184692693565056e-06
-1.4573462590569335e-06	3.680947626335365e-07
8.159558022978168e-06	-1.4211997294387538e-06
0.0002844311934914	-1.1701300658202704e-05
0.0004826095224725	-3.1049147560099936e-05
0.0002153639451734	-2.2740907654590874e-05
-1.611327286410359e-06	-2.470673621911536e-05
-1.1560916909029517e-05	-5.627411385065206e-06
2.6948344440981295e-05	-1.754944861265858e-05
-5.7083871384780625e-05	-1.7170122064105104e-05
2.3814307771647753e-05	-2.2404072641684075e-05
-3.862702825306403e-05	-1.8656388773000465e-05
0.0002891792054409	-3.1927470971561604e-05
0.0006524504014408	-3.3916673430746164e-05
9.075643426175924e-05	-6.745601867458957e-06
-2.4410416718824295e-05	3.585135901415207e-06
4.0982193138891e-06	-1.0696498606638722e-06
-4.529286237031777e-07	7.538878357750011e-08
2.279763423478322e-06	-2.498748098272433e-07
5.6967947793260574e-05	9.671049477390424e-06
7.891028526665523e-05	1.064283759598852e-05
7.673818290407724e-05	1.4206648862078238e-05
9.378895195266828e-05	7.1349350044472135e-06
4.047400169438325e-05	6.45366236757856e-06
4.849971827380924e-05	4.480292284426696e-06
5.477064304916296e-05	8.832057326493514e-06
7.649569267150387e-05	8.631736716904054e-06
9.971251426524104e-05	9.91215042443009e-06
8.081809181913332e-05	1.2989370902094654e-05
0.0001161740318131	1.8355982067208313e-05
2.0725028932562115e-05	2.0966645408992223e-06
-5.830507318694259e-06	-1.0055297190402457e-07
9.780994117919822e-07	-1.2131323188573437e-07
8.085895072100462e-08	-9.95958452175431e-09
-4.1718167428373874e-07	2.987041663263095e-08
-8.747804159523887e-06	-1.820911590401388e-06
-1.198398646463352e-05	-2.1913631425510354e-06
-1.2818957859899369e-05	-2.6455537494856446e-06
-1.4050755775000742e-05	-1.4834111958691214e-06
-6.327239300540271e-06	-1.199781607980686e-06
-7.525012743596907e-06	-9.35118999132527e-07
-9.085193709146732e-06	-1.6524352628821986e-06
-1.1890378127561012e-05	-1.716713489918999e-06
-1.5002532127117333e-05	-1.934721660500787e-06
-1.3416976452010536e-05	-2.503066506096374e-06
-1.7703600067906212e-05	-3.5987671792013027e-06
-3.2568858608568734e-06	-4.065121907921078e-07
8.841420724032364e-07	2.366032376965359e-08
-1.42601745515619e-07	2.1195767368006128e-08
1.3600157720561805e-07	8.850390247684504e-08
-1.6239887396775342e-06	-2.885729189278182e-07
-4.385207739740239e-05	3.515932636502502e-06
3.45990625633355e-06	1.1492401492230552e-07
-1.862961036649008e-05	3.964011684409018e-06
-3.1505077162463724e-06	8.03183733050593e-07
-1.0294012951787334e-05	2.41477785402798e-06
2.7769081354792843e-06	1.1434982826256806e-07
-5.6644614406468626e-06	7.161322346816147e-07
-2.820786949665069e-06	1.5213387855054114e-06
-1.4941870459268902e-05	2.8801404382767745e-06
-5.3933108764259514e-06	2.0787520705644186e-06
-2.938807816478291e-05	3.5377226169998783e-06
-2.977172305422197e-05	9.834151677937792e-07
1.3944690463594332e-05	-2.2687385445252597e-07
-3.736539436775078e-06	2.1955576681055222e-08
-6.661597402069724e-07	-5.430574050987552e-07
8.644564999310482e-06	1.8872806228136416e-06
0.0002444436433306	-1.4127325965836033e-05
-3.003449457748997e-05	4.3857727921505304e-06
8.945415280214991e-05	-1.5940399992318706e-05
-9.2996727014267e-07	1.932587076562128e-06
5.3423915689984626e-05	-1.0787271241524187e-05
-2.3086646064461483e-05	2.640526411702833e-06
3.498252278421022e-05	-3.381054514332656e-06
5.037220937314398e-06	-3.3496912579694523e-06
6.59667501388274e-05	-9.241689959017764e-06
1.3080117269712004e-05	-5.310909180667565e-06
0.000153755044302	-1.129224231721862e-05
0.0001680845885383	-2.428154265840402e-06
-7.95612600906015e-05	-1.0922879260829388e-07
2.1420219328360945e-05	2.439260669645883e-07
-1.3070113219342155e-06	-5.173692784632954e-06
4.651858716704097e-05	1.943848434568798e-05
0.0025955276663447	-4.121071245915204e-05
0.0005417704709352	9.38826372872476e-05
0.0005717359600744	-4.085613566980846e-05
-0.000157567294801	9.731063207262856e-05
0.0004321941639206	-5.043641312302749e-05
-0.0001805203935479	6.74320132401842e-05
0.0003254422206093	-1.4506479029371662e-05
4.7985699610421315e-05	4.4450172631967874e-05
0.0003623244527326	1.2071909500769268e-05
3.2312678564706715e-05	4.623803968744559e-05
0.0024231113050969	1.1160921078407794e-05
0.0015877749670199	2.606529218260294e-05
-0.0007567332057053	-2.307868709994477e-05
0.0002032130988675	8.1346631725912e-06
-4.977787418901844e-06	3.881151731780626e-06
5.905135684570486e-06	-1.4674649788375473e-05
0.000174723729058	2.0005976037131833e-05
0.0021862518650805	-7.483912869683145e-05
0.0009874984935464	3.2358763827839755e-05
0.0006676848571674	-7.141987216370916e-05
-0.0001132470952746	5.255787832560164e-05
0.0004152792664721	-4.439721458114111e-05
-0.0001110912660017	2.9980436127617572e-05
0.0003970592494606	-1.810727173548616e-05
0.000260161541044	1.0267075913931628e-06
0.0016016073958635	-3.874795459241151e-05
0.0021369058761222	-1.4379959742267036e-05
-0.0003276299744435	-3.417153351378267e-05
0.0002418762583745	2.856217583136497e-05
-7.66702328711138e-05	-9.884685109402163e-06
-1.3467805232324556e-05	3.877264030372706e-06
6.591142631699692e-05	-1.4370920087972552e-05
0.0001588693681485	7.641800421196292e-05
0.0011925220583787	-3.884867673393139e-05
0.0017029371178013	9.040004316179552e-05
0.001265043523	-2.78381005265037e-05
9.268588829133724e-05	7.879818948981571e-05
0.0004154228789801	-2.452758583415582e-05
4.827457346429207e-05	4.8592434101643966e-05
0.0005160089126363	1.878492306548312e-05
0.0010865214825592	5.607939271128955e-05
0.0019922390352267	1.1805345196808644e-05
0.0012185727547182	6.208917362680935e-05
-0.0001131543415739	-6.577559022769512e-06
0.0001562677955353	1.6445730756440374e-05
-5.4697345337271944e-05	-6.855699865299662e-06
-5.893926584343835e-06	2.5706113208108413e-06
2.0936071821405378e-05	-1.00117321797795e-05
-9.501112862032252e-05	2.7496311535001684e-06
0.0004255211633818	-4.510570412803178e-05
0.0011556766387603	1.3491498686437885e-05
0.0018736365516952	-6.027753050446825e-05
0.000623130307821	2.8362034562113937e-05
0.0008460025756685	-3.411648616171055e-05
-0.0003240186537652	2.9703761399022675e-05
0.0012895462128187	-2.085391146470633e-05
0.0019191196073884	-1.5693488206400996e-05
0.0012205695048691	-2.975691695760616e-05
0.0003505201557497	-1.2501314356439355e-05
-0.0001617504535242	-3.16084269358495e-05
0.0001217918003221	2.3987844134670783e-05
-3.929444467825854e-05	-8.059759408146395e-06
-7.20709875564215e-07	-7.912660856680243e-08
5.899253122138794e-06	8.66988052119372e-07
0.0001887904545204	3.141016449475491e-05
6.762658192632642e-06	2.604155335791566e-05
0.0003295169297398	3.603525552478523e-05
0.0009531984014301	2.839173287709091e-05
0.0010307532456101	1.940350175750497e-05
0.0010072176055757	1.4890618503128064e-05
0.0011224195155752	6.041219535933326e-06
0.0016867250112674	2.752218183486155e-05
0.0012411592978658	3.634950369393605e-05
0.0001801596802748	3.1729194649554315e-05
0.0001835701539807	4.963077115778256e-05
9.321362381263576e-05	1.2339715796720751e-05
-3.3931069353129967e-05	-3.364602800981151e-06
7.638967918119773e-06	5.35487974404965e-07
-3.147192866844117e-06	1.7113950206099188e-06
1.0641294088386253e-05	-6.749660863769008e-06
-2.771952392207405e-05	4.683127252724926e-06
0.0002606697936526	-2.940158719875011e-05
0.0001420371936101	1.6179384731392664e-05
0.0008604902450498	-3.491362368817626e-05
0.0011987547068309	1.7521952970841342e-05
0.0012883315764006	-2.2519428235164488e-05
0.0015003437390657	1.5745839412785767e-05
0.0020874568739116	-1.443131750564114e-05
0.0011002014225409	-6.279292666096018e-06
0.0001152457594279	-1.2061288774255844e-05
0.0002610466099719	-6.681814995055331e-06
-0.0001001034801483	-1.7859681704020286e-05
7.885365128109162e-05	1.3546734666275176e-05
-2.5707696024739993e-05	-4.578799619324568e-06
3.7308764905269576e-06	-1.3119022245733603e-06
-1.2993292047358642e-05	5.425810357087867e-06
0.0001608259965773	9.581276600800395e-06
-8.535606212227881e-05	3.750610157184104e-05
0.0002612603822395	6.170044711256088e-06
-0.0004637478724771	4.702962871786843e-05
0.0012626443248369	-7.373640150448632e-06
0.0011464038459319	2.5246202518116655e-05
0.0066701149636638	-1.4043370478967468e-05
0.0019497304165224	2.335313358078665e-05
-9.76921545549289e-05	2.5711847168071776e-05
0.0001029815196729	2.8580257085556688e-05
7.774533225456821e-05	2.838893606419448e-05
8.463007494505199e-05	1.979058426275643e-05
-4.909455261544393e-05	-1.310797262391586e-05
1.4994149181448284e-05	4.2678620143721286e-06
-2.655478567822326e-06	1.325869792743917e-06
1.0008593136172418e-05	-4.99777785009248e-06
8.31717611710217e-05	1.416793973654912e-05
0.0002717018549447	-1.1664105204947168e-05
0.0003809078688678	2.6288388162978207e-05
0.0011768066365405	-1.724751959499447e-05
0.0015354271646135	2.218189727984311e-05
0.0016058605402388	-1.1178513565387062e-05
0.0018041907443488	1.3770990334130505e-05
0.0026260732819919	6.594781039375816e-07
0.001518652698633	8.506132745546898e-06
0.0002950676986809	2.7025277305108235e-06
0.0003656011176375	1.4487157655390318e-05
-4.074552928482438e-05	-1.1352631983853312e-05
5.081335156027204e-05	1.078358598617519e-05
-1.8140900979539008e-05	-3.841342463579625e-06
-6.705152351625629e-06	2.0603309382727465e-06
2.9920522744755443e-05	-7.4671020974802706e-06
9.834182133351242e-05	3.726450073028658e-05
0.0003549978355615	-1.4132619024901738e-05
0.001083058657005	4.838853035360613e-05
0.0019887007149658	-2.1094400982232652e-05
0.0008655930120911	4.310785677850365e-05
0.0010177326621673	-1.4425091400809649e-05
5.6521420671968664e-06	3.306341947002869e-05
0.0016142808632633	9.204259392861174e-06
0.0021453105219349	2.4841255956890768e-05
0.0010548354083432	6.6803684911034335e-06
0.0004362059169759	3.912776675887826e-05
-2.4116346291188606e-05	-1.0665753028740284e-05
5.862578181096755e-05	1.459536371963622e-05
-2.2500632415422173e-05	-5.581695530767578e-06
-1.0220610095794082e-05	3.853720958157286e-06
4.432824412250887e-05	-1.4868268525476103e-05
5.937428144890443e-05	3.515161807305629e-05
0.0013341344611371	-6.215970276365922e-05
0.0016080029243541	4.6896533934904e-05
0.0011333786563305	-5.9448078297781755e-05
-5.176295905452514e-05	5.718587703993021e-05
0.0003284245913779	-3.768293768933056e-05
-7.575362152459541e-05	3.8686303966256654e-05
0.0003388512790269	-8.120589967807894e-06
0.0008741772548147	1.3112900296607942e-05
0.0019794986395296	-2.3349546216683693e-05
0.0012715016623962	7.204798271832138e-06
-0.0002135046594047	-2.5067374260712857e-05
0.0001919829577001	2.3108591123670527e-05
-6.297562198483637e-05	-8.304521298330573e-06
-5.7527768126022425e-06	1.666237666677509e-06
2.567870232755545e-05	-5.577272039702191e-06
0.0008750419738604	4.3188997229539675e-05
0.0018997984785588	-1.243767653886065e-05
0.0009844974534191	5.069476129180934e-05
0.0004804336359095	8.928383639163755e-07
9.909041512594707e-05	4.861798139380324e-05
0.0003460524734521	-4.738581886616313e-06
6.851113333638384e-05	2.4720592554443257e-05
0.0004399903070374	2.2982796659705846e-05
0.0003184968044825	4.631320365446226e-05
0.0013176421976423	9.649226254210265e-06
0.0023946994979889	4.287595279251919e-05
0.0001909343910495	-3.037452259981691e-06
-1.5374840337329116e-05	1.08241227234702e-05
-6.087878468494741e-06	-4.507737372101519e-06
5.847612552373265e-07	-2.5868808650517902e-06
1.728140290889129e-05	8.860442467081506e-06
0.0011055428903638	-5.549321013188115e-05
-9.908786233865984e-05	2.6329914664097905e-05
2.7638613620771076e-07	-5.226696143294449e-05
-0.0002230645190848	1.9677624751340425e-05
0.000152652316047	-4.776085930253298e-05
-0.0001982306245313	2.1533593412025344e-05
9.714819319463322e-05	-1.1551863701702714e-05
-0.000131193634798	-4.183482784502228e-06
5.382415209414518e-05	-3.550299129665127e-05
-0.0003244969912928	4.96086360564321e-07
0.0007278572956409	-4.3696087346882016e-05
0.0007428490275372	2.571282907247654e-07
-0.0003692112848687	-9.18051280726374e-06
0.0001011790739679	3.985617665895144e-06
-5.629673206888857e-07	-2.5117144413536543e-09
3.0581019008874696e-06	3.371905954522658e-07
3.9423313864025256e-05	1.3259132757885802e-05
8.305523872465906e-05	6.85004947172546e-06
9.543487843254752e-05	1.11841973849567e-05
6.207628735556761e-05	9.65564112800111e-06
2.8399073064132073e-05	8.03267403545465e-06
4.09931190675516e-05	3.941085375665403e-06
1.6380059566977252e-05	8.50535549013465e-07
6.132298601334498e-05	8.970394429333278e-06
6.075283007310116e-05	1.4396048481535197e-05
0.0001071570917841	7.545177264037605e-06
0.0001062598427145	1.771494885779946e-05
9.54085080209244e-06	5.198995461485593e-06
5.45592180421291e-07	-1.1562600635978913e-06
-7.664737303608914e-07	1.1413651828509985e-07
7.610949830200997e-08	2.949881849082429e-09
-3.981238685105506e-07	-7.40083552000833e-08
-6.075092193544514e-06	-2.593409361933609e-06
-1.3314722541727656e-05	-1.269175901194417e-06
-1.3652700885933383e-05	-2.179936437599072e-06
-1.0400824511564882e-05	-1.8367625861334703e-06
-4.65827143661362e-06	-1.4694624156724184e-06
-6.753472445493499e-06	-7.536557477536746e-07
-2.161982238828609e-06	-1.5695507241002976e-07
-1.0092864254112674e-05	-1.6759400454486732e-06
-1.017316906793337e-05	-2.690325907062003e-06
-1.556751518493422e-05	-1.516928869545053e-06
-1.6872379678241247e-05	-3.33918507704192e-06
-1.3100805705660168e-06	-1.1200105913595518e-06
-1.234092858840329e-07	3.147614221806866e-07
1.2621022523332254e-07	-5.2517705018976155e-08
8.979441642321562e-08	-9.914687104274917e-08
-2.582223329900664e-07	4.039398546743908e-07
-2.3120833670704687e-06	-4.918157065487282e-07
-2.1512772816726436e-05	3.876034344879694e-06
-4.653244588511483e-06	-1.3341318298406785e-07
-9.172734398469158e-06	3.054587279288025e-06
-3.0132547147633383e-06	1.0033970228880868e-07
-7.826837846620382e-06	2.3191463959387376e-06
1.5824530738397688e-06	-8.91568202687841e-08
-1.0347633585271898e-05	2.596147626439415e-06
-6.444780373044076e-06	1.6556702449842255e-06
-1.0013316267197985e-05	1.677489606909767e-06
-2.1739084114231578e-05	2.6646121935896357e-06
3.059765936818243e-06	-1.585813559875114e-07
-2.6072065581000503e-06	2.006599746737743e-07
8.657403934917894e-07	-6.312810536232588e-08
-3.648731645864239e-07	4.131081190759966e-07
7.932306906160021e-07	-1.6424599054930931e-06
1.0216698641924452e-05	3.39748011636226e-06
0.0001110648107456	-1.4807817378009504e-05
2.198323561900595e-05	2.2949763155228105e-06
4.527837359315009e-05	-1.200958230847243e-05
1.1245988516902131e-05	1.0602827349659355e-06
3.69303547851311e-05	-8.728668894566204e-06
-8.07548187005526e-06	3.087287158893666e-07
4.7166541801599525e-05	-8.944384961941482e-06
2.9584480195087676e-05	-5.5018715400812985e-06
5.0687219333171726e-05	-5.619916237096108e-06
0.0001106490727774	-8.549946346318992e-06
-1.677585241406374e-05	8.443491436636304e-07
1.3305205209275485e-05	-6.477202128233822e-07
-4.33629343752321e-06	1.7089265765313066e-07
-3.670456147508151e-06	1.3192533080150874e-06
1.5851141914622995e-05	-4.647771029966056e-06
0.0002762719641873	3.005165994096974e-05
0.0008555104350106	-2.0497770978968307e-05
0.0005781867680841	1.7123028303680893e-05
0.0004554113129806	-2.8938363387201037e-05
0.0001076256327856	1.9180934974039545e-05
0.0002638493221596	-2.164486400893741e-05
9.459961125010952e-05	-1.1265635607006306e-05
0.0003530940566045	-1.2492435730132516e-05
0.0003736887739621	1.0590865199322894e-06
0.0007485142399373	-1.29091816915586e-05
0.0009949053351763	1.8038311644090792e-05
8.624361337885076e-06	8.670596193993747e-07
3.769754656303212e-05	4.5880790501231385e-06
-1.5621787821232044e-05	-2.144218005954186e-06
-5.30922754660898e-06	9.786399680695858e-07
3.473559174215782e-05	-4.585721479827358e-06
0.0005096018899704	-6.0735879696822576e-06
0.000264079462989	-3.2383054758179394e-05
0.0005888904257047	-8.98754924252791e-06
0.0005826533079581	-3.988349955338828e-05
0.0003375148915394	-1.7409448647512528e-05
0.0002834742306287	-3.509752928108745e-05
0.0002217982554963	-6.664464880124877e-06
0.0005045008545276	-4.8279391040036875e-05
0.0007154020663313	-3.327380109990113e-05
0.0004971232521781	-2.0827437097028157e-05
0.0006319719402868	-2.944430402783944e-05
0.0002815820602802	-6.620747210428053e-06
-0.0001017529993587	1.7646996066851483e-06
2.3130375803246243e-05	-4.278859882099902e-07
-5.832801587084985e-07	-2.95139629713899e-07
1.6313587121083604e-06	1.662417878736124e-06
0.0004171480499182	-6.6947471032180575e-06
0.000593845229759	1.8246511577229493e-05
0.0004205069058578	1.3478046535167086e-07
0.0005400223780204	2.0140791579272305e-06
0.0004588661785082	-1.2561678999154072e-06
0.0005086843644425	-1.3435332124464866e-06
0.0004047397345593	-2.54418943018294e-05
0.0008186246977414	-1.969249004053671e-06
0.0006213395402062	8.829914901371835e-07
0.0004459344146323	3.614484047824766e-06
0.0008696687968596	1.5333713698823287e-05
0.0001386051530141	-1.2424286732027814e-05
-4.852037665860939e-05	1.0982964430366385e-05
1.0271261778441044e-05	-3.683099482882981e-06
-3.98623158864982e-06	1.8159553194794203e-06
2.017596262132161e-05	-7.505895943568163e-06
0.0001982084840969	1.7222790437358416e-06
0.0005792830791755	-6.476085627421941e-05
0.000487850361299	-1.16218642525967e-06
0.0004307307840586	-4.435476285998262e-05
0.0003976399791004	8.77120531491209e-07
0.0004971836860594	-4.0689407537797606e-05
0.0007354451718684	-1.4280028864817207e-05
0.0007700379244375	-4.385667180743264e-05
0.0004591584190211	-1.7664942221439104e-05
0.0005708216174611	-3.403645391527362e-05
0.000693497480126	-4.546510119717314e-05
7.0776498259341245e-06	-7.342172663166834e-06
3.678806038648032e-05	3.713048874658504e-06
-1.493422711866252e-05	-1.2555520952395988e-06
-3.361140887763904e-06	1.0373812163045916e-06
1.4787469989171692e-05	-3.8062471817227343e-06
7.504125314268229e-05	1.1716375189163884e-05
0.000350645369213	-1.21182098433403e-05
0.000485291230813	1.3778400872456677e-05
0.0005038397218217	-1.3850938325546897e-05
0.0003394368076005	1.9143840567765403e-05
0.0004269154191226	-9.071689820653986e-06
0.0007882795231547	5.630386817935877e-06
0.0006603677171007	1.196552907711256e-06
0.0005339239057901	8.112344025835298e-06
0.0005355544855812	-6.553923351049413e-06
0.0003897963452604	9.733318484542727e-06
-2.537917276219928e-05	-8.77429297028666e-06
3.995653862144667e-05	8.843406490939331e-06
-1.4501071773199152e-05	-3.188909885637112e-06
-2.227820915419351e-06	9.460615725872164e-07
1.1425102494793404e-05	-3.882524618756482e-06
0.0001197870566586	-7.477257126419566e-06
0.0002369972330378	-3.974119800717072e-05
0.0005321914674642	-1.6574189238974454e-05
0.0005551940071593	-3.323479947763426e-05
0.0004204491366022	-1.9344181624793534e-06
0.000466360919124	-2.374370632163173e-05
0.0009632453156048	-5.37392646669761e-06
0.0007491645102981	-2.7054587506900014e-05
0.0006367764767259	-2.0097266337454713e-05
0.0005272968065246	-3.3237172029977686e-05
0.0003227701531144	-3.524460792832985e-05
2.0965210258991428e-05	-8.31464224086491e-06
1.101979231589096e-05	4.247399860913627e-06
-5.725530544918074e-06	-1.2871635566332747e-06
-9.93161788788296e-07	7.44854859560554e-07
2.7687587355631905e-06	-2.965051657079714e-06
7.06579701491956e-05	-4.571202304293968e-06
0.0002252307983667	-1.7840261180694875e-05
0.0003062141538767	-2.646449339225862e-06
0.0007928927543037	-3.0359106516625342e-05
0.0008436947664419	7.254044967320041e-06
0.0009020054859578	-1.1041234443151204e-05
0.0008868614103178	1.5159860355953711e-05
0.0014656965719836	-7.961681348502504e-06
0.0009708614442404	-1.789453914311188e-05
0.0002721771627395	-1.4757747867419138e-05
0.0002903454092232	-1.218882318275484e-05
-2.392045301692219e-05	-1.145572149631036e-05
2.8892829712746355e-05	7.825355633849095e-06
-1.0255815861455291e-05	-2.5401089161046236e-06
-4.377018288242244e-06	1.6329103171831005e-06
2.1129628856687207e-05	-6.468544145141468e-06
0.0001618810812909	2.583437411975078e-06
0.0004422029633845	-4.881522369082255e-05
0.0007128841701617	-4.338112643350232e-06
0.0007354588334972	-4.123612081653043e-05
0.0004994488853068	9.000336684527656e-06
0.0005931410867384	-3.08629301578796e-05
0.0012012331008576	2.334135127815088e-06
0.0009332954100753	-2.848729143732438e-05
0.0008052248660656	-1.4191000733088134e-05
0.0007497136214501	-3.443522988425486e-05
0.0005451694392141	-2.8888636833768017e-05
8.81995001986788e-06	-1.1284565088647944e-05
3.307140128124474e-05	7.989991959836518e-06
-1.3847153626292615e-05	-2.7219886952136413e-06
-3.999097560056198e-06	1.499736300190726e-06
1.8755645719055725e-05	-5.857752919617526e-06
0.0002268409180225	9.27571612983828e-06
0.0006809954220396	-3.627594439868549e-05
0.0005626446893535	1.0450513430328307e-05
0.0004852576762525	-2.5692898055175462e-05
0.0004599702873001	1.3862441429954244e-05
0.0005801353552753	-2.4267220141167417e-05
0.0008923364865264	-1.4876383785058264e-05
0.0008960191540587	-1.8376502456998773e-05
0.0005142894815798	1.5657030643849697e-06
0.0006641940118487	-1.8405205565420982e-05
0.0008092385430443	-1.2098652489891954e-05
4.145854048728936e-06	-9.556069508656954e-06
3.986544430536533e-05	8.180620970576528e-06
-1.6117625816254184e-05	-2.9281162945352143e-06
-1.3859679569069018e-06	1.025789677508569e-07
8.658363582915534e-06	-3.905080107574678e-07
0.000455367996777	-1.3983341817698723e-05
0.0004588420334212	-1.2977041037477535e-05
0.0003746874441162	-1.1362804876670044e-05
0.0005049886656709	-1.9233304352488084e-05
0.0004312000390353	-1.606188459358722e-05
0.0004336931137386	-2.0698223539198532e-05
0.000306746216456	-2.0372215525102902e-05
0.0007209570206	-3.170385734935484e-05
0.0006137748848539	-2.06344603320864e-05
0.0003508514250864	-1.2775675661708271e-05
0.0007737403342697	-2.0253712109660916e-05
0.0001932745168916	-9.831419651642166e-06
-7.385169593647791e-05	5.94963425113707e-06
1.7076093329666583e-05	-1.8138279156478227e-06
-5.38870343188153e-06	7.814881592992077e-07
3.314229465275026e-05	-3.324943095416242e-06
0.0005113311592152	1.0882996013664386e-05
0.0004442448242223	-2.8993956292549928e-06
0.0006486314373896	1.336880144844342e-05
0.0006532234769108	-2.3031154720193265e-05
0.0003146863161871	2.866422021218473e-06
0.0003110762709732	-1.6201658865903208e-05
0.0002258838884396	-7.2605687419779e-06
0.0005223971289327	-1.5942357639910614e-05
0.0007452408238648	-1.106898102804561e-05
0.0006126405852176	1.601367139781339e-06
0.0007973977040245	1.3195824098297334e-05
0.0002472142132479	-5.00279891472846e-06
-8.076507008208708e-05	4.815554195258437e-06
1.687556841671465e-05	-1.8044379985321669e-06
2.586820513721623e-07	2.119840228171662e-07
-3.167003402472419e-06	-5.820122525581182e-07
4.397765936424778e-05	-1.0270988819498513e-07
0.0002665846741333	-2.0309108638174677e-05
0.0001771483627197	-1.6727651393503462e-05
4.1186499706062535e-05	-1.437567216276252e-05
-2.8381513335322507e-05	-5.200384627878852e-06
2.7173227302544505e-05	-1.456635649680737e-05
5.435330790996196e-06	-1.19542005033172e-05
1.4280021269286917e-05	-1.887310447538261e-05
-6.9999600438849045e-06	-9.549216827925756e-06
0.0002477090864636	-2.4385200607722153e-05
0.000277147278693	-1.6870802017019863e-05
-2.7076568958766056e-05	9.770802331952056e-07
1.942540535526001e-05	-2.604869722077272e-07
-6.086887338032976e-06	2.3589572794549086e-08
-7.5476017716447e-07	2.0482004026199427e-07
3.5981652906622483e-06	-7.909577564955815e-07
2.199928812322248e-05	5.785484379546827e-06
5.621991589732596e-05	2.961696933428792e-06
2.455946314942129e-05	9.70768995369985e-06
5.599861230889029e-05	-1.803082033650264e-07
2.7602248362325048e-05	5.734449097195709e-06
3.7941023675003555e-05	8.563183292567783e-07
8.430547492874068e-06	3.3540469728471415e-06
5.7472052147313046e-05	4.248914755537746e-06
5.621544911870984e-05	4.156931694715286e-06
3.2731140972565004e-05	6.362513620718601e-06
6.878060796910479e-05	9.335411288466984e-06
3.822251174649295e-06	-4.354585456843712e-07
3.2202494621897364e-06	1.1213855868456764e-06
-1.5645500101541832e-06	-4.6372997497514e-07
1.238095492936472e-07	-2.7925006164022192e-08
-5.976146396188589e-07	1.0586065399797101e-07
-3.4183852428524944e-06	-9.774602657934697e-07
-8.473963866894485e-06	-8.713729885987737e-07
-4.467620711282668e-06	-1.631920859198753e-06
-8.384331437823828e-06	-2.38544089601288e-07
-4.32731009446171e-06	-1.007703706452291e-06
-5.877568325066477e-06	-3.373944634940257e-07
-1.4923114765882743e-06	-5.365788338934595e-07
-8.929117667133926e-06	-9.51672787747578e-07
-8.461723697053474e-06	-8.803653877162273e-07
-5.678544205634263e-06	-1.2000806699182352e-06
-1.04291938189382e-05	-1.892415938227381e-06
-6.880023507303597e-07	9.88203467543688e-08
-4.6816882530480763e-07	-2.2099002036996214e-07
2.352691651692289e-07	8.9056851276209e-08
-5.4460478123230555e-09	3.764093760093479e-08
9.151391401013466e-09	-1.4867579235293217e-07
-9.287537994134105e-06	1.940064039459266e-06
-1.173374902965605e-05	-2.656906445288969e-07
-1.1089452858745422e-05	2.681972545341148e-06
-5.4172504400499745e-06	-1.0822237302839869e-08
-2.0412725294780413e-06	6.096960729236003e-07
-2.7672428477230977e-06	-1.2895580239489568e-07
-6.985255220302684e-06	1.8458747427388112e-06
-4.216553443386724e-06	2.0336505182011818e-07
-5.427915483445671e-06	6.472117543394084e-07
-1.206810516036196e-05	1.976099388538308e-06
-1.7631967663768417e-05	1.2800927948031847e-06
-3.705583957193264e-06	1.1311425981643178e-06
1.6021458022092938e-06	-6.760433513066202e-07
-4.076302393758619e-07	1.9969666405576226e-07
-2.2527652915498174e-09	-1.416951056512888e-07
9.7168033086266e-08	5.469990397305351e-07
4.714348635456091e-05	-7.19739863819738e-06
6.131269991196255e-05	2.86410692719542e-06
5.235302832022117e-05	-9.057007385764616e-06
2.4915796058469033e-05	1.8072412317325664e-06
9.266586396198432e-06	-1.9821599760388567e-06
1.3058707061763184e-05	1.2429503295667948e-06
2.8504029179774143e-05	-4.85890613239553e-06
1.97074572166475e-05	2.504473108508785e-07
2.4493967771011628e-05	-8.80649190195489e-07
5.788864457420488e-05	-5.972887363659559e-06
9.11540543599606e-05	-2.9617989354115346e-06
1.8414637194311824e-05	-4.655193514384853e-06
-7.682665226419252e-06	2.8312989427297355e-06
1.9099514485989133e-06	-8.424109573378643e-07
-3.367474890694794e-06	4.061408703894802e-07
1.9995931257183768e-05	-1.7970168723811133e-06
0.0005321074959976	-5.020229927009276e-07
0.0007155121829245	1.9206578302775057e-05
0.000528222588142	3.5755137582098863e-05
0.0003290709140532	2.3141887069221105e-05
0.0001280967130014	2.1839863848344384e-05
0.0001721000037561	1.677267090074674e-05
0.0001059102146509	4.7372985776576395e-05
0.0002635861619308	3.0953388484481495e-05
0.0003291226804778	3.127340729252401e-05
0.0005915509799384	3.305341986109854e-05
0.0010539963820971	2.4164709613886197e-05
0.000206378990052	-1.4345392925464212e-05
-6.537932596408207e-05	1.0688700538063714e-05
1.3241984800762728e-05	-3.5062374927547157e-06
-3.266555960622223e-06	-1.8656154647645274e-07
1.9568865706011556e-05	1.4175620994811272e-06
0.0004333097618394	-1.9447273605586427e-06
0.0004643269049411	-1.166961865040916e-05
0.0005747504130996	-7.758626084763493e-06
0.0005215248354516	6.1213549625667526e-06
0.0002489745560657	2.248158547644108e-05
0.0002681007489138	1.1347580831772634e-05
0.0001396180871829	-4.090919042161652e-06
0.0004375347731117	2.529328632718048e-05
0.0005774997668481	1.864130099792235e-05
0.0005742786569219	-1.7768520517984136e-05
0.000754804920987	-6.745658247215077e-06
0.0001899683143315	-5.607422858933245e-06
-6.445242646274519e-05	7.270756810231883e-06
1.3830630106504217e-05	-2.67551527670392e-06
-3.918068958678385e-06	1.74115189747384e-06
1.9213184337881457e-05	-7.038139368323842e-06
0.0003181243850226	4.692863375330248e-05
0.000612202520963	-7.918497797137481e-06
0.0005183064723191	5.903532697348053e-05
0.0006422484752757	2.3960311009631084e-06
0.0003544205934417	4.379955741415108e-05
0.0004407458685515	5.016072504481481e-06
0.0002003265280603	6.780623630957558e-05
0.0006865405469413	3.0574012774552455e-05
0.0006764639628582	3.790492453783048e-05
0.0005786966940092	2.7205803896817866e-05
0.0008125109607308	4.178292280213498e-05
7.762100096691074e-05	9.29938729012573e-06
6.189253442818887e-07	-2.2898083833192e-06
-5.334026359109916e-06	7.757687143208232e-08
-3.294531659972231e-06	6.549171205184675e-07
1.5126774201242453e-05	-1.943731662899592e-06
0.0001439766775133	5.268434861106892e-06
0.0004806456126272	-3.4674392696157154e-07
0.0005701028348572	3.1976681476430035e-06
0.0005196835347737	-1.6036955711457937e-05
0.0003681119669509	2.0786150232562017e-05
0.000468997943771	-1.502960799287384e-06
0.0005789770590723	1.5543185265690657e-05
0.000723208931453	1.0340664331934564e-05
0.0005452844763227	2.003544258435293e-06
0.0006401955169326	-1.1092419075924507e-05
0.0005602596298948	1.4948177811639102e-05
-6.545867965772604e-06	-1.3363305692070302e-05
3.426914972953798e-05	1.2737936791394474e-05
-1.3230967957956622e-05	-4.41743616206028e-06
-1.6477718758325786e-06	5.624821901248142e-07
6.824112004426242e-06	-1.9804586933060376e-06
7.784856812306371e-05	2.7544318502895694e-05
0.0002794403428935	2.3351441287082617e-05
0.0004101253043258	4.69432505479051e-05
0.0004705366912986	1.4605496599397973e-05
0.0003712169887373	2.3117248778959367e-05
0.0004371751517247	8.974308509872179e-06
0.0008463995324728	2.884098204984324e-05
0.0006891119048169	2.319379627152843e-05
0.0005230044730257	2.889505745633337e-05
0.0004357895993071	3.7285161980322906e-05
0.0003279156468031	4.9620127631292866e-05
-1.398455439971713e-05	1.5466193986751316e-06
2.500608722966132e-05	3.145030031071932e-06
-9.170111553782532e-06	-1.4889886955387574e-06
-8.205396903489765e-07	2.438126055206966e-07
3.962018743598905e-06	-7.265263910830497e-07
9.514913924678386e-05	9.063274912304489e-06
0.0002078742347412	2.7665448767582074e-06
0.0004125680124866	1.5280300992285023e-05
0.0005393214270713	2.374337295317559e-06
0.0004188078949973	9.284143623737626e-06
0.0004653683679285	5.343052188461772e-07
0.0011295573751105	1.185905465343194e-06
0.0007466488000782	5.983460166621932e-06
0.0006203758970789	1.005648076688864e-05
0.0004064033564667	8.922503536038946e-06
0.0002772750427673	1.3350339564917831e-05
8.516233477326351e-06	-7.154031188352785e-07
9.169924867152993e-06	2.4987614434799417e-06
-4.146773877167649e-06	-1.0229266335542864e-06
-3.592353747659101e-06	1.0572506998501242e-06
1.6757974665708387e-05	-3.6544662649014577e-06
6.141183220853704e-05	3.8271596559163566e-05
0.000127924304069	1.0748679626693543e-05
0.0001951034193093	5.031808169558465e-05
0.0005911752695732	2.15751980689244e-05
0.0009491174872923	2.9530089983429247e-05
0.0009726777295933	7.66873854899001e-07
0.0010591425795346	4.985386076906752e-06
0.0016006207062787	1.810563657429149e-05
0.0008121926876856	4.7202035531338715e-05
0.0001308945391196	2.814286791144005e-05
0.0001947782013715	5.115732911616647e-05
-4.200342080118628e-06	3.071217982787695e-06
2.851797580141171e-05	3.885037293810965e-06
-1.1424262028630413e-05	-1.9522449834007986e-06
-1.7497254135618286e-06	4.273141656571233e-07
7.873067175830637e-06	-1.3004478464662482e-06
0.0001428056371435	1.7988614934943747e-05
0.0003704034713741	1.533995415042452e-05
0.0005910253095333	3.244235809651751e-05
0.0006951620057143	8.228888736330839e-06
0.0005129437968128	2.047186706976715e-05
0.0005939122486906	6.2684791881945775e-06
0.0013873725582428	9.458550799464352e-06
0.0009409933912583	1.8729644865562377e-05
0.0007771575455836	2.175961622281747e-05
0.0006116998162103	2.2937284913780256e-05
0.0004649028166708	3.5290024578939676e-05
5.991330050109584e-06	-2.944961175529703e-06
1.954722859548236e-05	5.969086441729125e-06
-8.157038877924224e-06	-2.3372745215890316e-06
-3.2111566718853043e-06	8.422984609925027e-07
1.4881526588944242e-05	-2.8360669728216862e-06
0.0001956923474789	2.4932613112504933e-05
0.0005332368259979	1.7569009162457835e-05
0.0006319425817523	3.829424314330931e-05
0.0005646860638183	-6.975197096881619e-07
0.0004488330387547	2.917313111117029e-05
0.0005476999078365	6.2908301822561745e-06
0.0007479494931111	4.6801261936136993e-05
0.0008548701670639	2.367501813537768e-05
0.0006111845218185	2.0014504293586445e-05
0.0006965882091928	2.3202059819639092e-05
0.0006501242317088	4.6434844977491286e-05
1.3121411694294189e-05	-5.114875209231984e-06
2.657870624058972e-05	8.383990295285124e-06
-1.1438751805509648e-05	-3.2080383658164277e-06
-4.103590491233066e-06	1.2571605996081628e-06
2.1186937407984844e-05	-4.9463000391634285e-06
0.0003363824940195	2.4085042136698736e-05
0.0005406416095182	-2.1527657584356812e-05
0.0004521519647811	1.9995762598949433e-05
0.0005955609938846	-8.727486396551135e-06
0.000319858432651	3.504987562101083e-05
0.0003834451840484	1.5287231933981566e-06
0.0001099881262592	2.8772055474783728e-05
0.0006041861034718	2.173619271989752e-05
0.0006373583815976	2.1041925309597214e-05
0.0004908764626822	-7.448329578342531e-06
0.0007578153015735	1.0465415341215545e-05
0.000107476437084	6.952462927159846e-07
-1.6184527328618058e-05	2.495180497525024e-06
-4.5131683453490834e-07	-1.277219044942525e-06
-2.6309074663197836e-06	-3.0958281329972953e-07
1.74738708575499e-05	1.7160033376340532e-06
0.0005330349466468	1.0936854175156802e-05
0.0005433127142754	1.98076888262335e-05
0.0006533976536971	2.2985344716348112e-05
0.0005134217345075	3.481669473531797e-05
0.0002537985659615	2.523591689401156e-05
0.0002632957633979	2.405523993320714e-05
0.0002295414154113	3.2928955302006216e-05
0.0004349743208106	4.0818368942373635e-05
0.0005760029652702	4.198965258412981e-05
0.0006503698820557	2.084325344628696e-05
0.0009015358178296	2.960272759988855e-05
0.0002370177121492	-3.507320285750058e-07
-8.786888198040385e-05	4.236277587250995e-06
2.0291843835974392e-05	-1.7477153720364714e-06
-1.833304205454796e-06	6.925421503314813e-07
9.688526457448271e-06	-3.112312207756792e-06
0.0001372095194116	-8.30703252878732e-06
0.0002427022656456	-2.03758532939197e-05
8.784476851629911e-05	4.687316638982347e-06
3.913372329039727e-05	-1.661573775842048e-05
3.991936664288558e-07	4.415367346164828e-06
2.3164272036062087e-05	-7.421911466580213e-06
-6.0788661518813606e-05	4.882443544408328e-06
2.631766105904367e-05	-5.608024949853284e-06
2.0860664396363165e-05	-8.331921895232694e-06
0.0001249999838923	-4.211235944829059e-06
0.0003241900347924	-2.015631759841964e-05
4.391854688448351e-05	-9.269409228619896e-06
-6.075242145780155e-06	4.463545591115913e-06
-3.4594230916342473e-07	-1.2884606709439406e-06
1.86734123932923e-07	-2.0310339460731073e-07
-6.968820956844442e-07	8.871007948032949e-07
3.5969694281249605e-05	2.5327480798471553e-06
2.9122539288879615e-05	1.1551748817057393e-05
5.589856987761476e-05	3.904753546880572e-06
3.6613059001994645e-05	9.594003561025718e-06
1.7766424354534157e-05	1.8499097838037717e-06
1.7087686377662905e-05	5.90651226957398e-06
5.214486875716947e-05	4.974813458923612e-06
2.8898847163502353e-05	7.539857417353285e-06
4.220434575353002e-05	7.472575909567232e-06
5.347923964749042e-05	7.264987230443179e-06
5.384655736892216e-05	1.1761934776904231e-05
1.6868042482692242e-05	7.752341603391246e-07
-8.447288130610846e-06	2.364711982278387e-07
2.3264851899974893e-06	-1.3390296005821853e-07
-2.8376981869706554e-08	3.0725340842827324e-08
1.0172315618794485e-07	-1.3506632454684673e-07
-5.563268633067776e-06	-6.013831224298857e-07
-4.491538318542304e-06	-1.976424000377711e-06
-8.871093309091435e-06	-9.737019496826193e-07
-5.5816235484722e-06	-1.599056732394184e-06
-2.7571686310135465e-06	-3.786601365253645e-07
-2.6396078740738406e-06	-9.993228106828348e-07
-8.369086425191882e-06	-1.041897368945927e-06
-4.470325920442668e-06	-1.3127638823667303e-06
-6.454658752253444e-06	-1.2988710060333151e-06
-8.491072221707258e-06	-1.4871762259551582e-06
-8.318907348611183e-06	-2.151524039508698e-06
-2.6103461107616364e-06	-2.140916069054509e-07
1.3001037313516122e-06	7.504290802147254e-09
-3.576701200928795e-07	9.011092223422857e-09
2.6110873718462365e-07	-1.648348510230809e-07
-1.151072817540936e-06	6.723012424659505e-07
5.849657268269814e-06	-1.4591562299474698e-06
-1.9388833574285e-05	5.509406926842202e-06
-1.2814707639985435e-05	-1.331810615720502e-06
-1.232555881355689e-05	4.151975842239958e-06
-3.5751146125646554e-06	-3.5563673557741525e-07
-1.0295210294732402e-05	3.399296977514239e-06
-3.7878548464469336e-06	8.053102833242692e-07
-1.3364510526391567e-05	3.510078951691115e-06
-8.52029445119965e-06	1.657004440264756e-06
-1.9528268033071036e-05	1.7142694423431936e-06
-1.3781112135186091e-05	2.990254765654666e-06
7.5585050957483825e-06	-3.4831397807020633e-07
-5.69707132176599e-06	2.836115181721952e-07
1.8008099954101902e-06	-7.563387032246133e-08
-1.291865203312117e-06	7.264658741716003e-07
5.522141217543078e-06	-2.8859882198326314e-06
-3.714538806780831e-05	7.894502737401979e-06
9.664392830640998e-05	-2.2054176843155312e-05
7.115850679801256e-05	7.690148797764584e-06
6.497916673023566e-05	-1.7566885411820458e-05
1.386718772804147e-05	3.997546289865882e-06
5.040649717664597e-05	-1.3493898721063243e-05
1.1165820689124214e-05	-1.963464396464394e-06
6.341067387647188e-05	-1.2445959901637396e-05
4.312147267818831e-05	-5.4587594441047975e-06
0.0001072312759897	-6.27499561717855e-06
6.24254146111657e-05	-9.38702322769369e-06
-4.2475980420872447e-05	1.1549551231758854e-06
3.0454991231738383e-05	-4.83764604453016e-07
-9.49226801625909e-06	4.082341261408518e-08
-6.243839588897275e-06	2.8107453411334277e-06
2.1181739513532424e-05	-1.0038555321260672e-05
-0.0002185629692489	4.895075671661663e-05
0.0007233396877932	-4.619259649460841e-05
0.0008627857755832	3.10571189374359e-05
0.0009220742285328	-5.909359430593802e-05
0.0001917449808534	3.823118247809764e-05
0.0004797038049893	-4.237304459664296e-05
7.605191319827177e-05	-2.4598386757525434e-06
0.0006389627147884	-2.410447129237302e-05
0.0007850007134538	1.2335429137132625e-07
0.001105299549064	-2.8140929140401243e-05
0.0005131835644625	2.3556379180480684e-05
-0.0002868615282655	-5.490419274986404e-06
0.0001915790260911	1.2412178969326544e-05
-5.880626778099384e-05	-5.094321348345303e-06
-3.949555698943069e-06	1.1935999239429882e-06
2.7077335768076573e-05	-5.8379433233229e-06
0.000522917930849	-6.178122963349584e-06
0.0002590602205508	-3.81479974243594e-05
0.0004005076283539	-9.499784790963172e-06
0.0005885500662417	-4.741675297094974e-05
0.0005788774819259	-2.7857456641900577e-05
0.0005113831532307	-4.503825056120793e-05
0.0005095983773081	-2.385917279473989e-05
0.0008892924698404	-6.510443508668605e-05
0.0007864133396187	-4.3554120097247485e-05
0.0002831565736196	-2.0858419872982973e-05
0.000646259185853	-3.628774067513874e-05
0.0002797159976954	-4.144859732793234e-06
-0.0001053683968129	-1.7300965201271806e-06
2.4531025759135692e-05	8.301684941588561e-07
-8.679098660019595e-07	-1.738903832922754e-06
1.251813062710701e-05	7.429136574688115e-06
0.0006205257353268	-2.921255847136427e-05
0.000305079550988	4.022862078711873e-05
0.0006253851008884	-2.5836167428609247e-05
0.0003863018376777	1.6030354486610988e-05
0.0006202577889705	-2.230814517890386e-05
0.0005325315142468	9.624074115434054e-06
0.0010407001056002	-3.430642892602819e-05
0.0009333851895018	-2.1274873722656138e-06
0.0006017113140962	-1.0517268297873552e-05
0.0005022115669843	2.953120451710901e-06
0.0007568966208538	7.4744316690909726e-06
0.0003328735965038	-1.302657280801875e-05
-0.0001475637985533	9.70534653615477e-06
3.835033040247257e-05	-2.9541810621873422e-06
-5.80137056602575e-07	9.495225036043224e-07
4.940790820476925e-06	-4.665735414928008e-06
0.0005625177348717	-9.194639243201142e-06
0.0006077722166675	-6.321169680758951e-05
0.0002457317181295	-1.698484773356483e-05
0.0004621698793482	-3.3398606587877585e-05
0.0004306086507691	-2.03956475615769e-05
0.0004347277244854	-3.829490085040714e-05
0.0013459599738152	-4.506163222143136e-05
0.000719880952582	-5.3501726516162885e-05
0.0005673445736981	-2.609390845594757e-05
0.0002372603662725	-3.365672679741443e-05
0.0009922937939996	-6.350789461964845e-05
0.0002269541894184	2.522671940614028e-06
-8.805939287221395e-05	-6.370730074238174e-06
2.055827535826717e-05	2.3006645891076893e-06
-4.755786068495454e-06	1.3401129615298676e-06
2.234270530023761e-05	-4.800497208944364e-06
0.0001450092127904	9.503658139271346e-06
0.0006258685892455	-2.051353507984316e-05
0.0005755204220116	1.0127559821384302e-05
0.0003814445571748	-2.3273422179158737e-05
0.0003611042771606	2.3062289762128097e-05
0.0004892219538507	-1.363682796838898e-05
0.0007830214237356	1.826486460943107e-05
0.0007402246349138	-1.550439655819997e-06
0.0003793187389024	4.74992791222202e-06
0.0006928987748591	-1.614099490567124e-05
0.0006931945106212	4.091858938228372e-06
-3.1474068967254464e-05	-1.4220040325733785e-05
5.819182989246694e-05	1.3018832789854006e-05
-2.1097999218982175e-05	-4.556180022547665e-06
-4.367472829907424e-06	1.8142313189397352e-06
2.0843011499711648e-05	-7.372365913642683e-06
0.0001865675085655	-2.0910096577391813e-06
0.0005596136629655	-6.0057054199682934e-05
0.000667720860828	-1.2837911526131637e-05
0.0005112077614712	-5.086756193411482e-05
0.0004483703137502	4.865651541216298e-06
0.000550177794555	-3.7663983051611693e-05
0.000637839179148	-1.3637763620074974e-05
0.000857244105728	-3.828902562291614e-05
0.0005527030934919	-2.316274252214164e-05
0.0007424913817023	-4.505866030903362e-05
0.0006684255780494	-4.2394015329995175e-05
2.865352446718861e-06	-1.2923376972085215e-05
3.907289795569512e-05	7.916774093573968e-06
-1.581024157366672e-05	-2.6022110598397754e-06
-4.85121630255168e-06	1.928990879597345e-06
1.9158652412745723e-05	-7.4819309221134e-06
4.010872128282e-05	7.971387740825995e-08
0.0004329675005318	-4.234209473442895e-05
0.0008986461885653	5.286535266096619e-06
0.0017159282504657	-6.053509785860236e-05
0.0005017682662177	2.2615730274598117e-05
0.0006826930043048	-2.7779071722593647e-05
-0.0003481959836537	3.386442863295515e-05
0.0010417408919249	-1.738946558669117e-05
0.0017575980703643	-2.481267459523244e-05
0.000943462480607	-2.9642161201018827e-05
0.0004526098065831	-1.811415763304744e-05
-7.288968348511358e-05	-2.4072393841503405e-05
7.369965281529978e-05	1.8343999218100057e-05
-2.537108136495775e-05	-6.189308436199967e-06
-5.871187748462564e-06	2.258748464696576e-06
2.8530291766734125e-05	-8.993122264109568e-06
0.0003043044698133	3.9198011011783595e-06
0.0008263860030227	-6.743022657721715e-05
0.0008191834083812	-6.427775817380794e-06
0.000648895562373	-5.6711339726769455e-05
0.0005743600930256	1.1568507034067044e-05
0.0007135491597036	-4.280493101784423e-05
0.0008739687254603	-1.0660938953455308e-06
0.0011077383296942	-4.003242756792919e-05
0.0006941928386985	-1.9959774654901288e-05
0.0009317201277489	-4.7578724909403105e-05
0.0010046585267078	-4.008887094989807e-05
2.509703025459611e-05	-1.476586465567276e-05
4.389136934492379e-05	1.0265976338323767e-05
-1.9067971820586243e-05	-3.4960208209585713e-06
-1.887799806681576e-06	5.345891641372103e-07
1.1635523552173928e-05	-2.3019577628840432e-06
0.0005565871032025	-5.75636800124616e-06
0.0007192825593544	-3.0502693745462705e-05
0.0004944270510855	-9.795501261724376e-06
0.0005030585794481	-1.5067554462122066e-05
0.0004510029888402	-3.737273242527243e-06
0.0004901333732494	-1.8426575109052367e-05
0.0015016885692135	-2.9158287836679165e-05
0.0007919557259374	-2.2168588432376273e-05
0.000588598242436	-6.477248315221139e-06
0.0005213453064258	-2.176067614895518e-05
0.001088710427484	-2.7913000878249817e-05
0.0002061073442395	-4.864662237098626e-06
-6.908218214555225e-05	2.4991340254981227e-06
1.453937127893245e-05	-8.056694945594253e-07
-1.0147492648879156e-06	-8.473341391507633e-07
1.3860447205585503e-05	3.146088970908889e-06
0.0006164647139222	-2.837193729838238e-05
0.0002599235355922	-1.2658399203662024e-06
0.0005101037962594	-2.794303216584174e-05
0.0002944790028462	-1.060124635783173e-05
0.0006033224845823	-3.697295422069312e-05
0.000496444052177	-1.783216671067856e-05
0.0009187768190131	-4.212691307938655e-05
0.0008840404250746	-4.0590019518038975e-05
0.0005162789376629	-3.192105002294024e-05
0.0003752164459572	-1.107113786802252e-05
0.00071349048376	-2.9729178180493424e-05
0.0003376835269176	-6.624865514815816e-06
-0.0001488797635477	1.5674674782298263e-06
3.851762853555787e-05	-1.2343221478798546e-07
-6.430443067571501e-06	1.839407190736616e-06
3.291134585250538e-05	-7.349021583328536e-06
0.0003276482653918	1.8355398356360173e-05
0.0005501695105483	-1.9328098868695388e-05
0.0004818318698461	2.3720259991091403e-05
0.0007976296661461	-4.6901564053643864e-05
0.0005279502808092	1.1460834033955737e-05
0.0006037926739914	-3.231849911127378e-05
0.0003950072974849	2.369740594764473e-06
0.0009631963518155	-2.855380777152382e-05
0.0008859137620101	-1.7786989707993486e-05
0.0005057326503471	-5.363413414953558e-06
0.000766683887416	1.342691588151397e-05
0.0001001988425861	-1.2532595266385672e-05
-1.83784298841094e-07	1.1189560945327529e-05
-6.416155502628667e-06	-4.019030735085257e-06
6.647466343929973e-07	5.266904759049568e-07
-8.305262446077648e-06	-1.759362587987677e-06
-0.0001622241052409	7.0782337009520135e-06
0.0001700899852234	-2.660995732800688e-05
0.0003232106939553	-1.668836465322096e-05
0.0002928575806499	-1.94024312335792e-05
-3.941305953163891e-05	-3.302315782914915e-06
6.471852124818486e-05	-2.091952215933779e-05
-5.947481180076857e-05	-2.6234112751580523e-05
5.058996145711525e-05	-2.4665670255047277e-05
0.0002181096056614	-8.844102496191788e-06
0.0004130177810401	-3.077601524522387e-05
3.81548536085761e-05	-1.4848335920420745e-05
-0.0001451293114158	2.8263753199520092e-06
7.301101588416174e-05	-7.70128616630205e-07
-2.0189193949027356e-05	7.035348263496538e-08
-1.305282032358651e-06	3.171844893631142e-07
6.540351905499051e-06	-1.1678501379233364e-06
1.5294299556217877e-05	6.024905675496093e-06
7.05854390849937e-05	9.250209419397644e-07
2.175167733559005e-05	1.2007486609467878e-05
4.143014328156497e-05	-2.770772848563505e-06
4.082143298893999e-05	7.788283407740937e-06
5.565734481450353e-05	-1.766783896332917e-07
3.5291475623013235e-05	1.0226376782760816e-05
8.414895436344559e-05	4.2934563693300685e-06
4.079964780997667e-05	3.934932290809762e-06
3.554352205189805e-05	6.477095448603938e-06
7.702072254056524e-05	9.008640091268674e-06
-2.0466952760508068e-06	-1.9625392141206535e-06
9.32777560332391e-06	2.4234376433091177e-06
-3.5805539865407397e-06	-9.043393144464036e-07
1.9667724675649497e-07	-4.1266960806440735e-08
-9.767912931953715e-07	1.4526029477003e-07
-2.526113852732479e-06	-9.209188737031602e-07
-1.1092660179822998e-05	-6.425657396790057e-07
-3.1068563678408048e-06	-1.9376317080399174e-06
-6.916861293868496e-06	8.571219421220427e-08
-6.1182550370621695e-06	-1.3139668700629614e-06
-8.48123755108226e-06	-2.4763180611946154e-07
-5.871653170730049e-06	-1.8013491509683564e-06
-1.2768115439338034e-05	-1.0282041005773972e-06
-6.746668770551238e-06	-8.668705079350898e-07
-5.275188877754519e-06	-1.2351417127687418e-06
-1.217260491610489e-05	-1.8350448897367225e-06
2.3543976356395846e-07	3.809565495746839e-07
-1.3608809038083844e-06	-4.546396272268314e-07
5.269542184375399e-07	1.6659011819230156e-07
-1.4018564223165912e-07	1.1534058851058613e-07
5.785977510523609e-07	-4.682460186565485e-07
-7.992582647083992e-06	2.928858365633777e-06
5.993744768274145e-06	-2.243553311927519e-06
-1.672579560795892e-05	3.653425423606678e-06
-1.4701575933772372e-05	-9.482146061336264e-07
-8.226043124646495e-06	2.3652375256408472e-06
-5.448955301219625e-06	-1.3796512705270336e-07
-1.4113414316780625e-05	3.0842652094307846e-06
-1.0663003881353283e-05	1.1922393985678422e-06
-1.921904614118733e-05	1.266890179722059e-06
-1.200214294585132e-05	1.427551268638503e-06
-6.274169809220664e-07	7.605017224896123e-07
-6.061380604737169e-06	1.2566033654945889e-06
3.8650730039529714e-06	-7.305145008721258e-07
-1.1676556452096017e-06	2.041987471804531e-07
5.894311498178671e-07	-4.481292650898093e-07
-2.350782593070878e-06	1.7840653398934848e-06
3.453190679535843e-05	-1.0953012095023162e-05
-3.174877850607131e-05	1.003390888679836e-05
8.287479310631355e-05	-1.3034055406072208e-05
8.082485511764684e-05	5.71595030842287e-06
3.8874372384348774e-05	-8.350485728629682e-06
2.614665936516955e-05	2.062957520741653e-06
6.209824676792558e-05	-9.162790691711524e-06
5.090831486055005e-05	-2.4877897776930248e-06
0.000102310422813	-3.087572779478002e-06
5.9909837713931235e-05	-3.977704079202225e-06
-2.3262313681441986e-06	-1.6046973093118129e-06
2.7097183345304025e-05	-4.610589035146457e-06
-1.708026243463423e-05	2.564665742370695e-06
5.13745755996211e-06	-6.977251794411922e-07
-3.29178933918725e-06	1.2060773357633912e-06
1.5305654558737903e-05	-4.964283059256265e-06
4.5956278292733e-05	8.840139592114675e-06
0.0002072501997729	2.0463679348521125e-06
0.0005601323133667	4.592433866013387e-05
0.0009194892704832	1.4399976861119654e-05
0.0004648264077771	3.737535774973413e-05
0.0005444772928507	1.5101430791567129e-05
0.0003425736143056	5.7425384693094586e-05
0.0008630237364813	3.7993972894481726e-05
0.0009999982975865	3.726940602236451e-05
0.0005550027177701	2.883322505586274e-05
0.0002435517754255	2.117338004514084e-05
-2.050130826689143e-05	-1.4306499253089069e-05
3.505806502730848e-05	1.1061989803741515e-05
-1.2830055679288609e-05	-3.730426544613642e-06
2.0455117266094633e-07	-2.829733084581676e-07
-5.275699304606212e-06	2.114595041011845e-06
0.0002081782646977	-4.767694266902641e-06
0.0005883992124005	-3.8563056796478475e-07
0.0003681509221739	-8.758381717929592e-06
0.0003965979020738	6.385706866713375e-06
0.0004848553599664	1.3131995053923448e-05
0.0005839184432893	5.428043221509214e-06
0.000877040593985	-1.2034308394893902e-05
0.0009134486248961	1.3582892198477346e-05
0.0004446792861338	1.4138953413547036e-05
0.0004474577951509	-1.4106782527859063e-05
0.0007103902490171	1.4528326065371625e-06
1.064276662003486e-06	-9.527401041515576e-06
1.5792880752173935e-05	1.039937807254752e-05
-6.671787731218862e-06	-3.6305236124443263e-06
-5.838646254624553e-06	1.9578945943214503e-06
3.355618041301501e-05	-8.149545244986025e-06
0.0003705561854463	5.126573002396134e-05
0.0004486868065467	-2.043224632678502e-05
0.0005337274795933	6.174377068352616e-05
0.000654855685113	2.1091404440888927e-06
0.00042153940088	5.4600671140610445e-05
0.000454231884104	1.134765422786764e-05
0.0011939440050836	7.758429987861709e-05
0.0007372667358942	4.355493741201718e-05
0.0007468352273915	4.344896688117877e-05
0.0005251990052505	2.419338667968018e-05
0.0007027556270835	3.380528020607925e-05
0.0001496715848122	1.395926976385483e-05
-2.787112876457796e-05	-6.071415098838134e-06
1.8580842108889843e-06	1.2732234773243716e-06
-1.4552533992258214e-06	-1.4009593669143278e-06
1.5564324697396027e-05	6.057031156350113e-06
0.0005773801212748	-1.7492963053101013e-05
0.0002964428534769	4.033149174574972e-05
0.0006389510241676	-2.3692052387172968e-05
0.0002505196762473	1.0311538777778771e-05
0.0005559653727872	-1.4391598896037008e-05
0.0004714879703152	1.1282918015549203e-05
0.0010491506321782	-5.463181132394973e-06
0.0008294453557105	4.1205672134132305e-06
0.0004441005990788	-1.0402408961577673e-05
0.0005320880810666	5.987749582385992e-08
0.0007144460065478	1.7898364445790594e-05
0.0003098435725528	-8.299643955453268e-06
-0.0001335495553548	7.057308797271868e-06
3.427419581189215e-05	-2.2066064794185144e-06
-1.4592952897599257e-06	6.297797693205877e-07
7.240598290553361e-06	-2.502110023961664e-06
0.0003771777981824	3.012279404325721e-05
0.0005168769960418	1.2772391283975163e-05
0.0003691340701034	4.7909201791251973e-05
0.000567608899933	1.682920687858651e-05
0.0004204863399842	3.1536313715161126e-05
0.0004619428616408	1.6438308728214652e-05
0.0003463045032478	3.695872748009362e-05
0.0007461362815216	3.604237525748119e-05
0.0006477392868946	3.420786417063698e-05
0.0003820217233509	3.512379348663119e-05
0.000770121157188	4.071179970588021e-05
0.0001290700153139	6.927675660881598e-06
-3.97870124959647e-05	-1.3690263276676223e-06
7.468083400985398e-06	-1.8377877456488807e-08
-3.899086856462546e-06	9.513343900349048e-07
1.745769728232023e-05	-3.2401255344529502e-06
0.0003159700153496	1.595261237151445e-05
0.0006994672798689	-9.273678738597878e-07
0.0004423254484767	2.6987963136788528e-05
0.0006754686152958	-1.1364610073815793e-05
0.0003988360919853	1.569403223035733e-05
0.0005120616114556	-1.4305784900096675e-05
0.0002171461655251	1.822807292116226e-06
0.0007897270585862	-6.356902202797741e-06
0.0007011723978038	1.0632505524973073e-05
0.0005281545693526	7.044526384855559e-06
0.0008902922871992	2.501267750432167e-05
5.988790356687826e-05	-1.0803830384367389e-05
9.519031121149626e-06	1.2106123437883298e-05
-7.826320587632056e-06	-4.417440236680873e-06
-8.145755404041729e-06	2.432104086033494e-06
3.917361801373072e-05	-8.961030158898444e-06
0.0001481448690252	5.346809886945085e-05
0.0008452711716192	-1.3631811375540587e-05
0.0013651197286498	6.98019661568724e-05
0.0009711929360693	3.192609500316455e-06
0.0001411289190067	5.271214765770827e-05
0.0003619888084505	-1.0149950061313148e-05
0.0002064731731376	1.813492951706545e-05
0.0004823260906669	1.9539565840172037e-05
0.0008704350955003	5.5750575076632907e-05
0.0015529305848278	2.148558124098068e-05
0.0008934348270885	5.324832772602946e-05
-6.343207937159557e-05	-3.0463496136038915e-06
9.606275800691588e-05	1.0273541411753296e-05
-3.4079487520851905e-05	-4.343346414301092e-06
-3.350604215623641e-06	6.122991464493936e-07
1.6277802891695095e-05	-1.965394818408646e-06
0.0005192474134601	2.021768171439043e-05
0.0008036847249691	1.497964501768276e-05
0.0005753946246518	3.665267633784916e-05
0.0008085046593791	3.853059775971384e-06
0.0005890416247622	2.284910464212079e-05
0.0006733250189338	1.1688853585029396e-06
0.0004726463977749	9.905701207959802e-06
0.0010739955601659	1.460026794506561e-05
0.0009018264571039	2.2415677147809807e-05
0.0006218965035418	2.2512307403517345e-05
0.001143069268998	4.0261243318948546e-05
0.0001643777791527	-6.910029149310961e-06
-4.053581104664979e-05	9.87726642615837e-06
5.512625169325836e-06	-3.739358868805771e-06
-2.615516112507392e-06	-3.820894012073853e-07
2.093268907243819e-05	1.6653738185140995e-06
0.0006116364441435	1.3089288533611349e-05
0.0003980755985981	3.232017692137699e-05
0.0007028607641508	2.211185101117628e-05
0.0005046681901158	1.8058246071436565e-05
0.0006101189769773	1.5417812608566e-05
0.000551286309124	2.193832679007554e-05
0.0009295212922455	4.185557970892974e-05
0.000949321183495	3.2732793435668456e-05
0.0006996884365332	1.736522988681111e-05
0.0006065946270688	2.790333322958556e-05
0.0008376870481568	3.895318215317809e-05
0.0003092264273173	3.586705169729117e-06
-0.0001234326702798	1.4157185155584248e-07
3.0142297563407983e-05	-2.908879807101543e-07
-3.9707679433311005e-06	1.0038616881537646e-06
2.171225725579146e-05	-3.882480282439072e-06
0.0002936391714772	2.1060476988586973e-05
0.0004725011843534	-1.2699624281796252e-05
0.0004971496730879	1.672183045397361e-05
0.0005384678128089	-6.313137617529858e-06
0.0003488549352075	2.860312603575869e-05
0.0004069465243688	1.175368205362933e-06
0.0011645103821317	2.425546843949011e-05
0.0006437463619439	1.7688368847897125e-05
0.0005916062229789	1.789981798744029e-05
0.0005257012483975	-5.127617541820807e-06
0.0006637687586172	1.4565771485171103e-05
9.395150779681456e-05	-1.903608479504579e-07
-1.0992404071930623e-05	3.0861441092310268e-06
-1.416353044193242e-06	-1.4251397065023818e-06
8.835502047167746e-08	3.771719299894859e-07
-4.0238072970242125e-06	-9.67576115854867e-07
0.0001897829648068	1.8782620759311095e-05
0.0005554647252612	2.659516540560882e-06
0.0005474634682372	3.1530353855718854e-05
0.0005022764860217	3.0021819720877263e-05
0.0005469708909308	3.844695670036094e-05
0.0006445662351247	2.460546355962891e-05
0.0008595763659498	4.269054184575503e-05
0.0010155157700432	4.8923313030011945e-05
0.0005695301304939	4.871194369115414e-05
0.0006126135069839	1.778076089784905e-05
0.0006707341374467	2.3318006287419308e-05
-7.980779587249063e-06	2.0438779442457396e-06
2.226324456150595e-05	2.347997521757834e-06
-8.628219332760727e-06	-1.148242461138088e-06
-4.423838932018677e-06	1.2590525378886109e-06
2.1119916694694093e-05	-5.065643691242031e-06
-9.606853766146518e-05	-3.2863804477828947e-06
5.1045968234705726e-05	-1.956447867161434e-05
9.241682937789162e-05	1.3191165590537714e-05
0.0003422658824398	-2.911869705670512e-05
9.41190706141236e-05	7.207466943992738e-06
0.0001525830088453	-2.091259496465287e-05
-9.630494599291056e-05	2.732471295238355e-06
0.0002222482254072	-1.8562807760934427e-05
0.0003339122580218	-1.0566057013428236e-05
0.0001194927635336	-5.2808821850951275e-06
-2.09885115802177e-05	-7.622482729831895e-06
-6.501314595288753e-05	-1.8623838820995717e-05
5.4643498898667304e-05	1.3115010737331525e-05
-1.7756520572699128e-05	-4.301063493399581e-06
1.092913603374269e-06	-3.098452126106591e-07
-5.0643833405368566e-06	1.199672322562252e-06
4.842229809329746e-05	1.8522523828599204e-06
2.2878019248987796e-06	8.476042706017045e-06
6.583868200190741e-05	2.1961869078753707e-06
2.6115537190748197e-05	1.3431307210651157e-05
4.145147547005954e-05	3.013940576975044e-06
2.8463896534174843e-05	1.0830048056506169e-05
9.449935473244378e-05	7.271262436437577e-06
5.454626257519947e-05	1.3511394046131169e-05
4.5818365638736865e-05	9.51556158253858e-06
4.9698722264172154e-05	7.097615373424893e-06
3.984224943850207e-05	6.171434709224961e-06
2.6928914370844503e-05	4.385858762729102e-06
-1.7890068535987107e-05	-3.035042763260137e-06
5.445921380729604e-06	9.9027178681525e-07
-1.6468723990813964e-07	4.0553358802816214e-08
7.617585067616384e-07	-1.5460928388624597e-07
-7.438533623789962e-06	-5.821125603238568e-07
-7.576295233258375e-07	-1.193510528716782e-06
-9.971592347401974e-06	-8.076813645673953e-07
-3.7192355525397697e-06	-2.185718290908486e-06
-6.789303456204578e-06	-7.651634437897455e-07
-4.832698490276245e-06	-1.8238710957715309e-06
-1.4096333367556235e-05	-1.5697337874937525e-06
-9.11988729788544e-06	-2.4218817759994905e-06
-6.794398794692436e-06	-1.757411289334841e-06
-7.5715368957476836e-06	-1.404370389322084e-06
-6.520212711550573e-06	-1.097234738182971e-06
-4.029222434722231e-06	-8.410604747755071e-07
2.65130979763686e-06	5.68280521031146e-07
-8.045128628158987e-07	-1.8206126553619686e-07
2.0484000046245034e-07	-1.4380630615594428e-07
-8.955628757792926e-07	5.988840688635856e-07
2.928672951295743e-06	-1.421879636815694e-06
-8.17696409514867e-06	3.938101296221012e-06
4.3169548118428655e-06	-1.6608929478097804e-06
-1.7608534550315004e-05	4.502899446908623e-06
-1.377065233645986e-05	2.966621185086507e-07
-1.6908770299996855e-05	3.3147528557446273e-06
-4.721833370635497e-07	5.890969735787151e-07
-2.6376989812199203e-05	3.7936825470993494e-06
-1.901005904065155e-05	2.6792643308569707e-06
2.708406973456246e-06	6.315211296030445e-07
-6.014083324530115e-06	1.7937392843604126e-06
3.8056643457804913e-06	-3.3706595224683437e-07
-3.2673643129697972e-06	3.028534684829793e-07
1.0850868505244266e-06	-8.764255638661052e-08
-9.2712813922214e-07	5.885068925491976e-07
3.8990274104749114e-06	-2.386604735363668e-06
-1.7508481985349834e-05	6.8783159743523644e-06
3.753942536381355e-05	-1.594688622961321e-05
-2.2992740574067104e-05	7.698855274394638e-06
8.855552783317895e-05	-1.744239173371795e-05
7.054280813703206e-05	9.733809012099809e-07
8.66554162347838e-05	-1.2427869348803496e-05
-2.089200230483093e-06	-1.613084232202862e-06
0.0001351412180119	-1.3025790109794283e-05
9.575802130807184e-05	-8.782568417711425e-06
-1.5091976799620303e-05	-2.572772943640418e-06
2.4700685593292964e-05	-5.889891992058777e-06
-2.0149391532786837e-05	1.3672721230372324e-06
1.611055859935623e-05	-8.441090208587091e-07
-5.262524120487283e-06	1.927510083621701e-07
-3.0110131363670247e-06	1.2826832736922322e-06
1.033170392771984e-05	-4.2829255636790525e-06
-0.0001365522977358	2.9611526118355995e-05
0.0001184064034996	-2.999878660817926e-05
0.0002414709464751	6.772170407828433e-06
0.000741681555948	-2.902475483891696e-05
0.0006841929457457	2.1116948209869817e-05
0.0007761304934972	-2.2312290401795197e-05
0.0005868456023875	-1.117945909859245e-05
0.0012380432012274	-1.2133629208500934e-05
0.0008586528129833	3.3560138943797045e-06
0.000243118302304	-2.6387240813298694e-05
3.322715051586204e-05	9.22671692424807e-06
-0.0001282096780576	2.3508418826664304e-06
8.47380350810183e-05	4.0163121202679325e-06
-2.6167646238014695e-05	-2.0005827929621123e-06
-4.014147939377276e-06	2.279296224256756e-06
1.960191693901586e-05	-9.823619770553958e-06
1.7685890196371116e-05	8.183061241667534e-06
0.0003683859569333	-4.1767592113884645e-05
0.00051477344862	1.284142175654762e-05
0.0003878512780975	-6.721619688974304e-05
0.0003406454081278	-1.550397384465714e-05
0.0004391443027853	-5.549785047073296e-05
0.0014616533610296	-1.274462353050155e-05
0.0006724323474211	-6.938086175346888e-05
0.0004066723457974	-4.6657908484424595e-05
0.0005853792827518	-1.379594315173168e-05
0.0003651274411199	-1.934445416281086e-05
-6.674092724714055e-05	-9.543076008911311e-06
6.77220151554942e-05	3.860888133502315e-06
-2.2640449156440445e-05	-1.1646605061109574e-06
1.5257314831280022e-06	-9.622844470778371e-07
-9.653272341567296e-06	4.572062350546899e-06
0.0002809536980717	-2.167208647371317e-05
0.0004792984194585	1.7541293194387036e-05
0.0004341778831572	-2.2009019355087075e-05
0.0003567236740614	1.5465547077905657e-05
0.0005543997488226	-6.4039038705900225e-06
0.0006028316530658	6.852384548955649e-06
0.0011158199575999	-2.944907617828872e-05
0.0009725892911913	3.99710317609415e-06
0.0004571102025466	5.037910853234563e-06
0.000456837226081	-9.67693504435878e-06
0.0006658985216338	-1.2592505463109377e-06
6.697263652506307e-05	-1.3822091210866978e-05
-2.5196341672206425e-05	1.1066085054419009e-05
5.664838969245949e-06	-3.5153188347194947e-06
-4.68953059327003e-06	1.584481315546276e-06
2.838102021292061e-05	-7.089941546617298e-06
0.0004703589813114	1.012838191219489e-06
0.0004446282087489	-5.6913020352223754e-05
0.0003510031505825	2.558338731589348e-06
0.0005192618003611	-5.1018797455820825e-05
0.0005162998560815	-1.443954683220632e-05
0.0005070362365813	-4.732101364809192e-05
0.0004835701962863	-3.24140541936645e-05
0.0008489592768782	-5.987951573936178e-05
0.0006564200589487	-3.370246198933091e-05
0.0003105215204888	-2.2449397802087266e-05
0.0007751361084784	-4.301359836267747e-05
0.0002108493343737	-3.429014627611327e-06
-6.364000056284966e-05	-4.104648473089551e-07
1.2170993167201544e-05	1.6420867225411585e-07
-4.116120243732143e-06	4.21938515517593e-08
2.6182369693839636e-05	9.796279702820121e-08
0.0005008702629903	-4.571850883976486e-06
0.0003596070094919	-1.1714622485165878e-05
0.0005463859201581	-1.2545641677651651e-05
0.0005950995670784	3.134545729508248e-06
0.0003125936005044	1.2445302199954158e-05
0.0002886780769329	2.866932332853281e-06
7.25906518372877e-05	6.988919792757648e-06
0.0004965089972791	1.030514657761834e-05
0.0007000127174572	1.2250941843560988e-05
0.0004894535304115	-2.063922922345258e-05
0.0007111360255011	-9.3809973998356e-06
0.0002556114073462	-7.102881530884195e-06
-9.463698730980244e-05	6.482402429841142e-06
2.1766335964937485e-05	-2.26164970439324e-06
-3.2992928675054012e-06	7.804222375515264e-07
2.102193013804636e-05	-3.529953323290476e-06
0.0005096457786042	-9.616535031763149e-06
0.0005362034771114	-3.413344259237576e-05
0.0007187729532875	-1.786558905629812e-05
0.000567065090862	-4.020528419334498e-05
0.0002170018305736	-1.1962041166444482e-05
0.0002318356562612	-2.8111449037274905e-05
0.0001983429693985	-1.610066510393778e-05
0.0003802957703974	-3.758439466868021e-05
0.0006190884209862	-3.3332372013329584e-05
0.0007192327212232	-2.9015638953928107e-05
0.0008788614874129	-3.420917995785262e-05
0.0002226715548741	-7.253628854372456e-06
-7.621368657205497e-05	2.5854300235429392e-06
1.650818572745435e-05	-6.817830744023991e-07
-6.176946478389939e-06	2.897072192930149e-06
2.1245633483899978e-05	-1.1022098799795716e-05
0.0002934304963098	1.2107971192514806e-05
0.001614787914178	-6.0263619987553926e-05
0.0008984843529011	1.7476766138386466e-05
0.000601932156104	-6.697689022368011e-05
-2.3117657233481616e-05	3.948870031945377e-05
0.0003270438599543	-3.56385133878791e-05
-0.0001241214454946	3.6580992909914206e-05
0.0003505732272483	-1.619187036847028e-05
0.0003471525643455	-1.1470220939339684e-05
0.0013031123173667	-3.693262935735428e-05
0.0017008381636557	-1.6002702237067517e-05
-0.0001283208623871	-2.7759471312581532e-05
0.0001355639715009	2.2911071720738087e-05
-4.633855587557855e-05	-7.921627241252769e-06
-5.532705319312417e-06	8.925808047440721e-07
3.535665967920012e-05	-3.8912435182722065e-06
0.0006966249099872	-7.705712276210433e-06
0.000582547947287	-4.146328982004801e-05
0.0008409355720935	-1.857467984945082e-05
0.0008014840270833	-3.80677604798425e-05
0.0004063753311932	-6.073484133078207e-06
0.0003893495184815	-2.852944137046278e-05
0.0002481933393114	-7.408127806338062e-06
0.0006609699471256	-3.4646606641704345e-05
0.000927197350787	-2.5588263624728763e-05
0.0007874606071166	-3.532901186183486e-05
0.0010657418864543	-3.711608907233945e-05
0.0003362200822297	-8.009524335859024e-06
-0.0001189169776437	3.982308133904502e-06
2.6457107646343463e-05	-1.2537698639080937e-06
-4.779344875724222e-06	9.10083153373577e-07
2.790309844360931e-05	-3.6967054301262025e-06
0.0005210764673009	-8.164524014030831e-07
0.0005365970640241	-3.742175849394513e-05
0.0004595911168031	-4.3696665516531075e-06
0.0006366997876831	-1.8258724728023247e-05
0.000574276174003	5.979284599740011e-06
0.0005817308364887	-2.0966702236739104e-05
0.0004784535077813	-2.3288493606216767e-05
0.0009641699839962	-1.932169134094531e-05
0.0007784966047914	3.446703856639471e-07
0.0004286740736514	-2.5660115320713335e-05
0.0008978007500516	-2.539960492029967e-05
0.0002254539220069	-8.162210540628908e-06
-6.946887603322149e-05	6.172546400714696e-06
1.349091038541508e-05	-2.1780208057080557e-06
3.806848870172963e-07	3.604776970744608e-07
-4.471948515886064e-06	-1.3752266700217204e-06
0.0001642393245025	-1.3608273580522612e-05
0.0004624220449042	-1.2653555639181386e-05
0.0004352559666148	-7.252666516270155e-06
0.000337230970523	-2.8381821210885163e-05
0.0004517898986164	-2.2176177996010203e-05
0.0005271239781337	-2.8805345705084208e-05
0.0011015638165718	-2.984849834567313e-05
0.0008318025094149	-4.40255003650372e-05
0.0003942980182953	-3.026856748983703e-05
0.0004896243883927	-8.960288072608444e-06
0.0005626736861163	-1.896600950017444e-05
-3.0388707626484053e-06	-1.1276931278736754e-05
1.572105544739619e-05	6.4251147487883465e-06
-6.222470581599363e-06	-1.884546645106316e-06
-5.113788463066198e-06	1.8029372501350568e-06
2.4101349203883087e-05	-7.056474817619362e-06
-1.602470441028475e-05	1.7022624544097873e-05
0.0003377409663877	-2.702035712319217e-05
0.0005087934848762	1.651152375107343e-05
0.000645461508524	-3.682845816992963e-05
0.000443803692652	1.7307160122229643e-05
0.0005597006557422	-2.6204379844607033e-05
0.0013046982084033	1.1272768421367435e-07
0.000864254958541	-1.853997107023286e-05
0.0006853368109395	-5.957489353154108e-06
0.0005673750653016	-1.4439385994381567e-05
0.000314664618183	4.876490998082626e-06
-8.10465917180484e-05	-1.0860866942775946e-05
7.780971590014418e-05	9.92715086868151e-06
-2.5873011571878165e-05	-3.584373388890153e-06
2.113012171635719e-06	-2.5762449801641805e-07
-1.1811312198363872e-05	1.082260859715748e-06
-4.873197004869258e-05	-6.64608857102192e-07
-0.0001044532146539	-4.222554351125913e-06
7.120456285469881e-05	-1.810306047396346e-05
0.0001695206350772	-1.4091821959078842e-05
0.0002309926431934	-1.9890666057007736e-05
0.0002204137849697	-1.48395334313627e-05
6.0699775027885195e-05	-2.552429841306894e-05
0.0003720881471545	-2.7615129772895703e-05
0.0002372655824234	-2.2075501056218615e-05
2.8929673039832746e-05	-1.3612393041734378e-05
-0.0001221046760475	-8.591308009994969e-06
-2.413313951299747e-05	6.500708122560623e-06
9.468743138489606e-07	-5.069677472752468e-06
9.794750790597698e-07	1.697874320924239e-06
-1.2973950974040476e-06	3.171353900575542e-07
6.175800347979894e-06	-1.1328336395287092e-06
-9.6848413090101e-07	5.398556039857769e-06
5.531149760621747e-05	-4.169164640952048e-06
3.941140010070352e-06	7.673746109117872e-06
6.742597613733302e-05	6.906236540778703e-07
3.4663416579616414e-05	1.090986074117454e-05
5.2160875335588113e-05	1.4938903198241814e-06
4.674062387882584e-05	8.050147847089319e-06
7.69711842093592e-05	7.911338934202447e-06
6.470139024415962e-05	9.280975256267507e-06
1.7282649129615072e-05	1.4449414899821062e-07
5.093658201282288e-05	4.257623274830748e-06
-9.57299734739575e-06	-1.803901765781046e-06
1.235266466934903e-05	2.43093077399458e-06
-4.351753370770177e-06	-9.283448428306652e-07
2.02529308777623e-07	-4.0598469830198834e-08
-9.717787568416058e-07	1.3664792859502984e-07
-8.828848950423693e-08	-8.010804197670774e-07
-8.159462790582782e-06	3.575249458891007e-07
-1.0556834365908637e-06	-1.0810304999050298e-06
-1.0497750123275858e-05	-5.816369370492937e-07
-5.377968630154206e-06	-1.9127784376362676e-06
-7.96296096026455e-06	-5.828427033412504e-07
-7.447077911220562e-06	-1.3709289089058396e-06
-1.1799114295839244e-05	-1.7379503134437017e-06
-1.0178430343795263e-05	-1.8877797024041143e-06
-2.956945638190745e-06	-1.4399913021283463e-10
-7.670046478369492e-06	-8.914918270622483e-07
1.20835014047702e-06	3.285041484463747e-07
-1.7585980215737696e-06	-4.378687951853832e-07
6.287418779976193e-07	1.6518550621476392e-07
-1.0456861465011133e-07	6.390108476830127e-08
4.733389233702557e-07	-2.70536687053288e-07
-1.2717153450838714e-06	8.070873150653179e-07
2.7066438933194643e-06	-1.27074724368623e-06
-6.8051123903271255e-06	2.497571143868837e-06
2.5040962431122877e-06	-3.048798739781074e-07
-8.676023318048902e-06	1.4239883337584932e-06
-7.449467799327972e-06	2.296706564103959e-07
-3.421213205093604e-05	2.615055969455006e-06
-1.295100962748098e-05	1.0589252119962198e-06
-3.636200202578983e-07	8.175876142736951e-07
-5.084627045611265e-06	1.4301623855180664e-06
1.3382942080919312e-06	-1.7870837608606601e-07
-1.0353230959522436e-06	1.3199574133653725e-07
1.03617445301283e-06	-1.0904920115324787e-07
-3.5922028231601754e-07	2.9963021386280924e-08
5.157088331307249e-07	-2.806192602190029e-07
-2.2315375614819045e-06	1.145646257984596e-06
9.025147690065472e-06	-4.028404070473451e-06
-1.6347559254362825e-05	6.352242620309352e-06
2.807034092105268e-05	-9.205396017578076e-06
-2.1337331216714363e-05	3.235966854868492e-06
4.541359277740326e-05	-5.4538939269038085e-06
3.713322802370889e-05	6.722120393337138e-07
0.0001865273360707	-8.08903091056642e-06
6.569314752463091e-05	-2.365050168206542e-06
-5.28443245058539e-06	-2.024825324911151e-06
1.7851409820047505e-05	-3.986345459424563e-06
-7.213279894802077e-06	9.170122400592812e-07
7.397245743959761e-06	-7.284320052122712e-07
-6.218831792181607e-06	3.684765282104689e-07
2.072662942976126e-06	-7.259254133924496e-08
2.667541738875254e-06	-8.593843923158165e-07
-1.0159906412973011e-05	2.9495414005770557e-06
0.0001001302545229	-1.907689963133012e-05
-0.0001207407944196	2.7326055561688672e-05
2.1422081597606065e-05	8.254044004362878e-06
-9.832727818818564e-05	3.659547454381204e-05
0.0005531893194199	5.113645465186532e-07
0.0004774997631945	3.111980621806328e-05
0.0020192167851318	3.102521115999341e-05
0.000829480289802	3.416436514036279e-05
8.302530490063782e-05	1.7662891872852895e-05
-8.335274685116384e-05	3.053568915394206e-05
-1.9681127389919827e-05	1.9581968286667992e-06
7.064275668308359e-05	-3.510149013889694e-06
-4.536368374215659e-05	-1.0036909201295235e-06
1.3956918701839414e-05	7.984902893124295e-07
-3.7094142840902914e-07	-1.689623994471748e-08
-7.158441584719696e-07	8.359516141910953e-07
-5.783405310758059e-05	9.02851767087071e-06
4.776752784152005e-05	-3.3478269022498535e-06
0.0002851529305854	-5.1100356240392784e-06
0.0005588791343696	6.625040627089608e-07
0.0004509789684523	1.1172282441541849e-05
0.0005007339568545	-3.8466041986497706e-07
0.0004843644536217	-1.3651012985771514e-05
0.0008044454466447	6.078362704855802e-06
0.0006469732740581	1.0641675882524666e-05
0.0002676994350513	-1.4083959174713609e-05
1.802747377664587e-05	8.318939765045729e-06
-6.050764660732598e-05	2.955562500109132e-07
3.5320990312483975e-05	3.67111798784725e-06
-1.0474399285280803e-05	-1.5585735630242365e-06
-5.482057675982425e-06	2.437948167011149e-06
2.411126831843411e-05	-9.7531943472581e-06
-7.913839179070817e-05	3.559717921442262e-05
0.0003319028220997	-2.9175173266123323e-05
0.0004253848805707	5.869116168320238e-05
0.0006817063165565	-1.383018753268774e-05
0.0003526615237608	5.238776835799117e-05
0.0004853918182482	-1.887214176946639e-06
0.0002215364035169	6.76157281537498e-05
0.0007338579518541	2.7979111984243223e-05
0.0006882146234361	3.309979833825387e-05
0.0005040937805143	1.5641237641244693e-05
0.0002609650736789	2.1056796308517487e-05
-0.0001198865527231	-5.092913756580839e-06
9.762757080183378e-05	6.85457597118155e-06
-3.157648639068729e-05	-2.7737678594305447e-06
-2.760988914250081e-06	1.0654112223116593e-06
7.610446910268679e-06	-3.378055789084681e-06
-2.07726200451111e-05	2.070194506141909e-05
0.0005071486482889	-3.176548457704133e-06
0.0005967688637154	9.912070222380034e-06
0.0007236797729039	-2.2822895672440603e-05
0.0001241692835064	1.806224292444828e-05
0.0002947301292176	-1.6202999744209278e-05
-7.085755593138502e-05	1.072960332294e-06
0.0003975808711877	-7.1344600059442915e-06
0.0006501865119314	2.188980439238304e-06
0.0007320115941994	-1.2877449618573332e-05
0.0004575211857212	2.7393020058629444e-05
-0.0001178521631061	-8.70195442078767e-06
8.438936750092706e-05	1.1505560181543634e-05
-2.662932599759298e-05	-4.281743922242683e-06
-2.3407107658601597e-06	4.438436930883305e-07
1.3689997291215958e-05	-1.8332268642749297e-06
0.0003544956833513	1.034447632581314e-05
0.0005407729102575	8.955800847125985e-06
0.0004564867774286	3.435601746733078e-05
0.0002362503779234	1.143687082493083e-05
8.354348415943923e-05	2.2075093675372433e-05
0.0001291353987609	1.2948454952999756e-05
0.0001578009699656	3.347215462261943e-05
0.00019044685414	2.6809451140869925e-05
0.0002241278488159	2.2422674351529224e-05
0.0005175407004073	2.7273422697059075e-05
0.0007614527593292	2.1462706689715507e-05
0.0001240743956668	-3.433712524470636e-06
-3.404428528168183e-05	3.8558766640741415e-06
5.931278578935362e-06	-1.4330083327575054e-06
-3.0006476806480267e-06	1.586739353142569e-08
1.943389919782466e-05	1.936824613284763e-07
0.0005334165491319	1.2104419823048936e-05
0.0005799324633331	7.61495717380564e-06
0.0004297066162492	9.038783875812808e-06
0.0002420026952079	8.350064441474057e-07
0.0001188799025498	2.400164959903991e-06
0.0001238770782413	-5.0412516136380174e-06
4.5186271744697807e-05	-8.7307359606088e-06
0.0002050878471386	-3.993612680832376e-06
0.0002662181193354	5.960225873905381e-06
0.0004537995800356	4.490854747209489e-06
0.0009299048946001	1.9269764784804785e-05
0.000234745207195	1.655102968831574e-06
-8.469470011785953e-05	1.8344674973641705e-06
1.918634249994311e-05	-9.377843285363536e-07
-1.0174827327497873e-06	-2.457014405058734e-06
2.5589051085384233e-05	9.229184129758948e-06
0.0014726110482746	-1.1412405508780563e-05
0.0005177295415349	5.094553775991256e-05
0.0003375136941774	-7.392232539606231e-06
-8.542701092300915e-05	6.045268755704715e-05
0.0002454430620413	-1.940376494632613e-05
-5.1001273343499306e-05	3.698525459161059e-05
0.0002400770970459	-1.0012677291772852e-05
8.370443120376231e-05	2.920473346053952e-05
0.0001704948578908	2.1180860668337743e-05
9.498019211040884e-05	3.3378898029568966e-05
0.0015683288558923	1.714197932099028e-05
0.0008572748981693	1.6578306920946353e-05
-0.0004008660870875	-1.3071250485940794e-05
0.0001065763618728	4.441992863825078e-06
-3.645676621033425e-06	4.900758647500286e-07
2.0196302103762028e-05	-1.6060294973209562e-06
0.0004873997640274	1.7481744251853154e-05
0.0007643236104982	8.46097877810544e-06
0.0006365614689018	2.580409759994748e-05
0.0004258786594142	1.3162187048958435e-06
0.0001458438935333	1.690722054802063e-05
0.0002194138008135	-9.099423189005508e-07
0.0001290139260154	5.1881109025262864e-06
0.0003259172183906	8.863788030546436e-06
0.000411868637202	1.6255197835206858e-05
0.0007227827560795	1.3717211299611974e-05
0.0010670437166673	2.9431674122485772e-05
0.0001665528302438	-3.28728829279476e-06
-4.287529299760946e-05	6.283359707213296e-06
6.732814057508074e-06	-2.4841737766265613e-06
-3.4793793512500736e-06	1.4628275840583007e-06
1.2328668010983432e-05	-5.345789441352501e-06
3.6768509475145215e-05	2.354168574127804e-05
0.0005696249069044	-3.0639764704381047e-06
0.0006424594900231	3.8901756646056085e-05
0.0007286948230161	-1.2664262791113127e-05
0.00017809308234	3.4326573273824167e-05
0.0003460424526298	-2.6083044973390603e-06
6.967687270668455e-05	4.2723239184857234e-05
0.0004839928717098	1.693245836073197e-05
0.0006687701174604	1.8180220531902763e-05
0.0007769527021842	1.2607278908443971e-05
0.0005593083834252	3.143657790424509e-05
-9.297419705974032e-05	-9.984089203065576e-06
7.851663884768381e-05	1.1326474882919729e-05
-2.5757195046636425e-05	-4.1574605663605064e-06
-4.344236213349202e-06	1.7022434902499435e-06
1.8453036541595356e-05	-6.439362662228336e-06
-0.0001052895789651	2.953098818898882e-05
0.0002080099361134	-2.395501975294235e-05
0.0003574185601375	2.50466068639262e-05
0.0006612607419748	-1.9042275129235812e-05
0.0003733424297942	3.351141541771794e-05
0.0004823785035113	-1.1319021507176395e-05
0.0002133721445072	1.9132366212690017e-05
0.0007419288351165	6.951954259624605e-06
0.0006904267472473	1.7171406477030744e-05
0.0004046684215817	-9.393436270702632e-06
0.0001280187558067	1.705371943316188e-05
-0.0001139148416045	-2.8965327963990123e-06
8.522017685844194e-05	6.290692429551782e-06
-2.702785629806139e-05	-2.6274731122808597e-06
7.327026759525285e-07	-1.3144389457853264e-07
-4.740423679650631e-06	7.500438260325446e-07
7.763673535858562e-07	8.891645150154462e-07
1.0499690245966475e-05	8.564830674984923e-06
0.000249764702627	1.669410795933765e-05
0.0004081750558233	2.554669280601474e-05
0.0005473243725061	2.0623493263127533e-05
0.0005597339022203	2.2820761726406785e-05
0.0009707932141474	3.405636913994436e-05
0.0009214061891211	3.670452905275464e-05
0.0005404899161689	2.9487659239493057e-05
0.0002006409216524	1.6520422154373014e-05
2.993792754888057e-05	9.638654788619025e-06
-1.9528868357658975e-05	-1.946369658964682e-06
1.0362163320925716e-05	2.3728233014370433e-06
-2.9972197809357876e-06	-8.160803595151753e-07
1.2769228126249145e-07	-7.95883783795574e-08
8.20497884706685e-07	1.6691129700557435e-07
2.9625669677983855e-05	-3.322810443872621e-06
-4.842609720119629e-05	-7.383382457033388e-08
-0.0001189104800752	-5.197905121650862e-06
-0.0001290440082543	-4.402006094470752e-06
0.0001529421813572	-9.241502901850626e-06
0.0001222138409921	-5.482534520673215e-06
0.0007803997789816	-1.4145193241467632e-05
0.000217514496255	-1.1269542533814056e-05
-7.508354290630868e-05	-9.065072881122172e-06
-0.0001507434918748	-1.8121495065594517e-06
-1.8591929542493174e-05	-4.447294714390691e-06
2.5970370423592628e-05	5.013130299064973e-07
-1.3086075074116343e-05	-1.298656478736551e-06
3.7061095378356032e-06	5.140091932925067e-07
4.004048904234527e-07	-1.1282696627352597e-07
-2.0419473035970456e-06	4.148262679942323e-07
3.393592737272305e-06	-2.1465539754477513e-06
1.0631153262602656e-06	4.8145845988297855e-06
4.998718090824712e-05	3.147564662378461e-06
2.7275911383299608e-05	7.14051128894653e-06
3.0987548127219564e-05	3.5982614532196443e-06
3.1147841870797994e-05	7.360210489633676e-06
5.48716608912076e-05	1.0272959615853416e-05
5.160358627119409e-05	1.0071962520718546e-05
3.530820294048323e-05	5.668289945960736e-06
4.638011866939088e-05	5.722038381614487e-06
4.689489575871745e-06	2.0533881401771217e-06
1.3118138104100605e-07	-9.71314778336398e-07
-1.6623246803305789e-06	4.198901640781696e-07
6.68127680230947e-07	-8.862323584810753e-08
-6.314856452857554e-08	1.4147712023803869e-08
3.263808501943254e-07	-4.8243729796169295e-08
-4.204834908293854e-07	3.227384809649493e-07
-3.8631948709725577e-07	-7.145530314493977e-07
-7.639774378332998e-06	-7.831377475794709e-07
-4.530888625084811e-06	-1.1662489454351072e-06
-4.700216079972018e-06	-7.446903723578283e-07
-4.8178236287063785e-06	-1.3052598105777012e-06
-8.478572213105298e-06	-2.0901118813595103e-06
-7.931928409570724e-06	-1.8459807086046827e-06
-5.6933704717150116e-06	-9.990574894033164e-07
-7.169707624822351e-06	-1.1470230733019826e-06
-8.583277141940286e-07	-3.096401608220916e-07
1.0629994079671125e-07	1.592601822721479e-07
1.902664590852834e-07	-5.967361914080193e-08
-8.424561176804882e-08	1.1031852792878996e-08
1.9457948078056986e-08	-2.361438835078491e-08
-7.79652911369306e-08	9.53024364489076e-08
8.301001808129144e-07	-4.462517530539189e-07
-1.2921563460217964e-06	8.147023916576549e-07
4.3883327955249667e-07	-4.290325204200554e-07
-1.1237847684541718e-06	6.4420617897967e-07
6.870612819350888e-08	-7.978118817182554e-08
-4.755299041900628e-07	4.5390382635082195e-07
-2.841541811527318e-06	-3.9720885405664316e-08
-4.853061172281806e-07	4.524723151808238e-07
-7.413754434364051e-07	2.762361703404091e-07
-1.0438338030508429e-07	2.9914199262327434e-08
-6.198738547678888e-07	3.210266256702403e-07
8.315800829236275e-07	-2.7376756471071517e-07
-5.717427294411418e-07	1.8717026621735184e-07
1.780609599733763e-07	-5.660797643734298e-08
-7.35417108060268e-08	8.873736938300966e-08
2.801617772966619e-07	-3.5157710234785557e-07
-3.7948100612224106e-06	1.8201097937920057e-06
5.6782726819884415e-06	-3.2373698353993986e-06
-1.8750490434879828e-06	1.6878276272527628e-06
5.1807226422360494e-06	-2.634789013368553e-06
-6.944025956239535e-07	4.013633918941018e-07
1.828179326659912e-06	-1.7420778394214813e-06
1.6638805021186175e-05	-3.4526767109348986e-08
1.6179991048054031e-06	-1.6831169253213869e-06
3.33989499945205e-06	-1.140665334127256e-06
6.067215980126342e-07	-1.540074276129447e-07
2.578322087284738e-06	-1.238956022266719e-06
-3.728469511545297e-06	1.127602647404043e-06
2.470688574702466e-06	-7.380295370794212e-07
-7.59275110106413e-07	2.1996085747632313e-07
5.0640642670278845e-08	3.2730638476474834e-08
-4.999488335472272e-07	-2.8481774369979072e-08
-1.4213342755350528e-05	3.467888488455966e-06
1.1769142647769216e-05	-4.21133559816042e-06
1.6090958561120656e-05	-4.447568200388156e-06
1.1081928221814432e-05	-6.315417097934694e-06
2.8269153135803852e-05	-2.1679352108669184e-06
3.512040836763486e-05	-5.021591981430919e-06
0.0001641232898409	-8.125457961109528e-06
5.4099433324219414e-05	-6.728296405454308e-06
1.3171005381380667e-05	-5.0234429685395965e-06
2.076315157580744e-05	-6.638341580240907e-06
1.39950336064308e-06	-1.1163497763104216e-06
-1.2788768866323202e-05	2.7464390279868183e-06
6.796287971320421e-06	-1.3847059440617684e-06
-1.8947910214750804e-06	3.774140286099897e-07
-7.020024503998468e-07	4.25314265121092e-07
3.402367819475549e-06	-1.8744028352906016e-06
-5.049102131645703e-07	2.0287014599355856e-06
9.593415142960186e-06	-8.131171174304713e-06
-4.447427716031798e-06	2.2353682217414313e-06
5.9834579351740766e-05	-1.225604069056348e-05
5.899028259358191e-05	-3.4377526340394707e-06
6.241063805533388e-05	-1.0588889213425865e-05
-2.1295645580136033e-05	-2.426820052990761e-06
0.0001019531830375	-1.351632714873647e-05
7.275436751055091e-05	-8.699281781794645e-06
-7.76542640474473e-06	-2.630313608859219e-06
1.091217867358432e-05	-3.84626853480235e-06
-3.0215067319080665e-06	-9.80923821472073e-07
5.737194456653009e-06	5.38197258224459e-08
-2.1568485769485904e-06	1.2315356310786142e-09
4.743321862427857e-07	-3.752216253727521e-07
-2.1844326144639506e-06	1.588165085806684e-06
2.4234520451627056e-05	-9.724881230166448e-06
-1.080894662933679e-05	5.707092550825504e-06
5.367505643450922e-05	-9.745408148987422e-06
5.758765522463676e-05	1.5121583236364364e-06
2.6409553379105655e-05	-7.978635716109925e-06
2.0615866741311903e-05	-5.668863413220309e-07
6.515634639431073e-05	-1.2670469357513403e-05
3.768462793084718e-05	-5.150006699029589e-06
7.017186542914426e-05	-5.31073953994557e-06
4.121107764526574e-05	-3.0629698934023378e-06
8.792136113468263e-06	-3.931209317607307e-06
1.661279626102947e-05	-4.094019355212312e-06
-1.0964055572958463e-05	2.505501174263509e-06
3.3322366628183387e-06	-7.125270880023145e-07
-7.417641911630371e-07	4.347114031645667e-07
3.5684331184887694e-06	-1.843342720608056e-06
-8.009201018835067e-06	2.1621157693709335e-06
6.161078004212542e-05	-1.5447482945226802e-05
5.274883714520673e-05	1.9029144809584663e-06
2.768528656516613e-05	-9.65012556770982e-06
1.2925935936464095e-05	-1.9020177160346665e-07
3.0859388075505186e-05	-9.632235766791112e-06
2.1956344513334528e-05	-6.941920165238838e-06
4.123387315422259e-05	-1.0610158216307375e-05
1.7999492674138494e-05	-3.589826422428354e-06
7.159957600177178e-05	-5.84287476043982e-06
5.144600937528539e-05	-1.0060538011922689e-05
-1.698864942353035e-05	9.07140809717921e-08
1.430406335591499e-05	-4.6444507738051636e-07
-4.601594556006376e-06	1.3097569037948644e-07
-2.717570847723757e-07	1.167841168084471e-07
8.482052188518888e-07	-4.459426199191772e-07
1.888662846936784e-05	-2.6570389869296795e-06
6.765301421815517e-05	-5.425304643877004e-06
2.485078243156613e-05	-4.5451587861608155e-06
2.611435908870201e-05	-4.37743044126313e-06
5.599490008410132e-06	-1.647080284202123e-07
1.8368835275003776e-05	-3.251464828844476e-06
1.018800908746788e-05	-4.958144968369939e-07
2.3476088769046676e-05	-3.6375943564766335e-06
1.8348767294371745e-05	-2.5363549006267327e-06
3.957907085342837e-05	-6.7480590283775826e-06
7.630904701681917e-05	-5.698150235361919e-06
-1.2474915638740623e-06	-2.622076968397675e-06
3.5418501929012647e-06	1.6477241060407712e-06
-1.3856929136683174e-06	-5.137143656946164e-07
-1.1943607460855666e-07	1.056853165866856e-07
7.302715059528124e-07	-4.868915685133812e-07
4.1406711348439235e-05	-2.69556283426031e-06
5.172209208429056e-05	-7.64402766512144e-06
3.424550585619868e-05	-6.098432289428366e-06
2.397638801863121e-05	-6.757546826744685e-06
1.2143625966808703e-05	-2.1879914283375637e-06
1.3854292057529777e-05	-4.192572382795219e-06
5.080614452245331e-06	-3.844846377421577e-06
2.2245654573843822e-05	-5.853990951378146e-06
2.5627454530230705e-05	-6.032224565015804e-06
3.747798609553048e-05	-7.734639266444641e-06
7.880163743386178e-05	-8.794803381707167e-06
1.595786510900915e-05	-7.783459800681922e-07
-5.67323787828564e-06	-9.368724708727229e-08
1.2382495336980609e-06	8.290188679680689e-08
-3.156752998809606e-07	-2.3126010351840849e-07
4.032248267128548e-06	7.78395134016671e-07
0.000121743268489	-8.802263922996318e-06
2.517350089088325e-06	-2.385124568281828e-06
5.355353216135089e-05	-1.0781892123394515e-05
2.335221313146726e-05	-6.070308275095392e-06
2.7111300391388333e-05	-5.779570119142082e-06
-5.491672267707219e-06	-5.876288309374412e-07
-6.904024296496723e-07	2.118348790188132e-06
9.570159871670186e-06	-4.0282342102094315e-06
5.34583799403733e-05	-1.089991216428275e-05
2.0194995652896227e-05	-6.5205665198333035e-06
9.287410323404712e-05	-1.0907592820930208e-05
7.981364440950688e-05	-1.8466901445057569e-06
-3.724514946981851e-05	1.608272130559859e-07
9.955344175377245e-06	7.053267195860521e-08
-4.010757790234398e-07	2.707049369669917e-07
1.5832576643574863e-06	-1.1273102182110427e-06
2.975079656666756e-05	-1.887473085170068e-06
8.70603452911892e-05	-1.1929887420265262e-05
4.299546581349739e-05	-5.550507362183809e-06
3.827200600782815e-05	-9.78062931798315e-06
1.3242598937098928e-05	-1.143468216227347e-06
2.762020914514246e-05	-7.103045356372127e-06
4.138055336558727e-06	-1.9162716058665532e-06
3.803394908803506e-05	-8.423266618629058e-06
3.12005411664167e-05	-6.307922196789369e-06
5.959945117401334e-05	-1.020985298887626e-05
0.0001027522787335	-1.0703513114040053e-05
1.5043776464785073e-06	-1.7011349847430048e-06
3.6874906125390633e-06	6.386565330604028e-07
-1.619287119545988e-06	-1.7413338489624334e-07
-6.098850578077622e-07	2.671773321978363e-07
2.7857265116292582e-06	-1.1006825264496454e-06
-1.049894385843361e-06	-1.1889707028835028e-06
6.431794320907068e-05	-1.1069654283758085e-05
5.929920205043088e-05	-2.330105783235245e-06
3.6389496335645645e-05	-6.309901427594384e-06
1.219664099272328e-05	-4.752729392674431e-07
3.0036023886399266e-05	-6.953239197117533e-06
3.956190022823395e-05	-8.203585311230333e-06
3.994423906310867e-05	-7.831946666862928e-06
2.69792049833926e-05	-2.285778160798017e-06
7.738079306993254e-05	-7.460318195276787e-06
5.880284498009436e-05	-8.959382159663707e-06
-1.2933051203700598e-05	-2.01631112693296e-06
1.135295350513956e-05	1.140456106584653e-06
-3.69481653928887e-06	-3.7053025581972116e-07
2.59157372930365e-07	-1.3538789793159846e-07
-1.0998498042764545e-06	5.43156219827344e-07
1.9633237172955215e-05	-5.670086591522923e-06
-1.2774785349445684e-05	-5.8997418012918996e-08
3.303344563135373e-05	-4.7746492161565594e-06
5.622211435651002e-05	-3.183258390375499e-06
3.7647209564761046e-05	-7.762764905382817e-06
3.1362314049657484e-05	-4.553377661105084e-06
3.557584997019351e-05	-9.48474686921628e-06
5.5825888212288585e-05	-9.397031617491284e-06
7.155334230359988e-05	-7.19677330952136e-06
1.9851234166601904e-05	-1.6588501200916636e-06
4.32156308310642e-06	-5.432973069755978e-06
1.3629510372437832e-05	-1.8900791561660552e-06
-8.11063812091225e-06	7.7409965778913e-07
2.3615357696791898e-06	-1.6995668897711606e-07
-6.662365795520091e-07	3.071238314288265e-07
3.0567326557600794e-06	-1.3110786568141851e-06
-6.593175830360955e-06	1.0209952690037275e-06
2.0593999603730577e-05	-5.161735910389472e-06
-4.999493089286848e-06	4.04273258161152e-07
5.269337550449375e-05	-1.078562241558246e-05
5.4038983920359745e-05	-1.9197343738803905e-06
6.232384806331103e-05	-7.98504470345511e-06
3.8025061048016166e-05	-3.482848024685993e-06
9.889954722831413e-05	-9.800748318987243e-06
6.0787832479119e-05	-7.641962990939264e-06
-2.4889376919993003e-06	-3.4162352237227516e-06
1.6001866112109642e-05	-1.854884970238719e-06
-8.734234073753386e-06	-1.983413588103242e-06
8.432290105105049e-06	1.1750973012458435e-06
-2.853835159031551e-06	-3.8703100999414907e-07
5.675028868266653e-07	-1.8908298150104586e-07
-2.6666825624303993e-06	8.281645953932836e-07
1.4443374618932597e-06	3.862966863460158e-07
-1.4550843138823329e-05	9.295149565344004e-07
2.16748035287463e-05	-5.679245957355861e-06
-2.02637985669899e-05	1.034399113742525e-06
5.9305310281129905e-06	-3.263324105228549e-06
6.062237714991208e-07	-1.440462885455885e-07
8.123198458082045e-05	-6.397926887418545e-06
3.709238852559612e-06	-2.0355344701814456e-06
-1.553109065762515e-05	-1.620136999250036e-06
1.6697765932759108e-05	-3.540074865607552e-06
-1.201409686546021e-05	-5.9186790495907e-07
2.4075729381905307e-06	2.8347203028442376e-06
-4.030848198003258e-06	-1.8126949512389504e-06
1.4909950980186985e-06	5.784275758060859e-07
-1.975740571893085e-07	7.951833883998745e-08
8.609477326805194e-07	-3.213235849139453e-07
-3.5069222229041456e-06	5.504477181659827e-07
8.185300160799414e-06	-1.2701728694054108e-06
-4.502661844245766e-06	1.4133401156440373e-06
8.378573324570646e-06	-1.3623369025497294e-06
1.6430043939775469e-06	8.27756396547269e-07
5.080113702120894e-06	-9.218130681811878e-07
-9.238041333607566e-07	1.3379692714055083e-06
6.5419271820261264e-06	-5.2907314050799e-07
6.499896679655298e-06	-8.149332266582187e-08
-1.3939840305002898e-06	1.3507129926608974e-07
4.985407998595606e-06	-6.588524319607005e-08
-3.5964424713735254e-06	-5.065666523509931e-07
2.908964332907466e-06	3.9519978856384634e-07
-9.465729284678655e-07	-1.3799384506674072e-07
3.188731561808506e-08	-1.1542708375229455e-08
-1.387285169851708e-07	4.641517737935788e-08
5.725402558599529e-07	-6.017426621125149e-08
-1.3041860430743464e-06	1.4684128602941985e-07
6.487872603185447e-07	-1.9007848548106297e-07
-1.2198067729088985e-06	1.6753858909370225e-07
-2.8730449586773976e-07	-1.324606203719911e-07
-8.380201893193196e-07	1.213473012805693e-07
2.022833731700418e-07	-2.2805071236012879e-07
-1.0871711748813642e-06	5.57555897441786e-08
-9.205190528479034e-07	-2.0069853260733953e-08
1.45171267151531e-07	-9.839175138078784e-09
-7.802097802802355e-07	-1.9887098569276176e-08
5.756758514340481e-07	1.0723142283307469e-07
-4.635808030659628e-07	-8.250007376183226e-08
1.50604246976174e-07	2.8155909010395362e-08
-5.649000085958012e-09	6.932173098737152e-09
2.2845085503182316e-08	-2.8099387793496537e-08
-2.237760020231339e-07	1.280018988620436e-07
3.608721085002854e-07	-2.3660587899133798e-07
-1.436541068976183e-07	1.3063658236439754e-07
2.944003293402682e-07	-1.845575507906613e-07
-1.0079347589311551e-08	2.4671725893062563e-08
1.3606912694729357e-07	-1.2925044328326006e-07
4.704376325027222e-07	2.4749192927746155e-08
1.4475291130345894e-07	-1.2776817564986298e-07
1.9239713961672866e-07	-7.794200133759598e-08
4.886587081384299e-09	-2.1225213098616318e-09
1.7990526283477926e-07	-9.460474854697889e-08
-2.2769840287197874e-07	7.861588065264166e-08
1.588646080224716e-07	-5.4463686182414226e-08
-4.9757696492153476e-08	1.6549802177407562e-08
2.2413722285478272e-08	-2.666106597980368e-08
-8.630226951608076e-08	1.0583627437749807e-07
1.0685866339444408e-06	-5.400188563217739e-07
-1.6499678468741356e-06	9.675179162146257e-07
6.319701510434911e-07	-5.233910108110109e-07
-1.4270303252236051e-06	7.824786259630077e-07
1.4799998397686665e-07	-1.2775558037860717e-07
-5.611041660445319e-07	5.119448374122871e-07
-2.8471867812428073e-06	-2.8181367764466965e-08
-5.364431293410806e-07	4.891494017470154e-07
-9.146111262501006e-07	3.3458441115494317e-07
-7.60818691847075e-08	2.698376844690792e-08
-7.768981256145541e-07	3.726770594485641e-07
1.0622127804148684e-06	-3.3358373691861417e-07
-7.128638893309942e-07	2.1932160939343126e-07
2.202268861804223e-07	-6.545799235178706e-08
1.0955758020456495e-08	-2.0808095323564257e-08
4.2397790401540514e-08	4.8658528998282096e-08
4.774604210989193e-06	-1.294493836808334e-06
-4.440478882179952e-06	1.6480125943201478e-06
-4.3046341412875875e-06	1.308957359677913e-06
-5.219263804947009e-06	2.316988458682892e-06
-5.387094477861926e-06	6.187772809114581e-07
-7.954609993678602e-06	1.827542597198893e-06
-3.0345968763231027e-05	2.676546871963507e-06
-1.1711971583338492e-05	2.3508246568551993e-06
-4.799157525919505e-06	1.698716314523138e-06
-6.313052813751843e-06	2.2395755750116972e-06
-7.964110637690176e-07	4.102188514333791e-07
4.241183914545666e-06	-9.192628706367944e-07
-2.358321133948267e-06	4.504843313115461e-07
6.738707997638006e-07	-1.195672396236121e-07
1.7254438845073709e-07	-1.141817807601236e-07
-8.735849551628457e-07	5.173323997318489e-07
-7.302064478023385e-07	-3.100397931592886e-07
-1.8803463812229607e-06	2.115963794510837e-06
3.90588808329264e-07	-3.90337012045008e-07
-1.231831167617905e-05	3.4732484835340495e-06
-1.2586593590244496e-05	1.3769462260823863e-06
-1.2945699859709208e-05	3.063943132495332e-06
3.0945440867980997e-06	7.942267325337395e-07
-2.134490699750662e-05	4.130679286705227e-06
-1.5318237873069923e-05	2.779544519937252e-06
1.3990723229637565e-06	7.060710552308879e-07
-2.8252515389318252e-06	1.241896821236056e-06
5.332539906302982e-08	3.041558886752588e-07
-1.0769667229265357e-06	3.6666367286625434e-08
4.380496992963215e-07	-2.4841370368702857e-08
-1.3507343481047762e-07	1.111815456175966e-07
6.309122223324695e-07	-4.748159445989279e-07
-6.733768170630482e-06	2.9537848681594164e-06
2.357379616911115e-06	-1.5123847494627328e-06
-1.1125807245706957e-05	3.0339998453863947e-06
-1.060935287489779e-05	-1.8659166871341265e-07
-6.4909277206947954e-06	2.5332580150922053e-06
-4.768230062076071e-06	4.08753225902013e-07
-1.6106373895591098e-05	4.243843832495315e-06
-8.911749081991734e-06	1.8848824641239843e-06
-1.3787040388795747e-05	1.8343797611534736e-06
-8.060777807145845e-06	1.0923171750941573e-06
-2.959589152808673e-06	1.3688180695396088e-06
-4.5437024879230775e-06	1.2458011875249137e-06
3.0345145963280312e-06	-7.704857735427214e-07
-9.25941436107012e-07	2.2046412316020437e-07
1.5514878376996366e-07	-1.0662828556573857e-07
-7.814744913098986e-07	4.678123903708106e-07
2.844592794340887e-07	-2.311881801083458e-07
-1.3301367288396224e-05	4.317065018119966e-06
-9.723654355274804e-06	-1.4831038970317924e-07
-5.038253223303447e-06	2.470482706018415e-06
-3.403982823539172e-06	4.6680748821163195e-07
-6.729098372020767e-06	2.643999123950301e-06
-7.536261633969248e-06	2.2779322533401877e-06
-9.312590011052385e-06	3.151129328314481e-06
-3.437376909476834e-06	1.1570567733734629e-06
-1.3344518051283498e-05	1.6918578758788753e-06
-1.2228259031074978e-05	3.2867963355031155e-06
2.797062127780577e-06	-8.363302262432938e-08
-2.6824884427599033e-06	2.496174102329858e-07
8.850825975710183e-07	-8.364744669650868e-08
7.519166107825032e-08	-3.1457861101387794e-08
-2.6591537807794953e-07	1.2129327290075896e-07
-3.79362598812326e-06	8.433278457662764e-07
-1.4125907745723775e-05	1.8278451184502764e-06
-5.775328113632525e-06	1.589238271431503e-06
-6.02155356767645e-06	1.4675366635209554e-06
-1.7693655775626509e-06	2.3655129508698538e-07
-4.484867976460715e-06	1.0817888673823284e-06
-1.8835790474856031e-06	4.137049680176608e-07
-5.954509422824354e-06	1.31631081781183e-06
-4.520955847817871e-06	1.006081054784561e-06
-8.826624271123164e-06	2.2082298841068874e-06
-1.584486441128873e-05	2.0025192064264975e-06
3.3897277785729045e-07	6.671361165557505e-07
-8.687593702710229e-07	-3.892093720110201e-07
3.374216829275894e-07	1.183091444707802e-07
2.672071626303546e-08	-2.9709968236812852e-08
-1.633803878765823e-07	1.3983912421891086e-07
-8.387832141646125e-06	9.969513374867294e-07
-1.044044206517336e-05	2.285294606114554e-06
-8.413225516346032e-06	2.0452208333760458e-06
-5.658359390710918e-06	2.0219965608884326e-06
-2.7786709063818377e-06	7.265556732860248e-07
-3.1250720114491123e-06	1.235131461228573e-06
-1.9099520023123172e-06	1.140431697162693e-06
-5.038612779375793e-06	1.7719273243765438e-06
-6.093509562066732e-06	1.882414958869664e-06
-8.995634583959041e-06	2.4578395894451924e-06
-1.59608631448246e-05	2.7924606590091684e-06
-3.2105492989528844e-06	3.2421064764381506e-07
1.1095728613451431e-06	-1.0446159515042083e-08
-2.360301081529646e-07	-1.569539546536834e-08
6.9622615605943e-08	3.3307743896101424e-08
-7.784639427918213e-07	-9.739364570397777e-08
-2.2131602927554212e-05	2.379735885374051e-06
-2.562341781408853e-06	1.463683330161544e-06
-1.213799381941824e-05	2.9669192013203254e-06
-8.41008504051583e-06	2.609505027412026e-06
-5.35854027799152e-06	1.3827180810956636e-06
-1.699942230974743e-07	6.57273867376229e-07
2.4813249192684338e-06	-8.345995689141865e-07
-3.2936108017305323e-06	1.531772780263583e-06
-1.3574381017434575e-05	3.4582401029746547e-06
-6.587106641523049e-06	2.3079791853368734e-06
-1.8856768450098175e-05	3.462811778303464e-06
-1.4070019887630606e-05	7.238958982792108e-07
6.428358395713634e-06	-1.9463130098993733e-07
-1.700597738390379e-06	3.038722715246836e-08
9.87510717862871e-08	-7.084140340029771e-08
-4.148289603369728e-07	3.015412790964331e-07
-6.342723711298143e-06	8.242066965633706e-07
-1.7919302136770405e-05	3.5703006532716592e-06
-1.0073040820951726e-05	2.046700316607508e-06
-8.600918684082477e-06	2.8894161348876817e-06
-3.4321671402987207e-06	6.021004425773063e-07
-6.303993673038217e-06	2.0928605594271423e-06
-1.2067934595784495e-06	6.940516233639261e-07
-8.908908623566701e-06	2.635551867339886e-06
-7.389931682274695e-06	2.0944542952261315e-06
-1.333419416975357e-05	3.227376605861883e-06
-2.13605547801186e-05	3.522035118184328e-06
-4.341863219408919e-07	4.843421436560631e-07
-8.00702134274379e-07	-1.270810110317013e-07
3.589413872182851e-07	2.592557385756089e-08
1.3051188322956382e-07	-6.306781912220217e-08
-6.180000362236301e-07	2.6856955207907713e-07
-9.822580306531934e-07	6.118513651116885e-07
-1.4164009859737117e-05	3.294450540267918e-06
-1.1487763054644007e-05	1.0990473370935074e-06
-6.8638614406070214e-06	1.74321710618421e-06
-3.260004892961603e-06	5.266149768546614e-07
-6.733976564474247e-06	2.03101181949169e-06
-1.0866667061205368e-05	2.903642193997908e-06
-9.241142384526914e-06	2.511446285064535e-06
-5.20291390357046e-06	8.959108578861323e-07
-1.5112767290847313e-05	2.330896126508064e-06
-1.387521740732133e-05	3.057328593962496e-06
2.0959792725749034e-06	4.612811159562425e-07
-2.1332514197692127e-06	-1.8858210284262217e-07
7.141558868928893e-07	5.5627265382235794e-08
-7.937246463468e-08	4.3850117725875545e-08
3.414203287067276e-07	-1.7646076363661593e-07
-5.700922535145841e-06	1.883528335416484e-06
2.7022951747323625e-06	-4.2950719086545735e-08
-6.828289309711546e-06	1.545958350301888e-06
-1.0358813500391876e-05	9.770397121974243e-07
-8.681532811310448e-06	2.4888563059270384e-06
-6.836794527916863e-06	1.44166489828029e-06
-9.610542262067708e-06	2.985612426943559e-06
-1.242229217981001e-05	2.9923714681803136e-06
-1.408157559853086e-05	2.277757394908276e-06
-3.62746346654903e-06	5.228471590499221e-07
-2.060150419828016e-06	1.723157386602651e-06
-3.8448801691729165e-06	6.750379273046236e-07
2.3170128146788432e-06	-2.9512316573924033e-07
-6.793874789058073e-07	6.904916626535086e-08
1.733933845815792e-07	-8.611341195382737e-08
-8.198189135213399e-07	3.748527814333343e-07
1.3078932309255722e-06	-2.5293813502390057e-07
-4.99340935066093e-06	1.5965440044322674e-06
6.305918750197356e-07	8.730738206984848e-08
-1.2375401688661989e-05	3.395555330375096e-06
-1.1148416471821206e-05	8.819654300229838e-07
-1.3066611239135647e-05	2.5033897563141583e-06
-7.708373533189432e-06	1.421547667239479e-06
-2.064391984400023e-05	3.2352033530290115e-06
-1.3935328999418723e-05	2.64856789454232e-06
-4.1601129451031725e-08	1.0887792744087877e-06
-4.051469891075307e-06	7.611484391147355e-07
1.8740895438157747e-06	4.4452733148992034e-07
-1.9928234432588328e-06	-2.1133771645975234e-07
6.856584432407166e-07	6.715060056058948e-08
-1.4012492573067138e-07	5.0408744687231145e-08
6.822482979764861e-07	-2.2772038653399098e-07
2.1800581301833346e-07	-1.628161271379667e-07
3.028852692830406e-06	-2.67570841973128e-07
-5.737835895222176e-06	1.666637361426376e-06
3.5624293802709826e-06	-2.7098787873770804e-07
-1.0747633855174722e-06	8.299371228791332e-07
-1.6545832514052582e-07	1.0568149049099089e-07
-1.5392297795793817e-05	1.7781329743258232e-06
-7.312133730313383e-07	5.915068169990148e-07
2.731491817750226e-06	3.616539085532355e-07
-4.8417250818970574e-06	1.1650364808871832e-06
2.886505237353411e-06	4.205613079033993e-08
-1.1615071791616097e-07	-7.172825363287447e-07
7.625965249901872e-07	4.195759635042642e-07
-3.03979199862167e-07	-1.30186444874959e-07
5.3098624227293665e-08	-2.3421977578085778e-08
-2.357176828634021e-07	9.55608070819756e-08
8.518553939597478e-07	-1.925251280142888e-07
-2.065724306414076e-06	4.437789589326022e-07
1.2424919081261952e-06	-4.155114366458857e-07
-1.9366908764464715e-06	4.6133691993087345e-07
-3.8750462998539393e-07	-2.0066227091473153e-07
-1.2223255813326572e-06	3.0815100408001037e-07
4.648789393290867e-07	-3.083773594622195e-07
-1.5699456779261594e-06	2.211997244900381e-07
-1.4712029539282727e-06	9.6345796974452e-08
4.680931114430032e-07	-3.528758151236676e-08
-1.2871055330471763e-06	8.193679080695596e-08
8.862398187066485e-07	8.6585994716905e-08
-7.446249583638963e-07	-6.726611574714858e-08
2.4459771771943996e-07	2.45421103958253e-08
-8.568367832867993e-09	3.411017235783444e-09
3.79751147867113e-08	-1.3854001312807935e-08
-1.3766325744191878e-07	2.359404899877623e-08
3.262147844727624e-07	-5.5586977254499416e-08
-1.795650882106859e-07	5.512318258405345e-08
2.826027427838611e-07	-5.997141606964485e-08
6.732370818940154e-08	3.1818543504066725e-08
2.0034209948632465e-07	-4.2485795429107214e-08
-8.447618910050904e-08	5.0046977482894986e-08
2.5920024895117977e-07	-2.8011438194541884e-08
2.089742209446527e-07	-6.347159210930117e-09
-5.527968598982728e-08	8.86957507857837e-10
1.9987269526058334e-07	-4.535897252384552e-09
-1.401377102518935e-07	-2.0638680229223425e-08
1.1764067293636193e-07	1.5869547029351452e-08
-3.8624131517058743e-08	-5.547455093647708e-09


==> supplementary_files_3/2d_Hubbard/Constant_L21_pi_pi.csv <==
Re_C	Im_C
-2.3373992956790635e-08	5.129297716719371e-09
1.0990833591398593e-07	-1.883473697945609e-08
-2.2619222750620266e-07	8.347195190513828e-08
6.65781496924494e-07	-1.6377219116455642e-07
-4.5949139927678436e-07	1.074330595109656e-07
4.247266787114711e-07	-4.8480727868584084e-08
-3.198420666931104e-07	-1.0570254209828161e-07
4.596729118641189e-07	1.7638681599652923e-08
-5.277231475421964e-07	-6.466288624610632e-08
8.179370391687969e-07	7.948391175662866e-08
-3.571781722397766e-08	8.97383927262833e-08
3.309680619040539e-07	-9.332445455205137e-08
6.651434208770666e-07	9.829375049656213e-08
-2.623700310854942e-07	-8.815713204639374e-08
2.974423308827767e-07	7.835304855588001e-08
-1.0070844265763289e-07	-2.723134331650753e-08
1.2176949459182597e-07	-2.3046285335446135e-08
-5.526720605461233e-07	7.697251029125263e-08
1.176813647818425e-06	-3.982744610271183e-07
-2.9848978643082267e-06	6.257884597390198e-07
2.353849573265449e-06	-4.585833168628787e-07
-2.55322566782335e-06	2.33073333648106e-07
2.7315595612365305e-06	3.9138726959034195e-07
-2.9917094165980717e-06	-1.405235468099156e-07
3.2693523018556533e-06	4.155394971626884e-07
-4.410744345265797e-06	-5.172024815469912e-07
6.98263786089973e-08	-5.06023721223212e-07
-1.6043181179602768e-06	4.288231008812285e-07
-3.727146242529643e-06	-6.025047729343299e-07
1.3888274978877863e-06	5.135397209945686e-07
-1.5951594447992891e-06	-4.658333182187191e-07
5.416934243372227e-07	1.617448009001126e-07
1.5864263029264558e-07	1.9458223856910443e-08
-6.420333172244774e-07	-1.438219237810732e-07
-1.6017639864111573e-06	-1.6170354303611426e-06
-1.3348481422136254e-06	-9.635284009554784e-07
3.927526720557249e-06	7.306126735280243e-07
-5.485021915702821e-06	-3.581023985833537e-07
9.925745191387323e-06	3.629697674294117e-07
-8.564634029494059e-06	-7.46327602068619e-07
6.186197876913732e-06	1.304095556063002e-06
-1.4169996222915028e-05	-3.0534097749132217e-06
-2.1886285230086827e-05	-3.8772400015236905e-06
-2.2076077321441415e-05	-2.856780110356945e-06
-3.4642778416015136e-05	-3.553380245388207e-06
-7.929559443678132e-06	5.399587011520241e-07
2.154034109564289e-06	-7.767774509727789e-07
-3.545787214435194e-07	2.899556112009338e-07
2.3450759758910283e-07	-8.92352576982929e-08
-1.0475554535876147e-06	3.7911522220506017e-07
3.128973588552729e-06	-8.015222840136389e-07
-1.0731025366563096e-05	3.416983628965837e-07
4.892532587072035e-06	-1.5439470186955668e-06
-9.568123821163748e-06	3.428393385339915e-07
-1.5956482685574845e-06	-8.375419497370546e-07
-1.0501117299538357e-05	-6.9579295656893e-07
-1.618646697407976e-06	-1.4500138050486206e-06
-1.544464567009959e-05	4.1777879017966796e-08
-8.798608615254849e-06	-8.952269426142821e-07
-1.578030834664435e-05	-1.734190024386496e-06
-3.3677941896582156e-05	-3.4575467857419743e-06
9.063226000529002e-07	3.798678333223621e-07
-2.740210429867837e-06	-6.165891936238619e-07
1.019919588244816e-06	2.3333396376117106e-07
-1.331214660993989e-07	5.6118127682446615e-08
6.39461982394401e-07	-2.610922898965426e-07
-1.2737865329560872e-06	6.554213752217841e-07
6.41968621442431e-06	-1.3854106843264498e-06
-1.3838256444033994e-05	-2.2389447174603355e-06
-2.648579675115569e-07	-1.3173432291254103e-06
-5.9707855397595216e-06	-1.3110011516040883e-06
-1.0059649873811086e-06	-4.773603013229709e-07
-2.4929804485433783e-05	-2.531647782128237e-06
-1.1734567564399833e-05	-2.3119825037334782e-06
-3.268201425495133e-06	-5.471066983738201e-07
-2.965238836491098e-05	-1.862341363900199e-06
-2.4513716421426995e-05	-3.856916634583592e-06
-9.730854019804304e-06	-1.3458119589391648e-06
4.3826298628298774e-06	7.341677575234727e-07
-1.1616252221203433e-06	-2.1494319326505162e-07
-1.1377578740519795e-07	2.095752919692772e-08
3.0692359611769377e-07	-2.983036261317712e-08
-1.1130099734599576e-06	2.2672997730522778e-07
-6.1834321769719176e-06	2.6524629003669772e-08
-2.722069844694055e-06	-6.874147408794885e-07
-9.678779206282374e-06	-3.208789506044214e-06
-2.1745419584968515e-05	-6.314273274964269e-07
-6.862910807476113e-06	-1.2660001352349883e-06
-8.265735756584394e-06	-1.2727168610711586e-06
-2.8809286777946325e-06	-6.083308254761827e-07
-3.092666370269739e-05	-1.31361927801223e-06
-2.2765173633452537e-06	-3.9227081336476467e-07
-1.2542854109285858e-05	-1.0485531994937825e-06
-1.0305251485207767e-05	-2.205717503259292e-06
6.547595562297893e-06	1.5042129579426668e-06
-1.9120917430441165e-06	-4.671359892155691e-07
2.786400634273081e-07	-9.221305865043528e-08
-8.707208802012638e-07	3.450752643446177e-07
3.689914693292665e-06	-7.457068025495951e-07
-1.1949886025702511e-06	4.896514231369373e-07
-6.468459224570122e-06	-2.456632311744807e-06
-2.014845857130043e-05	-4.061586961477188e-07
1.4424864190087798e-05	-3.1463651168619163e-06
-2.632733487988206e-05	-1.589687377167884e-06
4.419808158682292e-06	-8.293589000693537e-07
-3.0724158292206565e-05	-2.367543591874252e-06
-1.247940747770404e-05	-1.8116699723141792e-06
6.018078588443391e-07	2.4280807181089517e-07
-2.160942418443333e-05	-3.163443873581916e-06
4.813566438462915e-06	1.0266598059837892e-06
-5.727885747864505e-06	-1.3979196169489266e-06
1.9388779264707156e-06	5.062640094532103e-07
-1.7821875056451274e-08	1.297834247367095e-08
-1.5930797117034517e-07	-6.129731489741466e-08
1.4156221588129796e-06	6.897421295138631e-07
-1.217562911858747e-05	-1.3657723437694746e-06
-3.231283193635232e-06	-5.811937842028244e-07
-7.132524444831722e-06	-1.0344785750206806e-06
-2.6511952845099545e-05	-2.062639228942054e-06
9.900444811211322e-06	-6.900519490357547e-07
-2.3243999376852653e-05	-2.440735795742629e-06
-1.9635017299454123e-05	-1.0968501907991942e-06
-5.329385681577419e-06	-1.2632819003472435e-06
-1.36139477342834e-05	-1.323355502505043e-06
-3.1651259662775815e-06	1.3341352003276412e-07
-3.429422839985563e-06	-1.092380901882781e-06
2.0183911552082276e-06	7.810352739115574e-07
-5.80450933108317e-07	-2.4380510395459605e-07
5.62197404575933e-08	-2.572078167023668e-08
1.6793700457931622e-08	1.297872715264648e-07
1.6281211302966154e-06	2.853733638772487e-07
-4.135878336910644e-06	-1.096168322788674e-06
-1.8043129957275515e-05	-2.3099361067817445e-06
-9.487691670884776e-06	-1.1693157641095942e-06
3.558615386853806e-07	-1.3804993982132417e-06
-1.8363711544661845e-05	-1.7479262352261589e-06
-3.42052148698438e-05	-4.096199296480666e-06
-1.8066056510335338e-05	-2.814142299964743e-06
-8.659968587223147e-06	-1.3637230909102911e-06
-1.656712009163596e-05	-2.1699389183836323e-06
-8.41965239140725e-06	-1.6089762491741147e-06
4.094876673327751e-06	1.371627309956711e-06
-2.7967638532171573e-06	-9.87916347964284e-07
8.600851455146555e-07	3.159689823966866e-07
1.904685403127529e-07	8.658398237394913e-09
-1.1851349040821328e-06	-1.0148809268505149e-07
-4.237608755194025e-06	-1.2976328057664888e-06
-1.5432280860262572e-05	-5.848601883588237e-07
-7.705891734670463e-06	-1.505109479257288e-06
-6.126474815739417e-06	-8.365618121107666e-07
-2.5068200632461255e-05	-1.776296605739625e-06
-1.6996521798050885e-05	-1.1809352154228356e-06
-1.497792113749906e-05	-2.4730504256649778e-06
-1.4538911797918178e-05	-3.2910103687948403e-06
-1.860388534237369e-05	-2.826830594730139e-06
-1.0987746237354992e-05	-1.044675113825528e-06
-4.507781973793915e-06	-9.343642437852084e-07
1.0470283248789362e-06	5.753404751649251e-07
-6.970502921391616e-07	-4.135490356898566e-07
2.234696700512292e-07	1.3619238566031025e-07
-8.103506073636499e-09	1.2542902663338836e-08
7.374210111406668e-08	-1.0477775480306044e-07
-1.4977542076880385e-05	-2.307470745569068e-06
-1.041529263140047e-05	-1.4175177125284866e-06
-4.129402655208894e-06	-4.583390988817813e-07
-2.792639276903874e-05	-1.5584798366553472e-06
-1.0415951648884593e-05	-1.1584658876448348e-06
-5.330580772533307e-06	-1.1062446028458692e-06
-7.751706367975428e-06	-1.070991183446424e-06
-2.0060822229880964e-05	-3.1709370077469976e-06
-1.937396939115349e-05	-3.987157289738697e-06
-4.360150106642414e-06	-8.068945245294424e-07
-3.886616310699249e-06	-7.879461009818696e-07
1.2864903858688608e-06	4.2596961140882555e-07
-8.842385849346214e-07	-3.241478031243587e-07
2.7637190338323434e-07	1.0772566739402103e-07
8.936454612627559e-08	-3.5941463154615623e-08
-4.864711258662425e-07	1.823193858093824e-07
-1.489037231724527e-05	-2.379993969344945e-06
-1.2448883957487672e-05	-1.0975104570424863e-06
-2.7477060541762624e-05	-1.9284114444225725e-06
-6.230547443678277e-06	-5.569869856721942e-07
3.682445276037612e-06	1.8787638929632205e-07
-1.2116919736191625e-05	-1.2096017332094457e-06
-1.4384778577264976e-05	-1.9722066572093982e-06
-1.09351053291631e-05	-8.295426301378279e-07
-2.9493637633563476e-06	-4.991184972962758e-07
-6.004934165390873e-06	-2.310384929145751e-06
-1.45271753205624e-06	-2.383001587203933e-07
1.651747332113687e-06	3.99274426750317e-07
-1.252247927887781e-06	-3.2447967247745133e-07
3.946843015068927e-07	1.0559879319581192e-07
2.1716251649002424e-07	3.669505119792833e-08
-1.3722417978139416e-06	-2.5735186179352433e-07
-1.0966363942493458e-05	-8.878745826668528e-07
-3.39988800872176e-05	-4.1398844795145396e-06
-1.312018867669227e-05	-2.085322085313199e-06
-6.003021238871297e-06	-6.215617172797276e-07
-2.312625232543263e-05	-2.8887245202781957e-06
-7.415065538977549e-07	4.149110749095136e-07
-7.850474549577869e-06	-1.3560321203017005e-06
-4.952597054772161e-06	-1.6390720583191605e-06
-4.101178590588149e-06	-8.207861025384532e-07
-3.1800015182616864e-06	-7.175289148739944e-07
-3.1356641394434225e-06	-2.0994896151708073e-06
2.035268669212417e-07	4.912549430240528e-07
-3.59378819266913e-07	-4.984187721209712e-07
1.348172981902875e-07	1.7519332262890105e-07
-1.741128720202678e-07	-2.8162781005468913e-08
9.759142517793497e-07	1.9843846089475065e-07
-1.1871173305992482e-05	-7.666795601813262e-07
4.862760139336692e-06	1.4223857512242969e-06
-1.2607695559663416e-05	-1.8858021653967675e-06
-1.264884465271952e-05	-1.9382665594321105e-06
8.497070746718085e-06	1.249073611002676e-06
-3.96762546804892e-06	-1.0675970014795204e-06
2.761314156898576e-06	7.407735722741142e-07
1.2187592366130213e-06	1.0798760664871511e-06
1.1056752673033606e-06	3.795439930906017e-07
3.0715403821678416e-06	7.969445794611335e-07
-4.077785104797498e-07	1.9310189770233497e-07
-1.6260639160113487e-06	-1.1666151676765066e-06
1.0623540083326815e-06	8.303304789794169e-07
-3.230967570792685e-07	-2.640734305525553e-07
8.191378139642227e-08	1.1759672014941304e-08
-4.938233916866347e-07	-8.468728197091028e-08
1.130350439869831e-06	1.061547887775721e-07
-4.6581556857181855e-06	-9.531844357561674e-07
6.284515572362739e-07	2.7809365292954993e-07
2.0780155539027582e-06	2.342156817936179e-07
-5.0093477636259745e-06	-9.754605621022444e-07
3.9290659202995e-07	1.9490600697296346e-07
-6.124621870861308e-07	-1.0551538381220172e-07
-3.4533216431191633e-07	-3.673970752540341e-07
-2.675704040024157e-07	-1.2877043786659057e-07
-1.0236662153631188e-06	-2.769995146246523e-07
-3.3464684804357804e-07	-3.241093966022095e-07
1.995610760841769e-07	2.2626171349813402e-07
-2.315979330024496e-07	-2.264220632655339e-07
7.986178768213707e-08	7.811724161614504e-08
-1.148753404189458e-08	-2.2490554167450806e-09
6.855088512494331e-08	1.5395769523538032e-08
-1.4689092992779965e-07	-1.812504561783825e-08
6.817457638187314e-07	1.626515554623876e-07
-1.247364117482865e-07	-4.9839767255315434e-08
-2.2195560380117238e-07	-2.4468353112544154e-08
6.789440935613689e-07	1.4410374551506886e-07
-4.2010820085711714e-08	-2.3009512884436528e-08
8.408115001716364e-08	1.2261167066099004e-08
7.804200284337904e-08	7.15902781168073e-08
5.0232826071825014e-08	2.7159804905810853e-08
1.5449821146953377e-07	4.3014052067122246e-08
6.330354852268448e-08	6.106902333135216e-08
-3.2818205574537874e-08	-3.9460075549536975e-08
3.7366259118990545e-08	3.902914445541209e-08
-1.2773059132895244e-08	-1.3384982761848716e-08
1.490385389458045e-07	-4.0371360802232614e-08
-7.014985303612292e-07	1.5919903379153957e-07
1.6532727235414363e-06	-6.467946873235329e-07
-4.868039288953606e-06	1.4161170471051695e-06
3.2789942345313174e-06	-8.384938430885116e-07
-2.583948980795288e-06	2.969037363736154e-07
4.003627554216721e-07	1.0542187365660914e-06
-2.4040646217663415e-06	-1.0671125656075967e-07
3.2359411544178555e-06	2.473436579343334e-07
-4.81580521592564e-06	-4.034638942941835e-07
1.0927940249133354e-06	-5.562891383959019e-07
-3.1611508070842805e-06	6.313712363379507e-07
-4.383463079350888e-06	-5.032446500327862e-07
1.6172777485071805e-07	5.394128333211538e-07
-1.4188674179126265e-06	-4.448458876205157e-07
5.352436388083854e-07	1.5349471437374655e-07
-7.499005475349819e-07	1.717549357868553e-07
3.410422565033724e-06	-6.262838178146477e-07
-8.003650862004449e-06	2.819213077804448e-06
2.0655630058518153e-05	-5.124457584248773e-06
-1.5809180507932875e-05	3.3825431388682725e-06
1.542316580349197e-05	-1.5062738607161076e-06
-1.1294770227736844e-05	-3.4273767154031673e-06
1.6666475679325915e-05	6.619053654391709e-07
-1.9623405407275186e-05	-1.8124930505032235e-06
2.617554994094243e-05	2.6218572411380715e-06
-4.145806983319816e-06	2.950530349070103e-06
1.497268715430376e-05	-2.7268437389207963e-06
2.4890434081209664e-05	3.1669375686605654e-06
-4.4483114901506574e-08	-2.9999085674091115e-06
7.115476751820567e-06	2.6154677454681432e-06
-2.726647079042616e-06	-9.059330992944216e-07
-4.968732143139587e-08	-5.34813500257455e-07
1.445397414921319e-07	2.4284576992158487e-06
1.958530691047111e-05	3.205897876986088e-06
-1.4408505313885646e-05	1.384688976374628e-05
-3.0928261088573677e-06	-1.0348537034834224e-05
1.338653165725376e-05	7.0023157344166135e-06
-5.103253798177906e-05	-2.8571667954252515e-06
3.7350638761214935e-05	7.2978766907430545e-06
-2.2817731833961245e-05	-9.545994406654263e-06
7.62779761154489e-05	1.721224554402731e-05
0.0001590480282545	1.8264549426779497e-05
0.0001200618810936	1.7427695955471642e-05
0.0003049267949933	1.7506829727513497e-05
0.0001459535497181	-4.13015328567331e-07
-6.193665086212864e-05	2.026431004143581e-06
1.563944326898623e-05	-7.964865151768892e-07
-2.589528889943826e-06	1.0833878112659266e-06
1.1183479405574567e-05	-4.389646091391895e-06
-3.5406069710177524e-05	1.1402237748875132e-05
9.473771212875872e-05	-1.4749907018976713e-05
-5.933878921906532e-05	1.76159819930335e-05
8.789483276641583e-05	-9.426682933256942e-06
-3.359097446236686e-06	6.178655354340487e-06
8.739693743295285e-05	-1.5136168067408224e-06
-1.2419231798310453e-05	1.177543392541474e-05
0.000124853108551	-2.0803117569456374e-06
2.7533297891555037e-05	7.776944762074684e-06
0.0001448712374461	5.335289800354852e-06
0.0003333238178545	2.002619056290004e-05
-5.628578405854776e-05	-5.739525080907641e-06
4.9525932522923014e-05	6.494718945921871e-06
-1.6226885245168653e-05	-2.3892782630623393e-06
1.0512621780950117e-06	-4.2444256922718875e-07
-5.051511374581702e-06	1.9488190487951996e-06
1.3257403254351168e-05	-5.5496821020887674e-06
-5.448279824594014e-05	1.2863324419434503e-05
9.299716465821484e-05	8.51087273325592e-06
-6.438784131316249e-06	7.417919188201111e-06
2.2864218821747377e-05	1.1952189219029647e-05
8.122559454960695e-06	2.37539843623258e-06
0.0001782136434372	1.2323794134496227e-05
6.586228454365948e-05	1.2304312296853928e-05
2.9026649210521384e-05	1.803118401720868e-06
0.0003401756599221	1.1510315501103934e-05
0.0001562988043759	2.033898993853496e-05
7.016494962148219e-05	7.939181297528696e-06
-2.935609687737267e-05	-4.232713285874159e-06
7.625873941477787e-06	1.2484176507387894e-06
7.39652645342886e-07	-2.0647515354781499e-07
-1.8593441934186323e-06	4.220172191142009e-07
4.7527138548102394e-06	-1.4127500045309155e-06
5.052050388849884e-05	-2.5672454820720217e-06
7.256922904615582e-06	3.3883534082139665e-06
6.376648427275095e-05	1.9395764679462152e-05
0.0001765628198964	-5.432142418655159e-06
4.140009065619013e-05	9.412506512212824e-06
3.011197420641648e-05	6.094207327423109e-06
8.395891732359305e-06	3.846047747924018e-06
0.0003434386444468	7.150662405771362e-06
1.5112609592001355e-05	1.334728738198117e-06
7.12863633490953e-05	4.3347530644572246e-06
6.895181372943534e-05	1.1977754012598202e-05
-4.719123112009292e-05	-8.863969281868e-06
1.4053208146171966e-05	2.82560068799282e-06
-2.787189919735016e-06	9.53097297433305e-07
9.66565217570062e-06	-3.500691458051627e-06
-3.406190720742808e-05	8.264543291205404e-06
1.622476006726181e-05	-6.279348327342234e-06
2.597074148560222e-05	1.8640289878643023e-05
0.0001684314043969	-6.5031589011179855e-06
-0.0001915784008685	2.996341029296113e-05
0.0002342074596097	1.2130874402226818e-06
-6.542333135739786e-05	7.723683685649807e-06
0.0003235908595755	1.0251828584495416e-05
0.0001310784409696	1.1137359705361312e-05
-3.2690753265668665e-05	-2.553191948322608e-06
0.0001618135798327	1.9626953981485812e-05
-4.632307184554779e-05	-8.632890372521012e-06
5.122370561641904e-05	1.1064145011158962e-05
-1.7344164598069616e-05	-4.033416287390653e-06
3.330545365056016e-07	-1.1661866160042061e-07
9.228830104238152e-08	4.442959916098652e-07
-6.497700119895526e-06	-3.612442227622933e-06
8.035561469603923e-05	5.367773473387649e-06
2.0270020504908895e-05	3.0381323367344578e-06
4.077939650652901e-05	7.266316448106515e-06
0.0002312202254159	4.944411001719598e-06
-0.0001330020503076	5.298548260563871e-06
0.0002116462178824	1.2363988151887344e-05
0.0002126337917703	6.254115197474427e-06
2.4184164162563193e-05	6.661055743054658e-06
9.06562806852192e-05	6.525629669256407e-06
2.044738048444375e-05	-1.5599369418102003e-06
1.9138322163108608e-05	6.12840216020906e-06
-1.283456569891292e-05	-4.8955291378905655e-06
3.876281770647277e-06	1.5878379585816214e-06
-1.7116886643177997e-07	1.0248035151354273e-07
-8.037723663045249e-07	-5.135404259343663e-07
-5.295430757076198e-06	-2.112108696997504e-06
1.28415031705475e-05	7.84084178714085e-06
0.0001351696363177	1.114122398303242e-05
3.5782289239432376e-05	6.059391711832107e-06
-2.2244064272029995e-05	9.843819791287484e-06
0.000154792446463	8.776097929423018e-06
0.0003772889262931	2.0953494504473378e-05
0.0001249380043029	1.4668543422010337e-05
4.189304224073622e-05	6.790985558294511e-06
0.000115022852176	1.2021735618001889e-05
5.212387845901231e-05	8.63766154528398e-06
-2.1999226064459823e-05	-6.852359703763256e-06
1.5609728829869082e-05	5.1155117525574365e-06
-4.809345069152565e-06	-1.6449887145885755e-06
-1.1444453919675187e-06	-3.6995450984892614e-08
7.213977057072866e-06	4.74323405828155e-07
2.28371825874442e-05	7.047206370663093e-06
0.0001139798412334	2.0566927351502164e-06
3.8669303467928526e-05	8.328155204871377e-06
3.535624981946878e-05	4.565770183197784e-06
0.000272258826038	7.694294051048831e-06
0.0001786058876582	6.525465783267498e-06
0.0001051958122801	1.2963786755863487e-05
7.87214627466797e-05	1.7025603090179925e-05
0.0001210054564019	1.4927357194854825e-05
7.464250020552206e-05	5.182485858767821e-06
2.5681069058717004e-05	4.705477855421775e-06
-5.370262768642335e-06	-3.0675840951631365e-06
3.1189491422406222e-06	2.090468915722456e-06
-9.799646673986e-07	-6.823376792190029e-07
4.7470859190528067e-07	-1.097190506499545e-07
-2.6978816188884516e-06	7.420194513133309e-07
0.0001052007610555	1.133335113236144e-05
4.8474070377948813e-05	9.301726519771946e-06
4.198300152528855e-05	1.3432138224272124e-06
0.0003080931727071	8.637142757979356e-06
0.0001116027323063	7.4548135717963105e-06
2.82624498118133e-05	5.855870441314152e-06
3.667530117021784e-05	5.259163849338723e-06
0.0001294023157688	1.665524102670104e-05
0.0001241270567498	2.016569585574503e-05
2.8975922272474905e-05	4.839204752766551e-06
2.29821827554233e-05	4.112509908343809e-06
-6.069804398042272e-06	-1.7746821566315825e-06
4.364709080293517e-06	1.4133725160995852e-06
-1.3551435140487423e-06	-4.651827566657057e-07
-9.272738497246744e-07	2.516016538137175e-07
5.302134906942204e-06	-1.2294866937719172e-06
8.995238847706899e-05	1.3447099755847094e-05
9.978052827108884e-05	3.256152505484182e-06
0.000309009727763	1.1644707796051548e-05
4.79135739498072e-05	2.3881257767116156e-06
-5.876645597133473e-05	-2.863680976137468e-06
8.091366712913313e-05	6.273623592711101e-06
9.971529336597174e-05	1.0861170804469416e-05
7.614870823091833e-05	4.246202845656869e-06
2.0210937692624097e-05	3.1866347473243256e-06
3.025216765734421e-05	1.0968401950815111e-05
9.12929989875783e-06	1.192220381027689e-06
-1.1241167694150512e-05	-2.5994482332565163e-06
8.12268022929876e-06	1.9612513215311503e-06
-2.55571286716415e-06	-6.405746885262247e-07
-1.4216293730904733e-06	-1.8409746576124866e-07
8.492410803677235e-06	1.3719188205122316e-06
8.238939896881629e-05	4.343109336439036e-06
0.0003432136267748	2.394186540070783e-05
7.80924682727419e-05	1.0287191306448056e-05
2.0394187928279497e-05	2.218486952004275e-06
0.0001898203373329	2.030767108856952e-05
3.334711363755792e-06	-3.5425159556886547e-06
4.8825642084220944e-05	7.172284762367193e-06
2.505836525290633e-05	8.254425970868124e-06
2.352679905796392e-05	3.946361379452996e-06
2.126768893312523e-05	4.456719934035651e-06
1.7928153371465642e-05	1.1473984346390732e-05
-7.156591573791362e-07	-2.6530654669825455e-06
2.6654562994413174e-06	3.152225945073517e-06
-1.0411030050884725e-06	-1.1364114440072316e-06
1.1214384775521218e-06	1.4429827669003606e-07
-5.5284760545735026e-06	-1.0889763939641178e-06
0.000147354078846	4.499894136692193e-06
-7.036439572463208e-05	-1.0051424076191095e-05
8.46307760021755e-05	1.0674588034203516e-05
9.571731336518804e-05	1.1199531814304804e-05
-8.715645977460785e-05	-1.220337518551433e-05
2.728102562899044e-05	7.05173973728502e-06
-1.6269185229617942e-05	-3.86134581176428e-06
-3.023154402381433e-06	-5.332920095195179e-06
-5.336556594597585e-06	-1.5187911447894095e-06
-2.032309111489306e-05	-5.026375661304627e-06
9.948198165428031e-07	-1.858368324737595e-06
8.424918172638395e-06	6.0400252769962475e-06
-6.517161275554042e-06	-4.8574012502846754e-06
2.0756367752541617e-06	1.5968971205763183e-06
-7.121396876524031e-07	-5.539452318057805e-08
4.207377496139172e-06	4.502499869281596e-07
-1.1903780663400033e-05	-7.325607931523712e-07
4.01716912469319e-05	6.22637087025375e-06
-3.129989223399336e-06	-1.7798919922344677e-06
-1.942310483993212e-05	-1.8479741668105716e-06
4.495801203912427e-05	8.011490880065037e-06
-4.610954244694931e-06	-1.829381132147053e-06
3.9001064838722526e-06	6.05116847971283e-07
4.467482743305979e-07	1.762003941015153e-06
1.1584980717524315e-06	4.5731281922789323e-07
6.98066386335772e-06	1.8636331997039264e-06
2.5420324055667803e-06	2.136685247136236e-06
-1.0572661816133216e-06	-1.2594188844636015e-06
1.7678322513486932e-06	1.532713455306137e-06
-6.406510003196225e-07	-5.482938318884487e-07
9.729957113410977e-08	1.2040393243158458e-08
-5.658732794894509e-07	-8.75213049677588e-08
1.6303051982302364e-06	1.451223580427646e-07
-6.00315016579858e-06	-1.1130287461220503e-06
8.841410508822815e-07	3.491639112425929e-07
2.2148043670358975e-06	2.1880672370777918e-07
-6.446736186980723e-06	-1.2874860372144817e-06
6.118693020744777e-07	2.565487231540125e-07
-4.878906859299469e-07	-6.05944297080234e-08
-2.1945748005188426e-07	-3.525779927014007e-07
-1.904634654398867e-07	-8.904631556859436e-08
-1.106443551142997e-06	-3.178338844333549e-07
-4.616517943172768e-07	-3.963447997360951e-07
1.4776014033716506e-07	2.0563194269735145e-07
-2.728697811571372e-07	-2.570742361582319e-07
9.89170326456533e-08	9.173985811390317e-08
-7.224715201623721e-07	3.094823610603519e-07
3.1164601203994873e-06	-1.1822750255077164e-06
-8.55473914982843e-06	3.616685845286099e-06
1.1645894808910629e-05	-3.249751920773295e-06
-2.141515133341748e-05	7.285890508779223e-06
8.436109025203936e-06	-1.8227202906313803e-06
-2.5955310253408174e-05	5.516431258532945e-06
1.4890367435617464e-05	-2.1441616380207376e-06
-1.2852121093828068e-05	1.2923833749280742e-06
2.0077613020962085e-05	-9.590285052655705e-07
-7.621416660252203e-06	1.464422155450651e-06
1.8351335015022147e-05	-2.6300256044424967e-06
-1.9782113132318368e-05	3.317139503274664e-06
-5.58096545896946e-05	-1.8439241354212546e-07
2.976010138514035e-05	1.153655799998336e-06
-8.43877775382225e-06	-4.961761665043932e-07
4.030888332534506e-06	-1.6639285780117657e-06
-1.6985127707301322e-05	6.220070365531429e-06
4.7223262576112395e-05	-1.9172926974991713e-05
-6.975798429823606e-05	2.0615965612743913e-05
0.0001033181839089	-3.2309848472871435e-05
-7.020490271789557e-05	1.5638439266155265e-05
0.0001367284598461	-2.4950739931810108e-05
-9.439959087143518e-05	1.2425497266337875e-05
7.943857165838408e-05	-5.908304602185956e-06
-0.0001024262840035	2.4194447295992763e-06
4.6493260632986666e-05	-9.40222577729817e-06
-0.0001043270578549	1.225909709390022e-05
0.000114914298979	-1.6000089418416007e-05
0.0003135271169798	6.63794084105592e-06
-0.0001675206393816	-9.452013343676218e-06
4.754617982746867e-05	3.6307232723574936e-06
2.2346147292927495e-05	-1.0313540153023124e-05
-8.856949222699507e-05	3.766595823478061e-05
0.0002304595156376	-0.0001240182868343
-0.0004383324940829	0.0001575022664642
0.0004014280884142	-0.0001156099999168
-0.0006439899940742	0.0001626717255823
0.0005775809046191	-0.000116247550474
-0.0005975890571141	0.0001043878604838
0.0004133722313289	-5.326980363675625e-05
-0.0003544208405464	-8.852790715884899e-07
-8.481977800314909e-05	-8.472761770741432e-05
-0.0008686377626195	9.417247124890528e-06
0.0028105996220799	-7.030528415358991e-05
0.0025481512088163	8.117971445141234e-05
-0.0012752799759663	-7.471884813330196e-05
0.0003517253385492	2.640365557022319e-05
-1.1771963094091514e-05	5.582031947915256e-06
4.526629395319952e-05	-2.0252268094385537e-05
-0.0001397751048399	5.84811124769487e-05
0.000214267227605	-0.0001123722685734
-0.0001575923262448	4.709800922044802e-05
0.0003767203462046	-0.0001153198371855
-0.000302679589321	5.030012595755042e-05
0.0002493566738608	-8.10007926949019e-05
-0.0003305954425223	2.6169262475048603e-05
-0.0002563335982419	-1.4829687556060585e-05
-0.000407432406478	2.115398526774489e-05
0.0019955778639456	-4.0591928843636376e-05
0.0022650858778311	-2.258678390768717e-05
-0.0007198804423332	-5.94363558882952e-05
0.0004464661528204	4.4521959547156734e-05
-0.0001343316783165	-1.5006357173938209e-05
-1.1296792372750468e-05	4.808108353124227e-06
4.77226584161778e-05	-1.889511145663656e-05
-0.0001473162736607	5.2641046397825394e-05
0.0002106175658524	-5.656210388474661e-05
-0.0005227915639031	6.402084070854568e-05
0.0001551275140504	-5.2947332012368966e-05
-0.000687940801488	7.923172038202385e-05
0.0003194309035462	-4.868907658927251e-05
-0.0007265670203325	5.410925717704827e-06
0.0003901919033668	-5.050760694705731e-05
0.0014873958033996	7.603813198768364e-06
0.0023140975091474	-4.5992000828866e-05
0.0009327581158594	-7.727940286650605e-06
-0.0003080298582969	-1.532925536568919e-05
0.0002463860772049	2.1390873964713225e-05
-7.870320222701115e-05	-8.305804020607074e-06
-1.1485769641486951e-05	4.001515170415296e-06
4.427065761101972e-05	-1.431226527106576e-05
-0.0001391107139454	4.1084720343100966e-05
0.0002107118241215	-7.866540089053913e-05
-0.0001234505144135	1.7579178842406334e-05
0.0003605399959445	-0.0001155584260344
-0.0005061775109335	1.299316872014498e-05
0.0002514400592088	-5.958928888052668e-05
-0.000257318699853	1.031206213711501e-05
0.0012138777121623	-1.033409608648412e-05
0.0017200930476808	6.819579967861807e-06
0.001115241506771	-1.4803739280545164e-05
-0.0001656400513776	-9.673364538957948e-06
-0.0005206389054885	-7.618729365268175e-05
0.0003269452131039	5.476572447396227e-05
-9.784698474104782e-05	-1.7878869750162967e-05
-2.4521119931044806e-06	7.090701891062926e-07
1.4514654296976788e-05	-3.043057787146603e-06
-4.837653743894441e-05	1.1621478296108954e-05
4.6682254709447007e-05	-1.4196598411713226e-06
-0.0004951400166509	2.5069755982631587e-05
-0.0003357812396045	-8.418729854987228e-06
-0.0002500429799797	2.5540680423278257e-05
0.0001327216849525	-3.40175861640179e-05
0.0006956487033722	6.944998306028828e-06
0.0016943409064737	-4.229008353238886e-05
0.0015149882326439	-1.542422013401986e-05
0.0001447825649378	-1.2833021480190884e-05
-0.0002147369227936	-1.0498888183618582e-05
0.0001380290996395	2.4292457419521535e-05
-7.666843998650482e-05	-1.518965697768941e-05
2.0342453534009684e-05	4.360644009494682e-06
-8.509934840709673e-07	4.850816796957935e-07
-3.240405897480865e-07	-1.7531977148555776e-06
2.0564001181745963e-05	9.772457807403966e-06
-0.0001030938732747	-3.3798429155888016e-05
0.0001200973827708	-2.0705694045871528e-05
8.156781528014095e-05	-3.301347115843638e-05
0.0001814924959444	-4.059090779327705e-05
0.0002659992708588	-1.2517272010137444e-05
0.0011201433731052	-2.534457736092475e-05
0.0013869815305376	-5.565406175846998e-06
0.0006401865981678	-8.59379090113181e-06
-0.0002428595816746	-1.0774463277487252e-05
-0.0001357828388401	-8.156088734454693e-06
-0.0001382447082695	-3.3301985937973453e-05
7.155316483604111e-05	2.020137435107937e-05
-2.0053350903006423e-05	-6.078459625202802e-06
3.4473596114495157e-06	-9.067743719306468e-07
-1.1348191952631526e-05	3.664954959974882e-06
5.479373254276977e-05	-3.520759418330345e-06
-0.0001909657155672	7.611788944409309e-06
-0.0004044768095593	-2.171726438906087e-05
-0.0002633670521386	8.746023395863066e-06
0.000683436504799	-9.211555680085706e-06
0.0006721427628135	-9.135582305519445e-06
0.0027500710847817	-4.605245723921907e-05
0.0010546398398452	-3.14671440095137e-05
0.0001288623541095	-1.967692069673457e-05
-0.0003482256744507	-2.258416861724724e-05
-9.602648221051242e-05	-1.3381441416857767e-05
0.0001172463820322	3.2081632382303905e-05
-7.159631599980323e-05	-2.181918463630031e-05
2.1498448975099303e-05	6.956431828273247e-06
5.1869847741131785e-06	-3.791661106394763e-07
-2.8272017538817783e-05	8.26326580881321e-07
-3.766692197407093e-06	-1.9239025920285913e-05
-0.0003763194425718	-3.961976700523389e-06
0.000314465963994	-3.0530202529119907e-05
0.0010101761198192	-6.817132566283023e-06
0.0014503657986821	-3.587079732478497e-05
0.0010888805802296	-6.965239275739296e-06
0.0010071233341336	-3.056310144868894e-05
0.0004388775198066	-2.8678165325473047e-05
-0.0002615910449085	-3.100418071786707e-05
-0.0002148719585384	-6.510101633043693e-06
-8.827127305432352e-05	-1.6807224344014378e-05
-7.449206996986595e-06	2.634289296246873e-06
-3.7304518066148616e-06	-4.807998357757405e-06
2.305607772447852e-06	1.9494942670496825e-06
1.675134888636064e-06	-5.043971668293622e-07
-4.141664713668385e-06	1.2557643178389046e-06
-0.000257715887083	-3.066715887970817e-05
-0.0002297599732429	5.236384919257017e-07
0.0014414824204706	-6.114388194291485e-06
0.0016895742828456	6.725195648671263e-07
0.0013143418675894	-1.2047421934051598e-05
0.0005874986180882	-2.923674875656861e-06
0.0001774498591102	-1.557563981336115e-05
-0.0002774729931087	-3.377626041284259e-05
-0.0003887120992576	-4.5280427399748026e-05
-6.0928100695730945e-05	-7.312526023247236e-06
-4.7887585498916823e-05	-6.707259838119716e-06
5.9658233804302095e-05	1.8384328079621235e-05
-3.917656275783389e-05	-1.2848459980225131e-05
1.22493319191123e-05	4.1889571627551e-06
6.298215095765483e-07	-4.905229919621788e-07
-6.3993467071036506e-06	2.4355405915872333e-06
-0.0002670041801182	-2.6867910717976336e-05
0.0013447850869795	-1.7808768609702258e-05
0.0020209164810086	-3.3364591817458566e-05
0.0009390196103935	-1.423349417522247e-05
0.0001392459203752	-1.350085449417546e-05
-0.0002153928558637	-1.2965716778512169e-05
-0.0003397515002741	-2.2600219644960552e-05
-0.0002180544445213	-3.953867881630863e-06
-3.921558918411302e-05	-3.927861756941814e-06
-5.094279061093592e-05	-1.976871141845444e-05
-4.940857379395475e-05	-9.69992337379108e-06
-5.9937665678109905e-06	-8.387321183364985e-06
-5.258580216305739e-06	2.817414792037217e-06
2.429460523336004e-06	-6.09267185381209e-07
2.9571903536699458e-06	6.163876604673701e-07
-2.1447201054887874e-05	-3.7801856616308064e-06
0.0008711666948077	-6.016671345709795e-06
0.002088883383951	-3.417516502315345e-05
0.0010384163125846	2.01484346052997e-07
5.497863658045051e-05	6.227261092425348e-06
-0.0002290981188049	-3.217341935204541e-06
-4.454789147360563e-05	3.3478570127125687e-06
-7.464728941277356e-05	-1.06740901017184e-05
-8.145697712480643e-05	-2.61993600332132e-05
-6.81819653886368e-05	-1.0455974189383745e-05
-7.079587086281218e-05	-1.3948507108489904e-05
6.752109241740679e-06	-7.703207786817909e-06
4.4319787209578984e-05	2.6136692174077632e-05
-2.063635003016297e-05	-1.5005650427919758e-05
5.46776298671003e-06	4.428053641589684e-06
-1.1539482071516607e-05	4.237439260645257e-08
8.437276389798495e-05	9.71952691251095e-07
0.0016284383232578	-5.399819080347258e-06
-0.0001330644939308	-5.466711697683786e-06
-0.000520737606104	-3.5050637559431144e-05
-0.0004114640468868	-4.5559291968740914e-05
1.3510256849516934e-05	-7.295000912246256e-06
-8.89825310513532e-05	-1.837231412424176e-05
2.2604507313152877e-05	8.897439325005868e-06
1.9498545793054007e-05	1.8619773297003853e-05
3.772878045682813e-05	9.316256286856256e-06
5.508809166432544e-05	1.1868099363380829e-05
-3.776486202910125e-05	-9.316832587503095e-06
-7.767122694368503e-05	-4.205911494014523e-05
4.329215876785983e-05	2.5885290812855212e-05
-1.266272299719886e-05	-7.952173091419866e-06
8.407883200588865e-07	1.8108057757855008e-07
-5.2239020029853055e-06	-1.2199059976110076e-06
1.8972111050667665e-05	2.3586706229325425e-06
4.122425576177892e-05	-3.7967958060123553e-06
0.0001247250275534	1.4273133172718852e-05
8.497447105852708e-05	1.0915240893977944e-05
4.64437618881195e-06	4.2471509448843554e-06
7.014607231392479e-06	2.30591881110286e-06
5.293957706886547e-06	3.639442814478196e-07
-1.3120792403830657e-05	-8.860346173753796e-06
-1.023800139493469e-05	-2.612406602720006e-06
-2.3861615614184416e-05	-6.297257050513279e-06
1.507601272261886e-05	4.113151013664968e-06
2.6419666775500684e-05	1.5475984644082754e-05
-1.3414024030242017e-05	-8.827718286953093e-06
3.707453018263208e-06	2.5933733137374782e-06
-1.504295468640263e-07	-3.2721530018622386e-08
9.297034526107544e-07	2.174931125128671e-07
-1.482289187379982e-06	-4.087958897075334e-07
-7.596119815694384e-06	4.962358356106036e-07
-1.848152379321027e-05	-2.676453586037617e-06
-1.185516377982898e-05	-1.921112631722921e-06
-3.529018454909581e-06	-1.2597235597389282e-06
-1.1314762837952144e-06	-3.155774832653689e-07
-1.0562686594192437e-06	-1.344939008499869e-07
2.7171568248036946e-06	1.7258411875517603e-06
1.868484653912306e-06	5.320095865324803e-07
3.8318543995033e-06	1.1061810743367774e-06
-2.6994315523930293e-06	-8.249207614233746e-07
-4.959214294133304e-06	-3.0355575215276128e-06
2.5125776045982924e-06	1.7151088423495417e-06
-6.942387859175976e-07	-5.019825009651585e-07
7.079739960308045e-07	-2.806780056896571e-07
-3.2115903108932425e-06	1.1478800547189875e-06
4.093141120269544e-06	-1.3177205877482458e-06
-2.321572424498864e-05	7.363811691532126e-06
3.690895902195288e-06	-4.724317526342219e-07
-1.8806042169926096e-05	5.555910719549875e-06
1.4830268267497437e-05	-8.679462441714639e-07
-1.617546434782332e-05	2.616764649521477e-06
1.0466422116989142e-05	2.6096884320036456e-07
-2.6660840066505083e-05	2.680463744613838e-06
8.060759894218622e-06	-2.586877791943254e-07
-2.1389775293123783e-05	2.0812574892621573e-06
-8.356497468199668e-05	1.415468952639909e-06
1.8781639800186225e-05	1.4135352330667067e-06
-1.3739428019538942e-05	-1.489307016398178e-06
4.359721800840295e-06	5.468729873830128e-07
-3.689005886573715e-06	1.3794116946296097e-06
1.6146110298266757e-05	-5.397064132159005e-06
-2.9733580185945424e-05	1.011033850051953e-05
0.0001025550100972	-3.038757320756155e-05
-4.10885936037539e-05	8.93144203204513e-06
9.86101183946798e-05	-2.442467609170293e-05
-9.6340043244622e-05	8.48096626922181e-06
9.494029681585204e-05	-1.2155541663664364e-05
-7.023101914105491e-05	3.091622876536063e-07
0.0001262328123748	-7.382724168285028e-06
-5.397848013526956e-05	4.8188462543319274e-06
0.0001303454187708	-9.732564103360988e-06
0.0004661545041992	2.5086798102409184e-07
-0.0001025585932345	-9.375706680192395e-06
7.553977020516665e-05	9.43800262893245e-06
-2.399032393567183e-05	-3.4117613549576964e-06
-1.083802728863606e-05	3.53211921000622e-06
4.22678358927069e-05	-1.2047151631863171e-05
-0.0001336279231027	6.62424535135759e-05
0.0001379718854227	-2.965064747789777e-05
-0.0003477357233536	7.196812796228347e-05
0.000323036473875	-4.1064591116107274e-05
-0.0004296988181465	5.991207808903015e-05
0.0004051106429912	-3.2828867488797496e-05
-0.0003110504289399	2.297747206965297e-05
0.0002329992873563	3.250094048964252e-05
0.00043789146557	6.29131211829753e-05
0.0027338849488908	1.1304669139686064e-05
0.0043496142309813	7.612517870151667e-05
0.0002368961045987	-3.5514637457471885e-05
4.2839276924663946e-05	3.636629047583976e-05
-3.2155600024223713e-05	-1.3158404559089128e-05
1.5009544586998242e-06	-2.3833223913910532e-06
-1.0500949173879517e-06	7.424086816967304e-06
5.667959524762102e-05	-4.2843856065162805e-05
0.0001668543938166	1.6066189865329278e-05
0.0001403697049954	-6.362277369411166e-05
0.0001294981053208	2.303950544400791e-05
-4.790384517662862e-06	-4.5073840545149095e-05
0.000231442477804	3.424704448120092e-05
4.9628830200934264e-05	-1.740753068622692e-05
0.0012816519496683	-1.5858583266328298e-05
0.0025018966404609	-1.6595220275886774e-05
0.0009668961787218	2.542517310484849e-05
0.0015224131299201	-1.4382693527031728e-05
0.0014626173759907	2.0110132204890592e-05
-0.0006440286237455	-1.530083902444157e-05
0.0001674442992828	5.154464126754716e-06
-2.4596020937965756e-06	1.9996835423890974e-07
6.461807572651011e-06	5.307872428259506e-07
-0.0001020179165547	2.0533245232792377e-05
-0.0001067909545858	2.555761894423345e-05
-0.000125881892755	6.968445247324432e-05
0.0001859156951302	1.5159099363855744e-05
0.0001153795941896	3.8824270552403106e-05
0.0004638416048375	-3.304677179118221e-06
0.0011784677349349	4.3151434619557216e-05
0.0020795215622217	4.5228937464163224e-05
0.0012048542571979	2.446638233995995e-05
0.0009404450865817	1.5814792427752365e-05
0.0030189464148048	8.043718883746964e-05
0.0005536540816412	-4.506846227298471e-06
-0.0002032938862483	8.311547596449226e-06
4.5021516181593875e-05	-3.3332548838000034e-06
-4.6998610451629765e-06	2.6394682646009635e-06
2.375134571444009e-05	-1.1382619420254318e-05
1.4624726224657138e-05	8.35977513567475e-06
0.0003780391974483	-6.86695001644385e-05
0.0001944684713164	5.468969627892278e-06
0.0005022991114304	-3.013418039505841e-05
0.0008618002823078	3.238938202318767e-05
0.000819768626626	-2.1584118755501437e-05
0.0015493595066553	1.857957204713556e-05
0.0012322126918846	-3.411286276098027e-05
0.000670192927121	8.856298859227809e-06
0.0010248482472088	-1.1649928637076714e-05
0.0014812501747726	-2.070722999917124e-05
-4.624060055423568e-06	1.4143369717551528e-05
4.5483524012135825e-05	-5.364277693387623e-06
-1.866159185126342e-05	9.73999285447242e-07
-7.459871584458344e-06	3.732136293332112e-06
2.2380232317886593e-05	-1.3058776091263362e-05
-0.0001557622081534	5.393265838383229e-05
-0.000159085013475	-2.2301849388415477e-05
1.8528724050015404e-06	9.82278878626716e-05
0.0010368428310571	-2.1667499693019107e-05
0.0005379603674862	7.954865678419003e-05
0.0013036467438031	-1.2707661266578304e-05
0.0009513664917646	3.807108098925411e-05
0.0007625957386555	3.885990934164326e-05
0.000497553281238	4.268074025891623e-05
0.0016409423296313	-1.1706251777110736e-05
0.0013377231503813	8.132004894663718e-05
-0.0003614006741331	-3.602409756122099e-05
0.0002927348507931	3.702683124525369e-05
-9.273781415345416e-05	-1.3166699118346e-05
-2.9517774970629204e-06	1.219011692091224e-06
1.776262506967772e-05	-5.143424503455985e-06
5.628732586665992e-06	-4.878920449930767e-06
0.0004754862554664	-2.4991741414032e-05
0.0004819442846044	-2.564985120201437e-06
0.0008337125846837	-2.144357235776546e-05
0.0012224705843974	2.96630652941845e-05
0.0008922583988726	-1.0939767340630808e-05
0.0012669551181194	2.3719739339653455e-05
0.0007906819399566	-1.4136567965068324e-05
0.0009756522025953	6.784469839705544e-06
0.0012229373025255	4.862297889314617e-06
0.0001444054394231	-2.5498757875563788e-05
-3.1031572725434435e-05	9.557030433375689e-06
3.6318441500549655e-05	-5.014480175003632e-06
-1.2463958291720486e-05	1.2805158102492757e-06
-3.4866062374121415e-06	1.659510715923896e-06
8.968231767459118e-06	-6.130316552546214e-06
-9.632915243493142e-05	2.053981259581149e-05
-1.3312050746749648e-05	5.44527813455353e-07
0.0008755776390104	5.899444030211169e-05
0.001535092630611	-2.6956839410394844e-06
0.0009594478028971	3.856742971489499e-05
0.0012442641578317	1.9759013984172613e-06
0.0011494354247973	5.2997095377338346e-05
0.0020235695017117	3.353358819306312e-05
0.0016802047276605	2.5828008047931036e-05
0.0008738525072866	1.5330116632007946e-05
0.0003149875517557	4.10715884376674e-05
-0.000138712419863	-2.6592741845587746e-05
0.0001058478289891	2.193099459196308e-05
-3.395370119752654e-05	-7.458078815496356e-06
-8.754258083960108e-06	1.5793815086751527e-06
4.561053910298311e-05	-5.606236996250375e-06
-2.3047654271533888e-05	2.5483194132277917e-05
0.0011264068263257	-2.6280530590136757e-05
0.0017719278294822	2.889933154948918e-05
0.0010989959600226	-2.2535470610010803e-05
0.0005723505218768	3.9423393603540947e-05
0.0005960905127767	-9.168208257305834e-06
0.0017137519884448	3.2425629920324814e-05
0.0020350801183422	1.5704884080688012e-05
0.0016627312218047	3.035936395357606e-05
0.000437425631106	9.740859600965391e-07
9.001052836298487e-05	5.495281762511635e-06
-6.41554138463143e-05	-1.4434826838046726e-05
5.6602712687689135e-05	1.3661717416431368e-05
-1.9294239578995943e-05	-4.930657778031301e-06
-1.8647402294424632e-06	9.103440988062818e-07
1.0908136589446224e-06	-2.647826279529992e-06
0.0003780097680508	3.791072985557907e-05
0.0019753595894904	5.880988434722068e-06
0.0011805583955335	3.0490716893827302e-05
0.0006965763924837	4.0494529948364665e-06
0.0006240392402739	2.998348219680072e-05
0.0008365606611689	-8.122624442397607e-07
0.00160514657566	2.150645823220113e-05
0.001738862245906	3.407397158924278e-05
0.001001007136593	4.531244346093136e-05
3.472585924242311e-05	3.494318918639674e-06
0.0001338291477873	2.6248045587029e-05
-6.30321673612352e-05	-1.4581341884124106e-05
5.173674931696e-05	1.2842246341462508e-05
-1.7224590930392042e-05	-4.497956934380636e-06
-2.766696918593822e-07	3.3119294798527776e-07
9.923226243021492e-06	-2.0330014324836164e-06
0.0016940771456834	1.5291697146486975e-05
0.0011782656844528	1.3494589284462237e-07
0.0008649421659353	2.8628770992357917e-06
0.0009934775213576	-4.809667497303767e-07
0.0012856323189868	-7.142031091690594e-06
0.0010412769982235	1.1167793220803098e-05
0.0008312219876774	1.3483908200799636e-05
0.0004070327674506	-3.3670366062860868e-06
-1.0605373857834502e-05	-1.462979390635846e-06
5.518209175801895e-05	1.945075428561858e-05
-2.1632906823806505e-05	-1.8001003661972753e-05
-1.4636106092497131e-05	2.07773460049546e-06
1.0545980084036228e-05	-1.7148815026251598e-06
-3.082807877408478e-06	6.349889237575805e-07
-1.7260991935484242e-05	-6.789921939749384e-08
0.000124773358241	1.928383192162124e-06
0.0021430904406071	2.4007616558913583e-05
0.0009988656746885	5.1684812016449925e-05
0.0020686155796188	5.145303478839561e-05
0.0015696659563674	1.022738396701827e-05
0.0011336716029281	4.190241816502148e-05
0.0002049252795605	-7.382971755323098e-06
0.0002395654671562	2.439142639544097e-05
0.0001821059079079	3.339349169382125e-05
0.0001481731789087	2.007003364907269e-05
5.672628143248791e-05	6.1838001964517755e-06
0.0001062411609735	5.613820599490365e-05
-1.921408205944517e-05	-1.7960517753570805e-05
1.8047816231476107e-05	1.6297708656455847e-05
-6.389417045020643e-06	-5.729106916599202e-06
4.902087407839857e-06	5.026512073463058e-07
-3.2690041185753715e-05	-3.473240548507524e-06
0.0004180703105981	-3.231978977916848e-06
0.0012463433674904	-3.692611340514169e-05
0.0007441015714549	-8.246665195430489e-06
-4.683285426994114e-06	3.035894504548521e-06
-0.0003415434840194	-1.7120436607466834e-05
-3.332517767810341e-05	5.554707180362046e-06
-0.0001029024673434	-1.4301884307024792e-05
-0.0001249288663386	-3.360784315668122e-05
-8.925119865094539e-05	-1.3625254816689368e-05
-5.5896855321077936e-05	-1.1066903216281478e-05
-6.935864438659192e-05	-4.109933113371374e-05
2.7464355030453536e-05	1.9416981201926107e-05
-1.797213843214118e-05	-1.4285868003074452e-05
5.561819626861703e-06	4.640097549408887e-06
-1.6876914280120209e-06	-2.1848680834569705e-07
1.0486777184892349e-05	1.5611165600194827e-06
6.282109223656133e-05	4.338578110461585e-06
0.0001440568012408	2.0779011583759707e-05
6.23995692974561e-05	1.05517602522149e-05
5.983838603280761e-05	5.236438294959294e-06
0.0001331923519081	1.1760978241379734e-05
2.3633673601678023e-05	3.748621019497643e-07
3.608646973622764e-05	4.7367532635031084e-06
5.461467980833486e-05	1.5381395750746705e-05
3.642724830836875e-05	6.1862217002633244e-06
1.9095809688133712e-05	4.4845193879282695e-06
4.030247258714851e-05	2.313143039722479e-05
-7.976929404598946e-06	-6.75297939115708e-06
6.48248642918129e-06	5.609189333733379e-06
-2.140369667459497e-06	-1.8850232335831249e-06
2.845495461220443e-07	4.2319737749732377e-08
-1.752330714889811e-06	-2.9330126855081113e-07
-9.76119005880416e-06	-8.396159757678113e-07
-1.939065570175897e-05	-3.821293080186447e-06
-1.176930378243371e-05	-2.0522315481629485e-06
-1.0956884765930631e-05	-1.2074731265903595e-06
-1.741763179304288e-05	-1.8163763240891104e-06
-3.581116220759571e-06	-2.177187572040955e-07
-5.6126449138534315e-06	-8.233054874933613e-07
-9.768734493820864e-06	-2.9977186512930735e-06
-6.214050814873951e-06	-1.1952982075498372e-06
-2.949445117560635e-06	-7.87909792594148e-07
-7.609587992112355e-06	-4.550699378092317e-06
1.5005113429185104e-06	1.28529959934687e-06
-1.1922123943171262e-06	-1.0535324596206488e-06
3.9110160940136107e-07	3.5256481321771385e-07
-8.053127739491723e-08	-3.7972171660259875e-08
5.419584195386645e-07	1.1972849172191833e-07
-8.814489617819025e-06	2.8299028162958333e-06
-6.036625519203735e-06	3.189933241522447e-06
-2.9132621842557533e-06	9.175443089744712e-07
-1.430453583004949e-06	1.7917551796170797e-06
-5.6288743458816775e-06	-2.9479869115433537e-07
-1.6332653084976664e-06	2.8177497725597044e-06
-1.4441969693008476e-05	2.236636083171985e-06
1.1539848932474931e-05	2.114783916745113e-06
-5.288386950872847e-06	1.5227597375481127e-06
-9.08725170261982e-05	5.017756492132597e-06
-1.1625590276574714e-05	7.777198819771746e-07
6.237502539157034e-06	-5.928321623586669e-07
-4.814879200062866e-06	4.848170562874486e-07
1.4525599117979576e-06	-1.5099093382613934e-07
2.450413454511927e-07	2.625500482161661e-07
-1.827391651940246e-06	-9.527580680752392e-07
2.7835464058882383e-05	-7.455467739752572e-06
1.9629440454317727e-05	-1.1801619240401563e-05
9.004677587953323e-06	-9.302427683818028e-07
2.671889611083491e-06	-7.686128290187917e-06
2.6633225196684655e-05	3.804587616109664e-06
-2.157652993478697e-06	-1.100520163382708e-05
5.927217470340156e-05	-4.4279740211197055e-06
-6.807242783469823e-05	-8.625348166282535e-06
2.776962572237534e-05	-5.197930770411403e-06
0.0004930709878753	-1.5627484284839598e-05
7.421684112411252e-05	-3.4222258507555703e-06
-3.588752580471084e-05	2.2064468521003017e-06
2.6882220153520767e-05	-1.795317562190084e-06
-8.092215674829558e-06	5.566746251725665e-07
-1.5092926492759102e-05	6.5868926732793155e-06
6.198254160844965e-05	-2.535835898562289e-05
-0.0002908570874174	8.181908518956273e-05
0.0002413695970096	-8.002467293114432e-05
-0.0003454760111856	0.0001034887922959
0.0004338568835988	-9.119260881556616e-05
-0.0005821405327917	0.0001029850730695
0.0004583378340385	-6.236613166639429e-05
-0.0005004439474872	7.350546828083611e-05
0.0007058325575367	-3.237623165549799e-05
0.0016380437263039	1.4614979746302572e-05
0.003315385272036	-7.387004153165424e-06
0.0023387854397196	1.137952939827614e-05
-0.0004076988212491	-4.147990802393434e-05
0.0003366483934884	3.9381905227645726e-05
-0.0001089890854829	-1.411028204529475e-05
3.339673930239632e-06	-2.2437476950784388e-06
-1.4734637684304188e-05	8.747963659745992e-06
0.0001475813773228	-5.206247481923607e-05
4.2876475750747e-05	-4.668704441946804e-06
1.3375912533149943e-05	-4.1508971942140537e-05
-3.631572779822401e-05	1.2425299378645217e-05
0.0002298498471172	-3.664329744908809e-05
0.0002386099396609	-8.17878054194381e-06
0.0011659621635462	-4.772122692219497e-05
0.0020198955777248	-8.743529470754703e-06
0.0013047856902193	-2.3741226009549636e-05
-0.0001064337575406	-6.0553779377618874e-05
0.0019587649055984	-2.9880569881078127e-05
0.0009673213646056	1.3290231471655292e-05
-0.0004493614288111	-1.3818119506746567e-05
0.0001179016798503	4.806897124005885e-06
3.2687888336623103e-06	-2.0947383276200695e-06
-1.084284093390072e-05	7.277468235593094e-06
-8.928009667908405e-05	9.756077215373707e-06
-0.0002275707439216	5.863183430814192e-05
9.110201904926948e-05	-3.1948407737954904e-05
0.0003217361786115	3.77912441152535e-05
0.0010443706202196	-2.7548997175467664e-05
0.0007419832787098	4.1562554570256226e-05
0.0014075872878762	8.548991660816373e-07
0.0007745387587736	8.488069321596014e-06
0.0008399298033111	9.079256722414462e-07
0.0012365171167864	5.752153266792707e-05
0.0018711548840382	-2.5770990646876176e-05
0.0011121355055518	2.494471697478381e-07
-0.0004600051299446	-4.1526033287454e-06
0.0001169397301424	1.9746095874388218e-06
4.149765758008117e-06	-1.9361789176479013e-06
-2.025002891238239e-05	7.745979665581491e-06
0.000244369578378	-5.242085221151678e-05
5.237112595819425e-05	-4.775636143074027e-06
0.0005262057833581	-4.2871969083318126e-05
0.0009307469615998	-9.571077793551654e-07
0.0008959014126752	-4.304732001683272e-05
0.00089934753996	-7.766789118686033e-06
0.001079743599401	-5.304502586762713e-05
0.0007276636663659	-1.0434326471259003e-05
0.0008435177395677	-2.9450308072182952e-05
0.0002747555204458	-5.886650758206718e-05
0.0014530092000913	-1.9734395116994364e-05
0.0006016684366928	3.5471138223881713e-06
-0.0002826408900592	-6.613307549732881e-06
7.464761199205796e-05	2.5830264702884937e-06
-3.625314359969628e-06	1.0315694015711726e-06
2.0713663615150207e-05	-4.1626125889550086e-06
-0.0002905899661698	4.13973112693043e-05
5.624309007862632e-05	1.0247747492518095e-05
0.0007460669187378	1.837459312764137e-05
0.0008614669072596	-1.452330569442202e-05
0.0008238753527409	1.6449563129254854e-05
0.0004734416197304	-7.3582580112559375e-06
0.0009244590651179	3.568408769733631e-05
0.0006636822464277	-7.387224828509664e-06
0.0003614783723384	8.450597328530865e-06
0.000994871930813	5.3477571353183064e-05
0.0015487787383397	-6.053007301810614e-06
3.7725010076732216e-05	-8.634248375581982e-06
2.13018973122675e-06	5.944390236065693e-06
-4.300846963302836e-06	-1.965981244023479e-06
-4.733299775881324e-06	3.110547767372877e-06
1.3564144953309415e-05	-1.1549061392731907e-05
0.0001749012606973	1.3702468923268364e-05
0.0003726716953749	-7.513288564534722e-05
0.0007716564874323	3.063710513308291e-05
0.0013253746725225	-5.845350086557832e-05
0.0003699924867593	2.2157341124845668e-05
0.0007717748419227	-4.963889232776241e-05
0.0007631329431357	-1.542186862686614e-05
0.0012240678398309	-2.683958490432868e-05
0.0004621785495275	-3.913242609767903e-06
0.0007270794091234	-6.591975821758369e-05
0.0010497075436248	9.1485478290544e-06
-0.0002837795419297	-2.0499897458416195e-05
0.0002078682916352	1.897745360564817e-05
-6.506289273511413e-05	-6.801070705760777e-06
-1.120318450475192e-05	3.784339334667364e-06
5.124965617752205e-05	-1.422087818804942e-05
-0.0003358165400419	5.675424053543099e-05
0.0008084791320497	-5.0419863594494194e-05
0.0011332057437236	4.700329248136466e-05
0.0012594499240987	-6.071077861382483e-05
0.0007144920394283	5.4177821840551e-05
0.0009420594496871	-4.511217782426468e-05
0.0006631237398445	1.9162818606041043e-05
0.0013678732503472	-2.526523091729458e-05
0.001360931994787	1.4587804956068802e-05
0.0014554400575198	-1.7133689348609088e-06
0.0006451841114263	1.1024574425318382e-05
-0.0002496371861874	-2.010182915371481e-05
0.0001978835719996	2.1782837095212723e-05
-6.334091158465469e-05	-8.052262031463393e-06
-1.425786636690949e-06	2.4247881960364872e-06
-6.397692580302794e-06	-9.434360066950444e-06
0.0003606715193652	9.65042448018951e-06
0.0017015020175022	-4.723427152474611e-05
0.0007785805964848	2.148348300102077e-05
0.0007622659812449	-4.2791455940782265e-05
0.0004867994264035	1.984553782542283e-05
0.0009703011361088	-3.781880557187066e-05
0.0011396373239664	-5.669799929523801e-06
0.0014662512516666	-2.9895411365972245e-05
0.0013956692093784	-9.458513971921586e-06
0.0011882874494737	-3.3848327688571365e-05
0.0003504756166077	3.329497440556857e-06
-0.0001738791406007	-1.0036538585950908e-05
0.0001334718623804	1.0915297877600835e-05
-4.234863108071241e-05	-4.0831535203346975e-06
-3.148169845786634e-06	1.393366407041944e-06
1.7168548593431223e-05	-5.644291526287583e-06
0.0012090876851701	1.0043170733380869e-05
0.0011324978983697	-1.8472435234383465e-05
0.0007390351339879	1.902656280943144e-05
0.0008130064457451	-2.5512270020736577e-05
0.0003713714891007	1.541062417069301e-05
0.0004626497316344	-1.49849621087792e-05
0.0012634073813825	1.2063541135732455e-05
0.0015325282581728	-1.9147297234854142e-05
0.0013999996228641	-1.2088792748555204e-05
0.0006878193569456	9.65431945910934e-06
4.8030241928999606e-05	3.0845997100479066e-06
-6.694994064528685e-05	-7.448926698197504e-06
5.685452812274261e-05	7.769904876434346e-06
-1.867831190030241e-05	-2.806744451035586e-06
-1.7492542591169926e-05	1.148253900865623e-06
0.000120368295581	-4.096219968838895e-06
0.0016672520191347	-1.086592862001541e-05
0.0004804289211152	-4.158494781641179e-05
0.0010538276022763	5.885524080520509e-06
0.0005516745950871	-3.1769090993921084e-05
0.0007327764948138	1.968459722684446e-05
0.000556997588408	-3.3350051230424855e-05
0.001206135360229	-1.2338331773867015e-05
0.001167842115407	-1.6574846938612406e-05
0.0006202369771406	-6.217377763731804e-07
-0.0002523337321242	-4.8775954411457777e-05
-1.3614925187787104e-06	4.657620280089081e-06
-1.3810407620356627e-05	-8.4549429679112e-06
1.8374224140620276e-05	9.35956885940641e-06
-7.366653709637218e-06	-3.641930149365347e-06
1.2125881602348765e-07	4.182238825158402e-07
5.293498658340815e-06	-2.4431386426660963e-06
0.001553661485643	1.7627895547641448e-05
0.0013079053440779	-4.081264719025886e-06
0.0010213995528639	-2.6249406115637344e-06
0.0010354130984179	1.8069787189914592e-06
0.0012087911772933	-6.726886094770805e-06
0.0010379085148714	1.3549220368631712e-05
0.0007470159809542	1.4849947690402324e-05
0.0003971790370846	-1.6587233599860444e-06
5.2966019999885775e-05	4.706936629862404e-06
0.0001234156350846	4.52404406612552e-05
7.621736575543622e-06	-5.5512753993678155e-06
-2.3350743781190204e-05	-1.8341700354438935e-06
1.697977675803664e-05	1.2650992507113571e-06
-5.0796419775733e-06	-3.056075707702773e-07
4.350422865443278e-07	-5.586122180511084e-07
-4.243836484705217e-06	2.862975287038654e-06
-0.0002742009012193	-3.2049980313205264e-05
0.0008297435074757	-1.1394352819392068e-05
0.0011485106797422	-2.3597036821825812e-05
0.0006519387263045	-1.437525882998702e-05
0.000132993666206	-6.823297050067663e-06
-0.0002740443030824	-1.6378064736619654e-05
-0.0002969975331141	-2.2749139893291712e-05
-0.0001871642303815	-1.4782339752080823e-06
-7.94312708645287e-05	-9.349575816243094e-06
-0.0001340929468788	-5.1042197097698e-05
-3.175666520814785e-05	-5.721519118087274e-06
1.520086568594639e-05	4.913036384100112e-07
-1.4716942128350682e-05	-1.6179281479165004e-06
4.814844246557778e-06	5.769666911412837e-07
-3.4095834124846125e-07	2.398789228103023e-07
2.0031218661169992e-06	-1.2568202935298905e-06
0.0001103758934266	1.4124150873278537e-05
4.835730782210499e-05	4.600388082292531e-06
0.0001079509805286	7.597582866514643e-06
2.312025952861623e-05	3.3718890059814517e-06
-3.4726710129918473e-06	1.2059128322251855e-06
8.724795519470622e-05	6.424492687095114e-06
0.0001027107777118	1.2708247084125076e-05
6.091117108931788e-05	1.5971426699157474e-06
3.2648697241520274e-05	4.970399201457562e-06
6.83522965744068e-05	2.6891841279859965e-05
8.898437719302016e-06	1.710074985185847e-06
-9.396932404307326e-06	-1.9927644190184696e-06
7.420012378357793e-06	1.7190746362739335e-06
-2.3238128745133757e-06	-5.45905894898787e-07
1.339405799674364e-08	-3.8003147933192963e-08
-6.525911168048755e-08	2.061307658650331e-07
-1.7269428954786815e-05	-2.611729123865895e-06
-8.894384821183967e-06	-1.1363346782567366e-06
-1.2312843589743369e-05	-1.304929672928386e-06
-4.4633125468508654e-06	-6.651601509406271e-07
-1.7184574497785855e-06	-3.486474790503407e-07
-1.307030884946274e-05	-1.2482187592598927e-06
-1.542050158747848e-05	-2.4313750027100405e-06
-8.765149079048986e-06	-3.159278738447946e-07
-5.221040853296779e-06	-9.047492550476324e-07
-1.28401470555959e-05	-5.406791900621554e-06
-1.3552586404940502e-06	-3.0547385115672533e-07
1.4848262853746775e-06	3.451277177733918e-07
-1.1717030375752506e-06	-2.937137488289288e-07
3.6339918937408745e-07	9.090243967686406e-08
3.156437344176722e-07	-7.854157856042133e-08
-1.5699832837089435e-06	3.46936036813408e-07
-5.654497711731237e-06	2.2034162768040563e-06
-8.566859881700668e-06	2.8714829280401073e-06
3.396415453456142e-06	-6.104312473655935e-08
-1.3276590438129632e-05	2.4483353037844154e-06
1.214648010445372e-05	1.3822565871995158e-07
-2.001338405186528e-05	2.30308215520104e-06
1.679773341838695e-05	1.5442818421453366e-06
-3.9438163939007095e-05	4.178508702172729e-06
-9.53918039823871e-05	5.808437334681254e-06
-6.772188852145279e-06	2.0816961681855735e-06
2.581576207829901e-06	1.3376658158575389e-08
2.5229344255493858e-08	3.2231882435874816e-07
-1.813449825624354e-07	-4.6340048198679574e-07
1.4534796180308152e-07	1.758135843429903e-07
-1.5917004483546623e-06	3.459207915113569e-07
7.552493524508105e-06	-1.4396627273592942e-06
1.1403500872109277e-05	-5.340808873630065e-06
3.990266832712562e-05	-1.0465537130464032e-05
-2.6107313034538347e-05	1.9028153465360107e-06
6.791753114457093e-05	-9.12965757461922e-06
-7.669495687948679e-05	6.350542512822337e-07
0.0001019524725022	-7.771972051825758e-06
-0.000101255064159	-4.863968411005589e-06
0.0002049710021368	-1.20450510210711e-05
0.0005105244106755	-1.668945035177928e-05
3.454785402351906e-05	-7.396822880682396e-06
-1.818236970402089e-05	1.752967983131517e-06
5.750590001147896e-07	-2.73742321967258e-06
1.1697032584209326e-06	3.109379428631545e-06
-8.679696902755653e-07	-1.1404834433328478e-06
-1.476945931239856e-05	5.215087769816644e-06
5.878599220014827e-05	-1.909225864605559e-05
-0.000257014204817	8.414688159388633e-05
0.0003094707238798	-6.688306463073755e-05
-0.0004181484138541	8.097333207898643e-05
0.0004675404946185	-6.988813131724997e-05
-0.0005145017590056	7.985000304841776e-05
0.0007180756939907	-4.478528372325379e-05
0.0003541990460256	4.420651098663252e-05
0.0025671337664978	2.212692502949784e-05
0.0031215574656847	8.63273599176407e-05
0.0017744534165926	-3.0782746941798417e-06
0.0004304167660706	4.498602518024444e-05
-0.000350736756714	-4.089541373058214e-05
0.0002741632422361	4.059951547648781e-05
-8.819047024611042e-05	-1.4734246864815069e-05
-6.278521815082434e-06	3.3933453291244827e-06
2.757841876450206e-05	-1.3386449999240584e-05
6.63833044728344e-05	3.2858176372943976e-06
0.0001063048979204	-5.880847727996633e-05
7.805837584374853e-05	3.5144574242343314e-05
0.0006695741202402	-5.7394006979960256e-05
0.0009985566480954	3.893740576824929e-05
0.0011195898189717	-4.624240505642526e-05
0.0017444208260189	9.832374958958952e-06
0.0008365077057083	-5.355867516392054e-05
-9.885985234438212e-05	-5.180483014905173e-05
0.0013283135789893	-1.929127526390726e-05
0.0020603264435911	1.97819179021046e-05
-0.0002471184726203	-1.3524319534746716e-05
0.0001931458293167	1.616703585249382e-05
-6.18729275991798e-05	-5.9893060581062376e-06
5.498276572625733e-06	-2.9180960904832938e-06
-2.580978623290171e-05	1.1596834346459755e-05
-0.0001154325828605	1.9359636776674463e-06
-1.1898976242660448e-05	5.64646867178511e-05
0.0008924655774007	-1.47564581855492e-05
0.0012299118720529	5.549450339481074e-05
0.0011133507923932	-2.392625848025335e-05
0.0009011719723025	4.712962050339566e-05
0.0010738163565226	9.86473267078245e-06
0.0008158078314895	6.325705263152161e-05
0.0012093187178884	6.32715487873503e-05
0.0005898570183226	3.3118592091663185e-05
0.0019168473804656	1.3484028981901084e-05
0.0008728591763407	1.4509513422546509e-05
-0.0004162595107874	-1.345516746167135e-05
0.0001108562504385	4.7247925331286575e-06
2.7952285498251995e-06	-1.8730226931517823e-06
-3.6237682555543175e-06	6.219320303442543e-06
0.0002479976021452	-5.364284511964793e-05
0.0003560820050172	1.297018352703322e-05
0.0013869714483331	-3.455151407163038e-05
0.0008922952278658	2.402904327709549e-05
0.0010591715896608	-2.695779402963263e-05
0.0003633058635771	4.516380853225355e-06
0.0014153059778989	-2.233012197752935e-05
0.0009318826850807	-3.8581529262026494e-05
0.0002679789814035	-7.795120347027063e-05
0.000627253410012	-5.953010092726879e-06
0.0014346876485095	-9.646851797507444e-06
0.0009402304970832	2.4379077364747053e-05
-0.0003962950488564	-1.935625012239761e-05
0.000102189474337	6.5620662686164946e-06
5.509061453075134e-06	-2.446787014519836e-06
-3.1902805588056455e-05	9.65167696582417e-06
-0.0001221922872718	4.9211874668075625e-06
0.0007185019876281	4.997201632323162e-05
0.0011831047391937	-1.5307837624793102e-05
0.0008945829328403	5.355164551538512e-05
0.0005504805662699	-2.0009630224628263e-05
0.0005271968528323	5.3102181391739534e-05
0.0005114730297383	-2.7941973553940746e-07
0.0009674455158615	6.291595728070703e-05
0.0009581833748842	6.765490451169994e-05
0.0002577150612778	2.380501465953099e-05
0.0013756013726657	9.483037418787125e-06
0.0008428773022395	5.7009292506965515e-06
-0.0003797110220018	-5.708852340528965e-06
9.927550434222577e-05	2.140593520649019e-06
-4.556497387808634e-06	-3.5625457992986465e-08
2.949719027406465e-05	-3.266341465124002e-07
0.0002566689223469	-2.4716932738567473e-05
0.0009929033896286	-4.446860725782912e-06
0.0013251015530892	-4.130132398675184e-06
0.000596135739838	-7.538907159763695e-06
0.0006711115519334	8.169787000229631e-06
0.0005062611501933	-1.3853195408901789e-05
0.0007564798837266	1.7349846345456714e-06
0.0009444266231879	-2.8105552457314683e-05
0.0009626145218446	-4.66161933723842e-05
0.0005053755919907	-5.736475962041205e-06
0.0013232473412386	-3.3663319329057447e-06
0.0004052309387746	5.114497083671841e-06
-0.0001821374191155	-2.312901398003748e-06
4.6154923200001965e-05	5.511602894382233e-07
-4.241009046228981e-06	3.310391133968058e-06
3.3713690511605734e-06	-1.233455120963863e-05
0.0002168262097914	4.7310769762353894e-05
0.0016602435818576	-3.7742107955091114e-05
0.0011075165275961	6.0281206762987504e-05
0.0013935391410126	-3.66456193758796e-05
0.0003419074281218	5.33067968713645e-05
0.0008077288521956	-1.9270207279732397e-05
0.0004238739474186	4.503466253165068e-05
0.001076905969099	1.9939254480895273e-05
0.0011574107793884	5.3531681094128145e-05
0.0016048274966388	1.121542859662255e-06
0.0017843739578507	2.3765969822190068e-05
-0.0001658204844004	-2.7682034791872064e-05
0.0001618337268171	2.5149274061830653e-05
-5.479133259527592e-05	-8.903391131787636e-06
-1.4356559658540253e-05	4.28026317709912e-06
7.69091036470512e-05	-1.5998219392695273e-05
0.0014342180734898	4.251726821910603e-05
0.0009989074226523	-6.46348095649738e-05
0.0006059290861703	6.394490759407763e-05
0.0010874097757191	-6.448048558465982e-05
0.0006481911023787	6.845870095586447e-05
0.0009971666298408	-4.791076596603551e-05
0.0008300574521607	3.668201004273177e-05
0.0014497799708995	-1.549448945680308e-05
0.0011456612394599	1.0006730978989192e-05
0.001631265858027	-1.8812179844356975e-05
0.0014073735036953	2.133932264128096e-05
-0.0002717267012367	-2.849461309968492e-05
0.0002262507266014	2.8215513671951027e-05
-7.346587644697194e-05	-1.022509194116071e-05
-2.5088922784058e-05	4.22669545270616e-06
0.0001525118032107	-1.564965171922595e-05
0.0016976831116054	6.540170824663741e-05
0.0006335117269522	-5.583212734079955e-05
0.0007334154884864	6.811450929955827e-05
0.0005854668777482	-5.637542538256263e-05
0.0004795079861182	7.12928703705421e-05
0.0009571153757719	-4.019490009717889e-05
0.0010436455358977	4.07456532313706e-05
0.0014219384990476	9.185387782324246e-06
0.001423632985257	5.910543460637621e-05
0.0014524044233495	-1.4060125348053347e-05
0.0007529964956955	2.6525301292366325e-05
-0.0002827232296602	-3.424966202331024e-05
0.000218787682671	3.334869712386534e-05
-7.015830679594373e-05	-1.2109583531659435e-05
-2.4911614537420587e-06	1.40788918190821e-06
1.2146828688819968e-05	-5.731051331187318e-06
0.0010960107405773	1.0012877020772317e-05
0.0011387318496504	-1.8600113769155593e-05
0.0006841608652187	2.110312153923224e-05
0.0007488287858688	-2.140482652609842e-05
0.0003549574808811	1.5040906334600393e-05
0.0004382140879556	-1.6602583587767905e-05
0.0012860912194812	1.1731479531976182e-05
0.0015278793516021	-1.9813237763119365e-05
0.0012471312123135	-2.5827485346274393e-05
0.0005799732758601	-2.807204737873348e-06
5.379697912410782e-05	3.7009991320996895e-06
-6.702712674276428e-05	-7.189483209701252e-06
5.742816101242458e-05	7.583353852341615e-06
-1.8888629723990875e-05	-2.7387843158621503e-06
-7.936286612625608e-07	3.1860306201881265e-07
-1.501209109164991e-06	-2.747130341778884e-07
0.0003323674946657	3.161991970117876e-05
0.0017023929804961	1.77852972546489e-05
0.0012627131597819	2.430530331421478e-05
0.0007967626909985	4.141970304425577e-06
0.000766224674622	2.271521880591009e-05
0.0007929888637684	6.8480394723124395e-06
0.001592932991211	1.7674519160627815e-05
0.0015180432068941	3.69373069170271e-05
0.0008960081997368	6.325237867971387e-05
0.0001044560750019	1.0142675157141536e-05
8.761317508561421e-05	1.4143511535112535e-05
-3.878111070853642e-05	-8.657689190685426e-06
3.0362912806002268e-05	7.404293383011202e-06
-1.0043584616534402e-05	-2.608458900479246e-06
7.475013339557464e-07	-2.3908680089143928e-08
-1.412494444559645e-06	-7.742401357615813e-07
-0.0002631980470723	-2.3605210317408226e-05
-0.0002325323410319	-1.1638193503119338e-05
0.0009042619582162	-4.049548405003678e-06
0.0009295609250456	1.0677056886566043e-06
0.0008094349317245	-1.1334459793893931e-05
0.0004545098602717	-9.44827121630281e-06
-4.1989315051524176e-05	-1.3421089778503797e-05
-0.0003162465034238	-3.99045864516596e-05
-0.0003813739799892	-6.825414994462592e-05
-0.0001060871547889	-1.300559063489962e-05
-4.640417279561693e-05	-6.471186764740505e-06
3.1073359368809625e-05	9.711854036819228e-06
-2.0308196448981505e-05	-7.077144889722054e-06
6.39469857095235e-06	2.37228524114886e-06
-2.3333804235961865e-08	-1.3346708794950306e-07
-1.8142743702476852e-08	9.22780879851654e-07
9.146746705888194e-05	1.1374137310692623e-05
8.058312447609599e-05	9.268098338482566e-06
8.798517012274993e-06	2.5677004231089025e-06
0.0001037962326275	5.002017073007459e-06
3.962925096148855e-05	4.6052508198868005e-06
1.4115717966691328e-05	8.154588414411456e-06
6.995412177081174e-05	4.308447296600275e-06
0.0001378462374144	2.0112667174067782e-05
0.0001390294974707	3.375537966410085e-05
4.418438081011882e-05	6.8348915820165304e-06
2.0007449399218447e-05	3.232494062435731e-06
-7.269642313264956e-06	-2.420881243433946e-06
4.295885129308205e-06	1.6990206725118048e-06
-1.304647791411144e-06	-5.681842874445652e-07
4.93995100426453e-08	2.2372655538703012e-08
-2.4906169479370633e-07	-1.6156738837798658e-07
-1.3690392544112478e-05	-2.2426217637669314e-06
-1.3289315855916643e-05	-1.6221894634720209e-06
-2.455322516961411e-06	-5.651674907892499e-07
-1.1894765815758955e-05	-9.833646518564343e-07
-5.225548941455894e-06	-7.530465152380664e-07
-4.276887326291278e-06	-1.5992559982172467e-06
-1.1384439547904774e-05	-7.935075223722918e-07
-2.1570807429424657e-05	-3.88395350453176e-06
-2.2658756493047264e-05	-6.653778478467402e-06
-7.0891529426759725e-06	-1.2485807872484776e-06
-3.421886578399462e-06	-6.337095135646197e-07
1.3536840725898016e-06	4.905556849104427e-07
-8.159237846941007e-07	-3.507414200254025e-07
2.511414336992596e-07	1.1852475214217533e-07
4.125708362448934e-07	-2.236012053388511e-07
-1.906166555478198e-06	9.707700967812145e-07
4.5030139302917506e-08	-4.303668972912794e-07
-1.043094068695538e-05	4.932423831861286e-06
2.9932096255940908e-06	-9.79921230134962e-07
-1.4919001186247397e-05	5.03807268640399e-06
8.090787876155202e-06	-1.3124511444385023e-06
-9.01447926184566e-06	4.0916619227773694e-06
-2.284226311386936e-05	1.1173911268692962e-06
-9.32660924803892e-05	8.466859172979921e-06
-3.3550398337326044e-05	3.256049117455712e-06
7.4278108501636066e-06	2.571613912206208e-06
-1.2275104645780096e-05	1.620035801942111e-06
9.091409130428756e-06	-3.251085664550111e-07
-7.002796370396406e-06	5.879692824575666e-09
2.2627003554912775e-06	4.121777752556702e-08
-1.9998506204179796e-06	1.0008371779736357e-06
8.82776518499614e-06	-4.195922992433178e-06
-9.841775652566091e-06	4.5017101816348165e-06
4.812509393038701e-05	-1.983443814562168e-05
-2.61843258989401e-05	7.536793682413218e-06
6.933247308214748e-05	-2.043584354895107e-05
-5.402369598126538e-05	9.381462822565885e-06
4.5327083416455473e-05	-1.677335817817593e-05
0.0001154971765941	-1.9207188268742345e-07
0.0004959102599768	-2.8530503232200176e-05
0.0001757744937492	-9.290763197826508e-06
-5.1897383818319366e-05	-8.982433012833712e-06
5.538748623403807e-05	-4.5248747295274785e-06
-4.171205740012618e-05	-3.768931448037629e-07
3.312367249042257e-05	1.4223238090887654e-06
-1.0806050321134905e-05	-6.665452323855348e-07
-5.5064977016861735e-06	1.9533678326664582e-06
1.9765105996611392e-05	-6.766033797418792e-06
-0.000143710707994	2.8571468278170395e-05
0.0001030833349867	-1.954216042471686e-05
-0.0001954993893476	4.470257179949167e-05
0.0002921642650197	-2.01668504002942e-05
0.0003624196361303	4.781169664959587e-05
0.0009375731108565	-1.6329404952914123e-05
0.0020828622864501	4.04237123690654e-05
0.0031706909415132	3.334016981857305e-05
0.0022498794998482	2.285808578244033e-05
0.0005371728115295	-8.41259320136433e-06
0.0001092979893591	1.2216413736968293e-05
-5.6809006021596075e-05	-2.3103674211566807e-05
6.60186036223766e-05	2.0039395811070967e-05
-2.375491477924412e-05	-6.989572187531406e-06
-7.79236078471414e-06	4.507058517860028e-06
3.4244031511571455e-05	-1.80232496786964e-05
-1.3239165577801215e-05	2.8866940629439215e-05
0.0001337607042669	-8.684817252921495e-05
0.0004430399460388	4.0668997385506864e-05
0.0014005528787872	-8.491842661472483e-05
0.0011933837301495	3.8852921570428795e-05
0.0014256277829575	-6.701112762870432e-05
0.0012146817353631	-3.910631705226155e-06
0.0005059746431095	-9.353085009204982e-05
0.0006271265384305	-2.4865607978062216e-05
0.0020911031090939	-4.414649017661375e-05
0.0010645792009185	-1.6895480558345192e-05
-0.0003704677996438	-1.093021487052656e-05
0.0002732439956708	1.2677340563855177e-05
-8.485814069414356e-05	-4.922632835555332e-06
-3.983573379399367e-06	1.28526763845191e-06
1.2363486357109468e-05	-3.733074232694552e-06
-0.000154070642327	3.2803594633117645e-05
0.0004901581658142	-2.9865317775205014e-06
0.0012398262300133	2.8621149054676143e-05
0.0014685288210705	-4.956450990487523e-06
0.0008049401115222	3.598420706223247e-05
0.0007816842027504	-1.2417052232036796e-06
0.0013155677571153	2.991551520373893e-05
0.0017143304239629	6.528250343504916e-05
0.0008130444367758	4.4202063685011286e-05
0.0008917624053562	4.091102045665085e-06
0.0020183062050619	1.4963956087999336e-05
4.6664312430530095e-05	-2.9028168101890715e-05
3.4641635404418814e-05	2.3506993340241694e-05
-1.7468601947202908e-05	-7.930158430464493e-06
-1.010783134818518e-06	-2.039756080320854e-07
9.7022288666705e-06	-5.44561304633559e-07
0.0001807536707566	-2.1552697549599604e-05
0.000980108733138	-1.6866293764177068e-05
0.001475554228448	-2.574206145914326e-05
0.0010043235774931	-2.670850888446019e-05
0.0008375922120806	-3.0153857882319545e-05
0.0007712530641984	-1.802536242300725e-05
0.0007763078474462	-3.942445549871933e-05
0.001041691605375	-8.709322083472194e-05
0.0010180269220219	-4.9943684103041155e-05
0.000721928577176	-1.9376622386955608e-05
0.0016412082173472	-3.003609210310812e-05
0.0005847650579796	9.127313495129596e-06
-0.0002611529398365	-8.075216626709324e-06
6.653396263459342e-05	2.7277707952926744e-06
2.1363946576481767e-06	-1.949549319327081e-06
-1.4329632164191548e-05	8.427476516570959e-06
0.0002518634170406	-6.795413958354786e-07
0.0011896447438851	4.124541828335399e-05
0.0011805622061022	-1.0250156898460697e-05
0.0006675619937636	3.4878331374466374e-05
0.0005141167800117	-6.371179646735312e-06
0.0003805641953875	2.1187171100114456e-05
0.0006533193449298	1.887522743214616e-05
0.000982018480486	7.294884870640016e-05
0.0011365458091272	2.8091075317870233e-05
0.0004255148226967	2.1846520189378782e-05
0.0014481464779708	6.743778872682738e-06
0.0008784416357263	-5.92632924962093e-06
-0.0003663130807991	1.7471585018235827e-06
9.302044580718572e-05	-2.9434901158203784e-07
1.8514717264926031e-06	-5.398556394627959e-07
-7.073115465231778e-06	9.9022038932885e-07
0.0006852997811106	-1.6750520511769493e-05
0.0014662802247987	-1.0229592350561484e-05
0.0009449071361348	-2.308232793617376e-05
0.0008028790071486	-8.921184107087987e-06
0.0006269492466573	-3.140480646755234e-05
0.0004701703404014	-6.2176426697933235e-06
0.0006018867951694	-3.510556780338127e-05
0.0007585839354484	-6.106906804078071e-05
0.0009902867859055	-3.607420323618921e-05
0.0010743012347586	-1.520987430340588e-05
0.0013576527604933	-1.87622826561349e-05
0.0007440132239778	1.009559408608353e-05
-0.0003005736351101	-8.763754946008911e-06
7.48981380171933e-05	2.9883417647200497e-06
-4.470974329012612e-06	-5.1931145236329525e-08
2.9024802063172973e-05	7.840333875777135e-07
0.0014247349158267	1.065395883936695e-05
0.0014996693523887	1.9497760046453884e-06
0.0013303711989206	2.7223589893337295e-06
0.0008656996800181	-3.781139667443956e-07
0.0005007594643772	9.723614045444398e-06
0.0005605821642547	-3.771445869460998e-06
0.0004999744529675	2.386733339462914e-06
0.0009861128161185	2.5855523065546743e-05
0.0009948687476429	1.531626042792226e-05
0.0012563445098126	-2.704632236541852e-06
0.0026209226744686	7.248665023535588e-06
0.0005878039630561	-6.270016880093577e-06
-0.0002254124000671	6.253244425031079e-06
5.2555015856802824e-05	-2.2706340409463545e-06
-2.2712741419375484e-05	4.193076151946915e-06
0.000138883153399	-1.6541860265991953e-05
0.0016519578276382	3.517026060306346e-05
0.0008549683055763	-7.134617857270943e-05
0.0011786682652281	5.024424882364566e-05
0.0012855702543616	-7.337997764100604e-05
0.0006873496936827	5.0120329590598176e-05
0.0008555896371607	-5.762858791363782e-05
0.0007905893625964	1.3786395811312374e-05
0.0012469689323034	-5.054092525432757e-05
0.001261684450814	-2.050665393181829e-06
0.0015942651675703	-2.9710149486078272e-05
0.0021392780997558	1.0941502246927969e-05
1.307931302923353e-05	-2.4061473813914375e-05
8.573391421506849e-05	2.558782370140523e-05
-3.628907605949936e-05	-9.530451147463988e-06
-1.3548954947260656e-05	3.9722101374149865e-06
7.204979039858035e-05	-1.4791740982133302e-05
0.001368568409443	3.874103616489689e-05
0.0010674701401271	-5.918992364811402e-05
0.0006576785842343	5.954647986993378e-05
0.0011296765859212	-6.035289733298674e-05
0.0007166816205343	5.922258953697427e-05
0.0010254718678063	-4.416996963560308e-05
0.0008590492980595	3.328489826959656e-05
0.001508410764428	-1.1007923172149197e-06
0.0012945546830925	1.608078408181988e-05
0.0016785349549785	-1.660301815201269e-05
0.0013433285000764	2.2351806036978505e-05
-0.0002576296721085	-2.932593619847428e-05
0.0002141342419523	2.8542669314441753e-05
-6.953277464374032e-05	-1.0277648420740971e-05
-2.373101269899466e-06	2.6417215907621647e-06
-1.1086068179160057e-06	-1.030981631443702e-05
0.0002892595921567	1.2254397017596707e-05
0.0015818803213952	-5.227303677130524e-05
0.0008433931648148	2.2843605714553633e-05
0.0007980339005844	-5.000783966704246e-05
0.0004373874685132	3.0003670876684545e-05
0.0009805429840513	-4.0195658605004054e-05
0.0011458437328768	-2.28654481707764e-06
0.001525239829191	-4.9790940320493666e-05
0.00146092711655	-8.371080199807453e-06
0.0009939363019312	-2.587627701717951e-05
0.0003208789851179	4.540437280246775e-07
-0.0001658914114672	-7.968519604385894e-06
0.0001294697359474	9.54020619486996e-06
-4.1408168992976846e-05	-3.683738340272144e-06
-7.790342682890702e-06	1.355057814999094e-06
4.055352466360237e-05	-4.711488174276518e-06
7.892439235963461e-06	2.2928193366205655e-05
0.0009657754745337	-2.2672696524912738e-05
0.0016069180768949	2.349254703838783e-05
0.0011699889612498	-1.0392666024648769e-05
0.0007749159483708	2.401417516037228e-05
0.0006746887167036	-4.80415913474252e-06
0.0018642484077246	2.7859286443096424e-05
0.0021113456611248	5.095196313655098e-05
0.0013566581868662	3.32964909001453e-05
0.000420602712013	1.1067380589764152e-06
0.0001331887819151	1.8032580894087328e-05
-8.139975563121699e-05	-2.090309179387657e-05
6.76439872866852e-05	1.8397351869753685e-05
-2.245447681514654e-05	-6.400209826100177e-06
5.913804812926783e-06	-6.499754744114454e-07
-3.0687603207591284e-05	1.84566436667402e-06
3.1679931279035556e-06	-2.4107966266418137e-05
-0.0003750068349267	9.284732965377122e-07
0.0001506260178417	-3.048622396213856e-05
0.0005855039245694	-1.0831039064388706e-05
0.0008388535991159	-2.268691225110233e-05
0.0006118111517919	-6.073740533608239e-06
0.0007164307175042	-2.8821803784429265e-05
4.505644852540341e-07	-6.430810335285055e-05
-0.0002627733517031	-3.625836714157976e-05
-0.0002050544601366	-4.853450285402219e-06
-0.000113557413966	-2.3294952735255747e-05
4.132248618967636e-05	1.6445535040188026e-05
-3.616982132249337e-05	-1.468921811320908e-05
1.223020552787241e-05	5.10924755064112e-06
-1.7671722292873794e-06	1.0792530251612807e-07
9.628723684460565e-06	-6.714493963315902e-08
1.9054843053872705e-05	8.666949973300305e-06
0.0001147451062982	1.8231062742274384e-06
4.401430707309964e-05	9.441936937081296e-06
5.0848155305638445e-05	6.288556194656191e-06
7.847251013503489e-05	6.6213042417971606e-06
9.069031046767708e-05	4.456112584421064e-06
6.061560569278913e-05	1.3728074457541212e-05
0.0001537683831524	3.425464929191437e-05
0.0001139446171806	1.74453439882587e-05
7.217293596377697e-05	3.9350256786666105e-06
4.3879263494182485e-05	9.82249987092024e-06
-1.8957325479482896e-05	-7.623206037230734e-06
1.4722207281274412e-05	6.18935498258661e-06
-4.783088520822733e-06	-2.0794758108793683e-06
2.842006126779449e-07	-9.303056520195804e-09
-1.549712857389819e-06	-3.4398831874012884e-08
-3.684572416894026e-06	-1.536706893839186e-06
-1.634390515690107e-05	-5.979577258533281e-07
-7.806413563010641e-06	-1.6217628836737844e-06
-9.740858989849502e-06	-1.3270214079939851e-06
-8.802460123100025e-06	-1.2412048924607802e-06
-1.196433913074763e-05	-9.44244174749484e-07
-1.0606242467101728e-05	-2.6045890477839855e-06
-2.667674071971124e-05	-6.755585890903317e-06
-1.7734868622920733e-05	-3.325749247657971e-06
-1.0962949997664276e-05	-8.306080091989779e-07
-7.39396884771216e-06	-1.851742404356264e-06
3.2830172824524693e-06	1.4110970574368225e-06
-2.5170746906950467e-06	-1.1313683662286943e-06
8.128067345927463e-07	3.775602615230136e-07
-2.355988740366437e-07	6.990895762040098e-08
1.1372585921565228e-06	-3.5972526082529037e-07
-2.996608705500821e-06	6.77747234533072e-07
3.880382268961779e-06	-5.9071136968938e-07
-1.5667908019223343e-05	3.944923735380663e-06
9.847243445848008e-06	1.2719176254660849e-06
-2.1792800049381017e-05	1.8542912001722736e-06
6.859566406320564e-06	9.62997636449436e-07
-0.0001106426584096	7.440407189653486e-06
-2.0755234237945823e-05	2.184320209047551e-06
1.4669814155308344e-05	1.3232260569528366e-06
-1.4747875851921035e-05	2.5231789865016426e-06
1.0970596825021632e-06	1.4437465039544912e-06
3.8227779063950216e-08	-1.0740896848803538e-06
6.550640479301998e-07	8.524693430814888e-07
-2.9538185997669644e-07	-2.849337536941753e-07
1.522533607324032e-06	-5.468023188635019e-07
-6.7274460020531335e-06	2.4122647563921324e-06
2.158747969216988e-05	-5.320307432671783e-06
-3.0875612370560684e-05	6.8914797145947636e-06
7.477603128370051e-05	-1.684331987452545e-05
-7.687580665525016e-05	1.6335882836260868e-06
0.000129889827494	-1.189678061627231e-05
-5.6380628745045664e-05	2.147790372080977e-06
0.0006099173506226	-2.725610037924605e-05
9.762652767122016e-05	-3.353761107788932e-06
-8.886795269129781e-05	-4.291960910521202e-06
6.334445815713507e-05	-6.692772133033504e-06
-1.7945294769184808e-05	-4.20332499621849e-06
1.0427451947254386e-05	4.35934256051102e-06
-1.1560228774411166e-05	-3.7895677159353217e-06
4.155504175246193e-06	1.32938457049815e-06
5.358320406849283e-06	-2.1105021438444535e-06
-2.0061248029848687e-05	7.774520727800584e-06
0.0001419021233906	-1.303186176500957e-05
-0.0001692509337896	3.683476441430261e-05
0.0001585163269894	-1.2570933374395514e-05
7.114986939305763e-05	5.2286919338840305e-05
0.0013420024795224	-3.530516764915035e-05
0.0008728118160324	4.511002327483437e-05
0.003995327655505	2.312965764907016e-05
0.0017671349428109	5.017084893542244e-05
0.000378610178968	2.4566672451127447e-05
-0.000312156981916	4.716853121416376e-05
-0.000185871683686	2.495661728461785e-05
7.147195778501583e-05	5.419528680956612e-06
-6.52457649483558e-05	-5.793108211958261e-06
2.208284464983399e-05	2.3167700359550502e-06
-3.4158081308213437e-06	1.591793099172386e-06
1.0729011099446718e-05	-5.322128267928127e-06
-8.28963523343402e-05	1.5765296064105007e-05
0.0002193552270955	-1.947310956101429e-05
0.000834699952629	-6.291881953170791e-06
0.0014452338752183	-4.260580960835167e-05
0.0009539672144705	2.3211768028780925e-05
0.0010239533204104	-2.9476611865613484e-05
0.0002286136405284	-5.029864594230241e-05
0.0014666925302149	-3.4554089866933293e-05
0.0016536545226037	-1.020749991040144e-06
0.0008471255252313	-1.890034264941852e-05
-9.530153114891728e-05	1.2732233952099936e-05
-0.0001152388945046	-3.299275249153393e-07
7.922038807003232e-05	4.941857427991499e-06
-2.5054188203364447e-05	-2.2190371236813427e-06
-1.1275864802884494e-05	4.2675291869773956e-06
5.076201709987003e-05	-1.6737595426090797e-05
-8.746720017447199e-05	4.4763684056911306e-05
0.000890374509456	-6.002610028021273e-05
0.0011063156932988	0.0001078821823622
0.0013534854965669	-3.5182300460203446e-05
0.000486960544587	7.170018845851008e-05
0.0008749363753461	-2.5244271210067067e-05
0.0008674556339292	0.0001189541304921
0.0014311934596605	2.992546526376084e-05
0.0009656499130717	3.4923894527838254e-05
0.0013375253531103	1.8477320785159628e-05
0.0006468576193775	6.040538293427171e-05
-0.0003678256973281	-2.8699349648683e-05
0.0002688061449396	2.9591270494734008e-05
-8.379687921001784e-05	-1.0729403134173969e-05
-8.349961976760319e-06	4.504504150323563e-06
2.4312923405779023e-05	-1.6231846649980976e-05
4.830548599115313e-05	4.709082987282013e-05
0.0013108089772483	-6.851619771897649e-05
0.0011688563773301	3.579457822028202e-05
0.001207410739237	-7.693525061011599e-05
0.0001916818250312	7.27098237071685e-05
0.0007503005069358	-6.598789913388909e-05
5.6348911231329545e-05	-3.585493374042411e-05
0.0008724124374684	-4.810658470782206e-05
0.001236321494862	1.681955182502149e-05
0.001190787460455	-4.630538091893847e-05
0.0013527667289007	1.2167114149611512e-05
-0.0003507389735514	-5.898054402301252e-06
0.0002465823672624	1.335811940194366e-05
-7.732612647462577e-05	-5.728015956759793e-06
6.865311951417794e-07	-1.50851286501069e-06
6.261776970929467e-06	4.7331735097926545e-06
0.0007449884349875	-1.6679487273596815e-05
0.0012540832596046	2.7160718196133333e-05
0.0007067773366384	1.744769971324821e-05
0.0003813168024679	5.660829006704425e-05
0.0005178689232207	-1.1940723386977744e-05
0.0001760271360451	5.307916442203634e-05
0.0006004069374645	6.140766840577377e-05
0.0005199427917129	5.466033996745007e-05
0.0004480579523138	1.4729958616103476e-05
0.0009966378715091	3.2542508914881734e-05
0.001388402496798	2.661284703212371e-05
0.0004116523566381	-3.195138119292782e-06
-0.0002057953285608	2.7463152285229565e-06
5.505843496376528e-05	-6.60888422766966e-07
-9.808439277890118e-07	8.542843661061676e-07
8.092543803806813e-07	-2.501934043637685e-06
0.0011865809170586	5.957806791244843e-06
0.0010106890261748	-5.607466339052724e-06
0.0007851335968281	-4.2915461756644e-06
0.0007115166855277	-2.5623553990148435e-05
0.0001536946486595	2.923827732721238e-05
0.0005469558891045	-2.3777866010208185e-05
6.644742837385452e-05	-2.9777351575371124e-05
0.0006055525038374	-1.91782935515926e-05
0.0006965420178054	4.5071276245031865e-06
0.0008376278306442	-1.4340587965831575e-05
0.0018058875464615	-5.875753842301724e-06
0.0004488682942192	5.999124858494858e-06
-0.0001349028783298	-1.8090729989523025e-06
2.697350316614401e-05	1.386800995023401e-07
-1.240818991819346e-05	-3.90631909900677e-06
0.0001169738193777	1.3709914101651584e-05
0.0026571579287122	-4.170396991808395e-05
0.000666448038061	6.238689583079168e-05
0.0009724232561564	-2.076182703737297e-05
0.0001329094116782	7.08100294819682e-05
0.0007096135482498	-4.022873004092124e-05
-7.661073312811444e-05	5.7656011636301546e-05
0.0006822789943355	3.665797324747606e-05
0.000343643862047	4.466582095593672e-05
0.0007430282674885	1.6743241781439884e-06
0.0004234301198743	3.9383351168849776e-05
0.0025441071389015	5.275800190427956e-06
0.0016836494297661	3.329237148157148e-06
-0.0007598611022528	-6.246141277949001e-06
0.0001993952075905	2.5115895678126495e-06
-6.089229861385758e-06	9.318813656952612e-07
3.427322908852806e-05	-2.8866829014153637e-06
0.0011231124792638	1.9235208723811124e-05
0.0013359306248207	-1.113826457546309e-05
0.0012673936999462	1.723116274884691e-05
0.0008736420785614	-1.751199212119698e-05
0.0004112550550177	2.8932432462422908e-05
0.0005988930725076	-1.0187562700945102e-05
0.0003659175479783	3.6374977581079938e-06
0.0009380808847953	6.5913814016074335e-06
0.0009170853167445	2.0429871035032374e-05
0.0012319019459276	-5.097874446558542e-06
0.0022806454409562	7.920980425245864e-06
0.000387773260728	-9.4212923863964e-06
-0.0001204273046362	9.376650802437714e-06
2.3353405475277857e-05	-3.451453042426037e-06
-3.355405572722165e-06	2.827130307132973e-06
1.3277553405326196e-06	-1.059354073763299e-05
0.0001994817262577	4.544041178889392e-05
0.0013750716247465	-3.310999176477846e-05
0.0010376920553717	5.287544064944917e-05
0.0013395434177819	-2.4683697735950188e-05
0.0003718649354873	4.889013684604647e-05
0.0007371569708415	-1.8602154747377275e-05
0.0005531036653483	5.1360078673544726e-05
0.0010365309042733	1.904148786887452e-05
0.0010578789054207	3.870517584198181e-05
0.001567275483874	2.948540879921e-07
0.0014578285672918	2.1798062907542386e-05
-0.0001150008467081	-2.30064842070556e-05
0.0001277830447569	2.1266543703598233e-05
-4.424937147534512e-05	-7.536319401556663e-06
-8.195014931305558e-06	2.578174235163711e-06
3.8092277607882544e-05	-9.61228228733136e-06
-0.0003025500249684	4.0744827670084624e-05
0.0006455759271865	-2.826025936065129e-05
0.0009107546159992	3.447990788739347e-05
0.0010776623994151	-4.1907308749888595e-05
0.0007846820902325	3.324305531056202e-05
0.0008757822374581	-2.685226547945457e-05
0.0005695142439521	-3.5962137851328125e-06
0.001287529142575	-1.6549628486731994e-05
0.0013971879744821	9.88817237517359e-06
0.0010574771093338	-9.819587676876108e-06
0.0004964567614914	6.840770492404884e-06
-0.0001707099096095	-1.4815897767140585e-05
0.0001325692966175	1.5583298257054155e-05
-4.239109803698715e-05	-5.745543624117157e-06
-4.235058713988289e-06	2.1240563146187447e-06
1.2167958740307146e-05	-7.895048157884534e-06
-8.15208239339668e-05	3.105574234535363e-05
-3.620731638371836e-05	-7.84541240431633e-06
0.0006502850446344	6.812533751026494e-05
0.0012856738384045	-1.4180180746909523e-05
0.0007679631751883	5.3162888223757095e-05
0.001226918216823	-1.4431180344741126e-05
0.0014416601335044	8.349733602869396e-05
0.0019785597833697	2.395683989335239e-05
0.0013261800106102	2.0987902182390275e-05
0.0006126579943666	1.288568498959874e-05
0.0003003051142456	3.0007921289544324e-05
-0.0001476837041201	-2.2586605107309867e-05
0.000119822397075	2.037761451265856e-05
-3.889496092099842e-05	-7.114825235994924e-06
3.789138897005806e-06	-1.3256640429448876e-06
-1.2409643933274738e-05	5.184639538875386e-06
1.7118988281577777e-05	-1.0562703098798903e-05
-0.0001263338832762	1.387521093795002e-05
-0.0003257259696511	-3.3320703901845916e-05
-0.0003382017277602	1.7508683484259958e-05
0.0005765533919319	-3.0971448487150804e-05
0.0001864482374491	8.606700870856257e-06
0.0015346550842855	-8.222304751374937e-05
0.0004969931709198	-2.603109506212427e-05
-3.9781301361441245e-05	-1.5056431716927005e-05
-0.0002173210998112	-1.9276318850588808e-05
-0.0001508292716864	-1.7818375913940595e-05
0.0001008994167662	2.2328432472993347e-05
-7.629490951914621e-05	-1.8108383204964027e-05
2.4350378907307652e-05	6.1083995284986e-06
-7.78303023885922e-07	3.504853912156863e-07
1.7328310586721562e-06	-1.4427562403492978e-06
-3.2844880586982484e-06	3.6608875540477137e-06
2.0567539018564088e-05	-1.402268382083705e-07
0.0001023674925438	1.631109559200118e-05
8.377311881002253e-05	1.0242339317852578e-06
-2.739342494671293e-05	1.2778893404019222e-05
0.0001146453146424	1.6927272543473276e-06
0.0001334856796707	3.783571949038245e-05
9.679102378252651e-05	1.348434099799412e-05
6.65763535951656e-05	5.394528414839725e-06
7.833797036042245e-05	1.0674346554108528e-05
6.0002485185970765e-05	8.411994196038749e-06
-2.9369930616631942e-05	-6.918681436062947e-06
2.2947413012337613e-05	5.669660676057712e-06
-7.331394377245398e-06	-1.895801771818444e-06
1.1393521952631417e-07	-5.3639677713719076e-08
-2.220777680248415e-07	2.320605634405906e-07
4.541524825306606e-07	-5.705263817959121e-07
-3.6018587044017455e-06	-3.9440667291184224e-08
-1.4979524065150864e-05	-2.968462276225792e-06
-1.3878242373295098e-05	-5.194549093135695e-07
1.9209973983909057e-06	-2.0064016602859635e-06
-1.5565908282670515e-05	-5.433738402229426e-07
-1.9725713342155143e-05	-7.286798625995054e-06
-1.5824049296780057e-05	-2.6655158638279804e-06
-1.0664446263026212e-05	-9.511430972476386e-07
-1.2128319581742817e-05	-2.073319428021682e-06
-9.439364519790948e-06	-1.5303406246352704e-06
4.615716024456224e-06	1.2168978164262664e-06
-3.561800387764329e-06	-9.732257853359215e-07
1.1342372590612852e-06	3.2212072651704433e-07
2.267790547365465e-07	-1.1977644386205078e-07
-1.0282495637564384e-06	5.608607460725562e-07
5.011057413619898e-06	-1.102009881294041e-06
-1.1940426584376754e-05	3.943583103124748e-06
7.129658291930543e-06	-1.0157010216698047e-06
-9.336902534230206e-06	2.250606150769617e-06
-1.2054661680593848e-05	1.165575504274187e-06
-4.789169343979638e-05	3.6016322497676104e-06
9.178248703340134e-06	-4.923635968487852e-07
-1.2175110608237082e-05	3.3456601928480693e-06
-1.670128715582668e-05	2.039578211975033e-06
2.9519168138555507e-06	1.437782966589254e-06
-7.815455499466688e-06	1.460403824892538e-06
1.2922677424033592e-06	7.344110875457741e-07
-1.827377803322218e-06	-4.353637048020136e-07
6.778287109767864e-07	1.385107419734185e-07
-1.2935456254402142e-06	6.989046717133489e-07
5.44725300693326e-06	-3.048259078018611e-06
-2.728823942387088e-05	6.452216142607928e-06
5.4353575087676305e-05	-1.7106089227491344e-05
-4.521513667547385e-05	7.836408793656504e-06
5.8921315064810566e-05	-1.24377954716948e-05
4.3663242522842424e-05	3.1692281010568103e-06
0.0002711166625643	-1.6760936431660857e-05
-6.330792859195071e-05	6.664892820051864e-06
6.496932289158698e-05	-1.468569422315349e-05
8.480916575057212e-05	-6.634551919043483e-06
-2.318961329127816e-05	-5.025416548687568e-06
4.141190876311325e-05	-5.713974831979228e-06
-1.503874709690858e-05	-2.520036205584119e-06
1.5326404419359345e-05	1.7742796497529025e-06
-5.333031435600168e-06	-6.25729705287008e-07
-2.162253819116208e-06	1.839409826159484e-06
5.1485061660920755e-06	-6.829428083305652e-06
-9.575409524563952e-05	4.752700102862639e-06
-3.202555327629428e-05	-1.41386702083944e-05
0.0001225297646591	3.420609767519674e-05
0.0008333873626406	-2.901435983826714e-05
0.000644940578505	6.153349954101361e-05
0.0011051531705787	-1.6257644870240744e-05
0.0006405313454067	3.3501584814966286e-05
0.0009474431100815	-2.4100898008323765e-05
0.000567356885614	-1.7275990626412335e-05
0.000235054678633	-2.7941095397992368e-05
0.0001971476816308	-2.1312454941706837e-05
-6.611238289179622e-05	-3.2214111538549035e-06
6.343517760934996e-05	3.2779728890577173e-06
-2.15357338482672e-05	-1.3320455498254318e-06
-5.3159449379673845e-06	1.7390036151071142e-06
2.6115689155265132e-05	-7.271528352257501e-06
-9.963769024675608e-05	2.0168995449976088e-05
0.0003968458946073	-6.196462358316101e-05
0.0008540208058981	1.828353609412626e-05
0.0005515144750484	-3.802475188331924e-05
4.3183180681710976e-05	-1.703233264108059e-05
0.0001751420146718	-5.309645641273465e-05
0.0008136566267664	-8.34163074834594e-06
0.0009635111306234	-3.068596723373895e-05
0.0007616523589761	-1.9766386685369207e-05
0.0004773894966298	-4.3944959574449886e-05
0.0004201745009355	-3.6773123999017666e-05
-4.590552499986208e-05	-1.8364948998533696e-05
5.6850809094127206e-05	1.1654977754662962e-05
-1.9801968591170515e-05	-3.7947797897246743e-06
-5.094692158947362e-07	4.544537674371862e-07
-3.52627828503975e-06	-1.0685216531996426e-06
0.0001289401730797	4.9218384477747966e-06
0.0008127127737226	1.7354710240400933e-05
0.0003208933349174	-1.6087348600512376e-05
0.0002489118992507	-1.0464196042675647e-05
0.0005176224877693	3.31040743895003e-05
0.0006736941740738	1.332395743925715e-05
0.0007022980634564	-1.4557513962006451e-05
0.0006885438998963	-4.345560675501392e-06
0.000800866075252	1.5187216023272469e-05
0.0007067657362792	-6.87872267556448e-06
0.0005806076338673	-2.6517038872880884e-05
1.9129469314549977e-05	-9.240872830040548e-06
8.927872620264273e-06	6.882025245506167e-06
-5.093611812881964e-06	-2.304564003254672e-06
-3.7227978176650314e-07	3.225805281276639e-07
3.790309808719986e-06	-1.93899820976524e-06
0.0004869047852148	4.315231413471458e-06
0.0005822216706319	-3.4156908116581265e-05
0.0001928901091511	-8.540687912952716e-06
0.0005753166093677	-3.227683104096848e-05
0.0004164577637976	-5.591768579224543e-05
0.0003238530799133	-3.4867084603652334e-05
0.0005259851309077	-2.5544916407693563e-05
0.0007395628931402	-2.750332129228336e-05
0.0004235357813843	-3.735674566570583e-05
0.0008329893698975	-1.9351632296676143e-05
0.0006648438514999	-2.5555095335271624e-05
0.0001245897011453	-2.719339396642301e-05
-3.292048952897518e-05	1.5970602259487372e-05
5.33036548989002e-06	-4.650901359107553e-06
-9.862719617104283e-06	3.152772376412189e-06
4.731856103664818e-05	-1.0908968325481654e-05
0.0006029315352676	3.485626456392044e-05
0.000108640112422	-2.7645693017653064e-05
0.0004825748728256	3.609938377698545e-05
0.0005945797849178	-6.511266203864118e-05
3.829473005971707e-05	7.625513576397003e-05
0.0005932414281635	-4.358717497097959e-05
0.0001746204247021	3.238116092453531e-05
0.0005791452882945	-2.248575289547931e-05
0.0005518498428131	1.901910911175837e-05
0.0004139657749487	-4.042717649364569e-06
0.0009446218674275	-1.495748029040548e-06
-0.0001123895357258	-1.2125295325404532e-05
0.0001381523310565	1.2313336113388013e-05
-4.709087553753511e-05	-4.845179508332082e-06
-9.509668177859228e-06	-4.4000062658706504e-08
6.938500887427435e-05	-8.520846955329863e-07
0.0004496815791546	5.988836132631064e-06
0.0004106788769422	-3.422158893345241e-05
0.0006699719529456	-8.82213167620189e-06
0.000357827296238	-1.216764312814982e-05
0.0005120705460752	-5.4200002827161495e-05
2.4754580297543545e-05	-1.951485003264117e-05
0.0005038649634478	-3.2621862587134314e-05
0.0004806499951939	-2.699162066724537e-05
0.0005493419899635	-2.6714506309595353e-05
0.000564501622142	-2.522115345301347e-05
0.000864920012298	-7.685706797760185e-06
0.0001966580616981	-1.6048248662977724e-05
-0.0001076761881385	1.0274898264641734e-05
2.8569490921666983e-05	-3.162620030829734e-06
-1.4141593032377348e-06	1.1477128756425626e-06
1.450451928223646e-06	-3.5206636070435297e-06
0.0005642543105823	1.6611248912817896e-05
0.0008635782343012	-1.826893983608591e-05
0.0007170971892478	-2.89962689090428e-06
0.0006162896112704	-3.30791855397408e-05
0.0001973596881312	2.8419866161985513e-05
0.0005091468813183	-2.4387110289032974e-05
0.0001786670741676	-2.3937213346481145e-05
0.0006197540693784	-2.433012761783109e-05
0.0005739109475068	8.817201974637296e-07
0.0008349804025008	-2.27690916494129e-05
0.0012326419986797	-4.152992839356859e-06
0.0001295383686133	6.052560898148427e-06
-1.0587803537959914e-05	-7.119044622591852e-07
-3.537341659395935e-06	-2.940040584777428e-07
-4.728342417475039e-07	-2.737520603901697e-07
6.562717119599508e-06	-4.5705394463641177e-08
0.0005217607083249	-1.5914400297929583e-05
0.0008129225228078	-1.09847117017152e-05
0.0006674781636599	-2.0151084899635378e-05
0.0006186379903213	-5.665622868064722e-06
0.0005438001347235	-3.477117508366106e-05
0.0003502956526495	-1.618628820463371e-05
0.0005888539085635	-2.847529396806365e-05
0.0006326539194944	-3.517513595878141e-05
0.0008227162403949	-3.433052548296964e-05
0.00066709743876	-1.4847457901946903e-05
0.0008479270899785	-1.311426644665798e-05
0.0004976187474438	4.085900222260214e-06
-0.000204792770661	-3.556296062950451e-06
5.139161723088842e-05	1.2167642489688834e-06
-2.571776933110664e-06	-9.202270485636233e-08
1.842251023691761e-05	8.348418333312715e-08
0.0003518857564796	-2.5365646657598588e-05
0.0006418963577539	-4.4946193420277795e-06
0.0007695104366448	-5.511862064984959e-06
0.0004649638985292	-1.55636995380625e-05
0.0005461078353307	4.778900484975273e-07
0.0004721822520707	-3.4482327528826063e-06
0.0005940897996998	-9.12268048398055e-06
0.0008170974040365	-2.5161217852117783e-05
0.0007216823813878	-3.0281434529568364e-05
0.00024824846144	-4.334076541584553e-06
0.0009737260846564	-3.678236373233089e-06
0.0002947382520557	4.7827133859245955e-06
-0.0001302203274923	-2.4417821253593935e-06
3.281368779954772e-05	6.512217428659242e-07
-3.2558489787992732e-06	2.286236440921271e-06
8.705615569765629e-06	-8.601261543291315e-06
0.0001545334095095	3.383055909644046e-06
0.0004229892797163	-6.223614193184172e-05
0.0005274356004436	1.3335696228787349e-05
0.0007819463021263	-4.4633380508668835e-05
0.0002177424180919	1.884716594371305e-05
0.0005131030522927	-5.0811265521008106e-05
0.0007057755615706	-7.0507677984960096e-06
0.0007804499584781	-2.8039804716509463e-05
0.0001998251698247	-3.913004773598975e-06
0.0006069861171369	-3.592765843041065e-05
0.0007511188524828	2.744924896065201e-06
-0.0001990202992514	-1.314653517653384e-05
0.0001460422822849	1.2061809458771742e-05
-4.575796785462259e-05	-4.338860343051369e-06
-2.586600129642254e-06	7.135154648600876e-07
1.6313610295511997e-05	-3.1611511602507567e-06
3.788578637391387e-05	-7.101140132981881e-06
0.0004281760857936	-2.7151023389135035e-05
0.0004797231984527	-1.4202841543766071e-05
0.000522248715806	-1.1984998635206796e-05
0.0008151899355234	7.681349905720988e-06
0.0005411299903959	1.647258531353172e-05
0.000895768991979	-4.393996022288316e-06
0.0005425601844829	-2.476891723559614e-06
0.0007091368098017	9.08883593055299e-06
0.0008592943420766	-3.8346308309984065e-07
0.0001569777185632	-4.802226642955924e-06
-1.9304769928040794e-05	3.519440911694671e-06
2.3291527590744995e-05	-8.8243665876195e-07
-7.973519348826184e-06	4.069896783024305e-08
-1.2019104120948168e-06	7.094235035643338e-07
1.0586553642063345e-06	-2.5890322530917973e-06
8.524961258114385e-06	3.1372626885157624e-06
-9.310128974109834e-05	-2.417662799935907e-05
3.447510720811913e-05	-7.710109894311506e-06
0.000197865973505	-3.5114813028879155e-05
-0.0001407195427416	-9.82588574856472e-06
0.0002690365561199	-4.112676132204824e-05
0.0001895476410284	6.404460990543305e-06
0.0005577044739801	-1.061107763311175e-05
0.0003532497596538	-1.0278589442781174e-05
-0.0002021628043821	-5.9755248614082005e-06
-7.670584946936165e-05	-5.685564292726491e-06
-8.50440522917401e-05	-1.8060367641348415e-05
5.1588853309644435e-05	1.22434508598637e-05
-1.550254839843843e-05	-3.884513158744368e-06
-1.0608083836069695e-07	-7.609591075053244e-08
1.943036885777609e-06	2.984872414476535e-07
8.871531266081519e-08	-1.412385106801309e-06
6.273615367261438e-05	4.781798146318423e-06
1.6872697847536614e-05	1.18568322465391e-06
1.8442454017344788e-05	5.616163510446329e-06
0.0001190395572211	6.040896072593411e-06
-1.5741986074352743e-05	1.4014768458701029e-05
6.881690316191258e-05	1.264030365214166e-06
6.306495446658132e-05	5.6722551225133066e-06
1.9645396634106495e-05	7.250335758501184e-06
6.506587104027164e-05	2.5739778862095626e-06
2.552914625037087e-05	2.4142930566837857e-06
1.775005334756659e-05	4.154519796040977e-06
-9.565982210104309e-06	-2.5987538208236516e-06
2.6909659373157685e-06	7.792285678256112e-07
2.4157288196838772e-08	1.3877565595600598e-08
-3.403666449399145e-07	-6.418973087084959e-08
4.994146451970631e-09	2.942954736016249e-07
-9.667536208010857e-06	-1.129554113491806e-06
-2.9180834889042745e-06	-1.9782227708192114e-07
-3.174550876185695e-06	-8.56344513845063e-07
-1.6681868332229147e-05	-1.622910763491811e-06
-1.2169922511230691e-06	-2.62096089939405e-06
-9.141519536244428e-06	-2.985302054560785e-07
-8.162198397455017e-06	-1.094696010573112e-06
-4.646626629678698e-06	-1.4074495409182235e-06
-9.651485220349314e-06	-5.662754029107574e-07
-3.864474877654279e-06	-4.957149821200395e-07
-3.0714570000790706e-06	-7.514784043817858e-07
1.625224524061702e-06	4.48597225398315e-07
-4.520173872837933e-07	-1.315302081477548e-07
-3.142325946227791e-07	1.6884604068978717e-07
1.424913580205258e-06	-7.840124817807102e-07
-4.934175406005418e-06	1.4637407553355902e-06
5.589093548004197e-06	-2.889588775695733e-06
-7.083525600490025e-06	3.637896043675085e-06
-7.433373547815933e-06	2.65244422285919e-07
-5.600951036189535e-05	3.973805841220696e-06
-7.481794041551908e-06	3.150635824438043e-07
-2.800423017183961e-05	3.7479346854779782e-06
1.151332093582229e-05	-1.0728386981672368e-06
1.209759771396153e-05	4.0875856570942156e-08
-9.53651277445399e-06	6.609254254670837e-07
2.25505632444532e-06	1.3951423084144945e-06
-6.021831888552697e-06	3.4109665115808385e-07
4.06877878638534e-06	1.452601251823664e-07
-1.3032856579209146e-06	-8.672054225006144e-08
1.6547760246132596e-06	-9.198582438466023e-07
-6.979758385623221e-06	4.022144725130958e-06
2.9403704380262257e-05	-8.15681804838551e-06
-3.475407639335471e-05	1.4944926467550324e-05
3.8390688241876945e-05	-1.6827485974557274e-05
2.2376371040798428e-05	5.998931614188867e-06
0.0003237708909621	-2.0728796556103767e-05
2.2920658019396777e-05	6.039555108139237e-06
0.0001544007674325	-1.8034687813483137e-05
-7.254324873200448e-05	9.092032782918595e-06
-7.229173806780187e-05	5.33908717049499e-07
4.6438647848464414e-05	-1.3042914957170952e-06
-2.614670427123809e-05	-2.3804366652375614e-06
3.214847819594439e-05	-9.66077764569764e-07
-2.4123331715502623e-05	-7.532840089327282e-07
7.869447806032722e-06	4.331433159002823e-07
3.711263153973107e-06	-2.004224213444104e-06
-1.0920402698996323e-05	7.428487348946591e-06
0.0001915821060325	-3.3540527475159612e-06
-0.0001320341129797	3.062904014036534e-05
0.0008915268781458	-2.536636191750953e-05
0.0009540371811451	5.705431617811854e-05
0.0016774647358745	-3.757279053040018e-05
0.00068788205582	5.5736721954507824e-05
0.0012804472549015	-2.071995458403946e-05
0.0003023130714256	5.440236552416341e-05
-0.0003201346317223	4.3256129456168225e-05
-0.0003371723477299	5.4066444130981456e-05
-0.0002627282894707	5.2623189935204846e-05
2.2108764218588733e-05	1.2706780257386176e-05
-4.473618558304003e-05	-6.576536711462752e-06
1.680012753423813e-05	2.1686081327518384e-06
-1.8785688786407775e-06	-7.334813614967066e-08
4.831508885090617e-06	1.191155061366385e-06
-8.301866704870013e-05	-1.1996883452831749e-06
0.0010732939593599	2.219651416884237e-05
0.0010298301946214	-1.214503050813703e-05
0.0003144917093439	-1.861869914818023e-05
-3.977024691776154e-05	3.89133005540153e-07
0.0001201487179418	-1.0665316972953604e-05
0.0007516447280034	-2.3786628409391847e-06
0.001171731133238	-1.6351023918574857e-06
0.0010718124178471	9.808593990248896e-06
-1.1663353293699027e-05	2.1459406155413232e-05
-0.0002617198494709	2.7924026191594363e-05
1.7648165718788523e-05	-5.982706509908514e-06
-9.001486417566655e-06	6.072622821128422e-06
1.991882607535207e-06	-2.217012504398314e-06
-3.6864727945327223e-06	2.59451490450152e-06
1.450524591590968e-05	-1.064713429500276e-05
0.000531719932343	2.5394074028656663e-05
0.0010531953675642	-4.44082637771116e-05
0.000317981668203	8.607388175163957e-05
0.0005984736028815	1.1805493334532032e-06
0.0002960962237201	5.9593516363605266e-05
0.000597807893039	4.234845498523423e-06
0.0005400959459683	7.213107024723359e-05
0.0007720853551826	2.7534286261371816e-05
0.0006942503050822	2.0671416870465044e-05
0.000840740434823	2.090530142509898e-05
-0.0001566451855051	8.15604668768039e-05
-0.0002929298826476	7.341260151717407e-06
0.0001776170014533	4.7634891938520265e-06
-5.2519887500534906e-05	-2.60195306186133e-06
-9.35804883270678e-06	3.570690970959373e-06
4.166134883203316e-05	-1.2435016207617109e-05
0.0007326562694577	3.815700770780025e-05
0.0004418889796922	-4.175329935378515e-05
0.0004397731609109	4.522771873053748e-05
0.0004861019326504	-5.3535446099091005e-05
2.2095273305454554e-06	6.735377074048064e-05
0.0005455327418577	-5.9129632844955465e-05
0.0002248600828796	2.859203522044047e-05
0.0008089282932811	-1.4266162931368374e-05
0.0007471654089616	3.690276925973783e-05
0.0007052778844162	-1.9457345324480145e-05
0.0006311772396038	1.682888766221705e-05
-0.0003349155634005	-4.340022479064645e-06
0.0002350687289576	9.266326029640596e-06
-7.226045802709741e-05	-4.204849758775825e-06
-1.0174343935931531e-05	5.376487839265656e-07
7.483692592499487e-05	-3.459765620519865e-06
0.0008246078493872	2.575503615678304e-06
0.000406976437004	-1.02160745576618e-05
0.0001239032238332	3.991475097814896e-05
0.0003719451373603	4.605064838056161e-05
0.0006143750631569	2.6908773746559815e-05
0.0001606466470219	5.883416023191457e-05
0.000425567469391	2.1263854083075635e-05
0.000279786130373	4.2633396948400375e-05
0.0003232621816542	2.2862167488023277e-05
0.0008742458186917	6.207315266927995e-06
0.0004617767492637	5.5888973890163186e-05
-6.726034728718625e-05	-3.098110473929932e-06
1.5333789213187468e-05	1.1657127152020004e-05
-4.23680317382309e-06	-4.404668164275603e-06
-7.747443972105157e-06	2.853817092802676e-06
3.531031713809962e-05	-9.53834328042298e-06
0.0007327418074864	2.4066704384904116e-05
0.0002294871391522	-1.7232510412529733e-05
0.0004654611119781	3.962805779847829e-05
0.0006468064383541	-5.411914219274247e-05
-0.0001063062449054	7.279068235461206e-05
0.0006088117955706	-5.1451850186024296e-05
8.024204426853397e-05	4.336307729299427e-05
0.0005871548703139	1.398805096660111e-07
0.0004602637422632	2.9365405781791253e-05
0.0005556438224856	4.7269793257144194e-07
0.0010719711027272	2.5114539483786426e-06
-0.0001185627584614	-1.1578919465130784e-05
0.0001435710175925	1.2859283837717392e-05
-4.88196546848482e-05	-5.050766477369762e-06
-3.820052579946618e-06	-3.7692428433563537e-07
2.9386729592311296e-05	2.385333066871545e-07
0.0007406289170165	-1.0083744784923487e-05
0.0008546414439903	1.7719700758920988e-05
0.0006298811625523	3.091592589670056e-05
0.0003603533074935	4.007858492576377e-05
0.0004645819561559	9.222726281292867e-06
0.0001798685611489	4.454998050268525e-05
0.0004117753686068	5.509534877776852e-05
0.0004127213398181	4.189573292834629e-05
0.0005136544206889	1.763452711869731e-05
0.0006967453114643	3.49570889150805e-05
0.0011768967780149	2.674306473257391e-05
0.0003768542569557	-1.105672810391918e-05
-0.0001645198651234	8.289191310478933e-06
4.1448821683162666e-05	-2.6126886562305123e-06
3.905038569739724e-06	-1.5683817869836908e-06
-2.454601150784858e-05	7.180297039502403e-06
0.0002962763000356	2.4571614723999346e-06
0.0007831151879755	3.426200440234219e-05
0.0008409016585305	-2.404815669728707e-06
0.0005897676190935	2.329840216183397e-05
0.0003096071616479	6.839408574731131e-06
0.0003785142860756	2.3304348620630833e-05
0.0004583021748345	1.87545766303795e-05
0.000763398507138	4.366763275351407e-05
0.0007684154700086	3.203293845752446e-05
0.0003418035781179	1.9813013140183465e-05
0.0011604889362905	3.149824164424034e-06
0.0006386981754041	-1.3042479163954792e-06
-0.0002632861095695	-1.49598447073852e-06
6.652240000179064e-05	7.426253571630174e-07
5.509005086702496e-06	-1.7937431792946418e-06
-3.1819413539029065e-05	6.9339583517970625e-06
-0.0001219585996732	1.3880231394981309e-05
0.0006747834303732	4.0615010935599895e-05
0.0007694111675045	-1.0885306332120526e-05
0.000662908444516	5.616139736962482e-05
0.0004928129695333	-4.483563046684914e-06
0.0003690537118397	4.096824963791135e-05
0.0005594778065947	1.0657956218168131e-05
0.0006979246147306	4.9073426708234166e-05
0.0005720312483648	4.206187793604442e-05
0.0003669533412285	1.9735010116297357e-05
0.00108938743959	8.463376928979038e-06
0.0006241311373483	6.378508829314635e-06
-0.0002816359884464	-6.377919174433111e-06
7.377019148343609e-05	2.3686008201097967e-06
-4.3729687168723185e-06	6.276814843695534e-07
2.4117675852164364e-05	-2.3409977690050182e-06
-0.0002983768336025	3.5053654799289136e-05
6.0515296986255195e-05	1.718192985110525e-05
0.0006084490788955	2.571973262633186e-05
0.0005155361918064	-9.235650712674542e-06
0.0006326628274463	-1.953726112394131e-07
0.0003946961980405	1.2411912300045973e-06
0.0006463731095303	2.1748993149502e-05
0.0004648173265978	1.0247623807130356e-05
0.0004224783712773	8.795859842007343e-06
0.0007039136291043	2.0765443574477373e-05
0.0011357359434426	-8.180546696997819e-07
3.293494371287338e-05	-1.1475445035231815e-05
-5.50799256615077e-07	8.876660479468861e-06
-2.7408658904553277e-06	-2.9977252709398975e-06
-4.399739752002103e-06	3.075810025428357e-06
9.569604364572254e-06	-1.0937301889067178e-05
-0.0001148523486665	4.983078643688203e-05
-0.0002158926419953	-4.200744985486397e-06
-2.1495445102016693e-05	8.740627212282712e-05
0.0008948051242466	-1.8744452330274675e-05
0.0002133152147791	9.267044664562224e-05
0.0010000963105763	-1.998348453090419e-05
0.0006554007092572	5.47638995790539e-05
0.0008194814266789	1.0434140715549483e-05
0.0005451819208325	2.3993773353557105e-05
0.0011373122696156	-4.6152095434710593e-07
0.0009254101409755	4.447712697097646e-05
-0.0002469455497753	-1.7854970645087586e-05
0.0002057107187284	2.0667971824203116e-05
-6.572979767664389e-05	-7.572407122244997e-06
-9.786258181537e-07	-3.8945648545766683e-07
9.300269619142848e-06	1.341504182644715e-06
-5.535518522657183e-05	4.1356398641913715e-06
5.082975338986937e-05	1.9304518789708197e-06
-0.0003280624591275	4.458866461776224e-06
-0.0004141074746913	1.017734828705315e-05
9.745770677922605e-05	-3.108792534113159e-05
-0.0001549983135749	-4.246287376352746e-06
0.0004920772348338	-2.8339719227914727e-05
0.0006946469598092	-1.3058741212135415e-05
0.0007355723755643	-5.628218055906059e-06
9.28725723465355e-05	-1.383516242181212e-05
-0.0002404764819185	-1.3462010750894255e-05
7.227601122549491e-05	6.8402520638667415e-06
-5.700353602023181e-05	-6.5289012915601725e-06
1.7335648216804092e-05	2.1352616298239015e-06
-3.432023894886174e-07	4.093810585689918e-07
-6.840280213897126e-07	-1.571577499379542e-06
-1.4626230969170213e-06	4.01023581448409e-06
-1.7380216427757107e-05	-1.479609647477291e-07
5.337145293512748e-05	9.825183487195496e-06
0.000109760572545	1.5584266625962298e-06
-5.93223302323063e-05	2.3374211846216903e-05
0.000115184881669	4.3209236728282465e-06
8.73539429455769e-06	1.2690967601344645e-05
8.66529908878333e-05	3.5740243332857704e-06
2.6812938091590075e-05	2.759866412974706e-06
1.2528314238420567e-05	4.44605614964256e-06
0.0001034960544604	1.0116479726066396e-05
-1.8426953557528795e-05	-1.2198588228947136e-06
2.1562389180961188e-05	2.847178555897729e-06
-7.216946327242619e-06	-1.0778398409759403e-06
8.822220110826251e-09	-5.3005689878934705e-08
2.968348005345823e-07	2.183978519411706e-07
-1.4442582281553776e-07	-5.322887147374608e-07
2.6243973502831137e-06	-7.395538894374977e-08
-8.210948599373962e-06	-1.566055953226418e-06
-1.533545191562376e-05	-9.710645353582997e-07
4.165634398177797e-06	-3.6283356180010498e-06
-1.580024743866933e-05	-1.2942413458240754e-06
-3.2539311179201637e-06	-2.206417728074296e-06
-1.0288573980753725e-05	-7.623411283721428e-07
-3.42649092227545e-06	-4.188781514617161e-07
-3.4701762597231618e-06	-8.602846943216366e-07
-1.486291958947908e-05	-1.7873959024534328e-06
1.7972034444880756e-06	9.023216612479884e-09
-2.577268276658443e-06	-3.221207815647832e-07
8.746530698770029e-07	1.262584991429667e-07
-4.817298427057142e-09	-1.018146793678889e-07
2.338241147379837e-07	4.7554892878397994e-07
8.507455300478952e-07	-8.364595564032255e-07
-2.2487628300877415e-07	3.408862851705358e-06
-7.61083246693767e-06	-9.971482359166778e-07
-6.488358546553282e-05	5.51182959416978e-06
-5.342077509337005e-06	6.864536495267496e-07
-1.2074621387248603e-05	2.528914155126117e-06
1.804279402160035e-05	-9.771289804890815e-07
-1.4235401884114754e-05	3.9921122996340415e-06
-1.3667045783024058e-05	2.3996215199279154e-06
3.077675097288842e-06	5.074708463241684e-07
-1.1743968739126691e-05	3.779635848303126e-06
-7.559631681102966e-07	7.454603844991747e-07
-8.041352806487822e-07	-2.0031090688096985e-07
3.8273019801632033e-07	3.50825707374597e-08
-1.1350966622493405e-07	6.147257124507001e-07
-7.814007939998869e-07	-2.701660900544433e-06
-8.192603394715329e-06	5.1102546952112565e-06
-2.784462394517648e-06	-1.4974435434701351e-05
4.139775591952145e-05	7.2574140154632515e-06
0.0003557524641649	-2.228788089398914e-05
8.40557871033828e-06	4.976871457893543e-06
7.198271648792219e-05	-1.3742079898649085e-05
-0.0001096487364688	9.123957950834695e-06
7.304004197878208e-05	-1.7962132886914605e-05
6.736372882522748e-05	-8.661548260760776e-06
-1.9489965280964334e-05	-1.6237274514643203e-06
5.3063308132869775e-05	-1.4305965259711233e-05
-6.656055694187647e-06	-1.3253652987627218e-06
1.048794406606081e-05	-1.0527505239059652e-07
-3.845124760954479e-06	9.636886639849087e-08
-2.328426838249265e-06	1.7027139421415045e-06
7.879781691970739e-06	-6.706623891446606e-06
-0.0002484285836818	-2.306966607045636e-06
0.0003985691041629	-1.4947367236333476e-05
0.001340661872197	3.256966787604272e-05
0.0017222835566345	-2.9133679736648384e-06
0.0008117174649906	6.062531495695549e-05
0.0007484959631242	-2.7451016497252026e-05
0.0001052028277094	3.6151953888926126e-05
0.0003745445667165	-3.54983682129673e-05
0.0003033665283109	-3.60215696731036e-05
0.000240484705989	-4.503192235254238e-05
0.0001622126245032	-2.731029061108608e-05
-5.800830488850967e-05	2.845049633393725e-06
5.060420634502176e-05	-2.033884402021944e-06
-1.6823872921618542e-05	4.80572808823298e-07
-1.135327725070349e-06	1.3605786006759304e-06
4.887583184291283e-07	-5.502150270490227e-06
0.0003096503645484	1.6477336578397482e-05
0.0011600585129411	-5.8869861816426134e-05
0.0003539993341132	1.4708940260338151e-05
0.0002047219564161	-7.360044297793106e-05
0.0002883907436698	-2.0596294699971732e-05
0.0005359827271868	-4.252562786029772e-05
0.0011474121175203	-1.2615381793009114e-05
0.0010819883903173	-3.4836542430058264e-05
0.0005039065519133	-2.4854104371428403e-05
0.0001877085931599	-4.679961031524842e-05
0.0004002834167228	-7.196370719863302e-05
7.916960106071698e-06	-2.0944340545625016e-05
2.8430135687391245e-05	9.94016644136214e-06
-1.1780778726406776e-05	-2.8702562364121594e-06
-2.121233092140733e-06	1.6541483455836664e-07
1.5065534677823011e-05	-3.481152337157121e-07
0.0010425724586579	2.31981006218917e-06
0.0003952942690836	1.9589050697141684e-05
0.0005356185800951	-3.432941464674635e-05
0.0006532678104141	3.045376090246974e-05
0.0004346872716508	1.8514842930642247e-05
0.0003004780476149	2.1347042792526628e-06
0.000877821047052	-3.340252749227563e-05
0.0010521798014065	-1.0393258344319745e-05
0.0011000361596806	9.606954340253556e-06
0.0004610236258292	-1.986123974533157e-05
0.0002861723174541	-2.885450364378405e-05
9.759072784211166e-06	-7.961777489747958e-06
-7.797214813484175e-07	5.6129634487593784e-06
-7.789008790991649e-07	-1.8290727702496957e-06
-1.382816658977168e-05	9.917321932282207e-07
9.232873328634536e-05	-4.193306106213563e-06
0.0008131153429527	1.2167422440518026e-05
0.000519706654112	-4.539582198093808e-05
0.0003839819755855	2.2287665881824806e-06
0.0001248542532446	-9.917450825086878e-05
0.0003489595245471	-4.6417545379757515e-05
0.0005382593529686	-3.469477319677031e-05
0.0009761231046287	-2.2801493053971885e-05
0.0008610435846275	-3.7384220738311134e-05
0.000686979901194	-3.9742052606950385e-05
0.000838796256511	-2.088353477132668e-05
0.0004957913332124	-4.5925030177802875e-05
0.0001269416905354	-4.9502928800032295e-05
-2.4314155456089273e-05	3.21484926299285e-05
1.3411800433500047e-06	-9.9872809480357e-06
-8.423331359789078e-06	3.377897417633859e-06
3.839481665007394e-05	-1.1931958153051803e-05
0.0007224046263015	3.80913666180892e-05
0.0003062709853054	-3.4237081562377624e-05
0.0004973732104365	3.0226747606729455e-05
0.0005406891207946	-3.7220995195417414e-05
0.0001650587521586	7.11120735860607e-05
0.000604786443765	-7.233100174127892e-05
0.0002573588442652	2.9957329902547705e-05
0.0008500554028519	-3.34539148206054e-05
0.0008459382978945	1.1068054434712803e-05
0.0005873075320683	-9.972339913395274e-06
0.0006033117081576	2.5897918884844414e-06
-0.0002526684467485	-5.785959357272912e-06
0.0001923037533972	7.188452396067167e-06
-6.0128711064824694e-05	-3.211060089952758e-06
-2.7417867102340547e-06	6.382581635604172e-07
1.624151013297869e-05	-3.2319140710463143e-06
0.0003432020781365	1.4486685262134326e-05
0.0007556348485146	-4.8596586994859946e-05
0.0002930952779363	-2.975255409809284e-06
0.0005599499905536	-5.353777422598225e-05
0.0005411131955521	-5.697475778495265e-05
0.0003057396179331	-1.3919942590924669e-05
0.0006380914263196	-3.938526215428576e-05
0.0007475575293292	-3.695713342953449e-05
0.0005648984396481	-2.976323206997507e-05
0.000990071843012	-3.040208360242078e-05
0.0006036708558266	-1.9422478761227164e-05
8.449119010414197e-05	-2.5286778658499473e-05
-1.7346612520640026e-05	1.5705710556180317e-05
1.2957626029980748e-06	-4.738627170238292e-06
-3.4133779141092024e-06	3.1298410580048096e-06
1.4892107037551534e-06	-1.0901351785314088e-05
4.22479809187957e-05	3.937314494731056e-05
0.0009821723380286	-5.3868089168798e-05
0.000956550702645	1.321647724073347e-05
0.001122747377261	-5.0403884949750786e-05
0.0002146627931808	5.0594764705649386e-05
0.0007006933195774	-6.248372283487699e-05
0.0002683854260338	-2.885040281665324e-05
0.0009015209678273	-4.312226541697026e-05
0.000996259837635	1.344142625518789e-06
0.0010816603760286	-4.415814746930074e-05
0.0010004228120501	4.8319479984745605e-06
-0.0002877870037186	1.9089323439904527e-06
0.000190283885191	6.224639438000351e-06
-5.882357833266372e-05	-3.074743909644544e-06
-8.878486574710856e-07	-1.3292582001597278e-07
9.100019315920997e-06	-8.49041970084509e-07
0.0002011342634171	-2.084081996314753e-05
0.0008229691149926	-1.6274231357457677e-05
0.0008807392912312	-2.5529175104459235e-05
0.0007568536776405	-2.2414393839465884e-05
0.000757138582718	-4.2237087394772594e-05
0.0005760534915698	-1.9013178903648195e-05
0.0007924386213972	-3.795998762183027e-05
0.0009126638631227	-4.9926116943133457e-05
0.000768607497319	-4.629687022233224e-05
0.0005763092167217	-2.0009523357684566e-05
0.0012221537357571	-2.1576298016550773e-05
0.0004415716479126	4.31592468786627e-06
-0.0001947711251928	-3.972237618559286e-06
4.946392918251329e-05	1.3735702191447278e-06
-1.5292844885361552e-08	-1.1124935066547724e-06
7.4072520558967585e-06	3.622393118707824e-06
0.000210915491449	-4.723095844978838e-05
0.000452838097571	3.618564000821026e-06
0.0010035459270106	-2.3216754560721393e-05
0.0005495409365784	4.949884580107219e-06
0.0008648218724279	-2.127626540251338e-05
0.0004056410678286	-2.060827885257863e-06
0.0010835567188538	-2.332160985162571e-05
0.0007478170577621	-3.4353957859420146e-05
0.0004475288307503	-5.1478128646447266e-05
0.0004629990636278	-4.5592232658058e-06
0.001156167272148	-6.638513126224905e-06
0.0006879776781096	1.460562807222106e-05
-0.0002853391431041	-1.0822908563954177e-05
7.27001929066844e-05	3.5726571394503985e-06
2.6719945283039286e-06	-8.949433633743199e-07
-1.3844174248085772e-05	3.5881402686051466e-06
0.000214880835582	-3.964155048089615e-05
7.880220271289357e-05	-2.3174785809071685e-05
0.000566340556336	-3.754309940898946e-05
0.0006898660372446	-2.27009384181124e-05
0.000435019058575	-2.04238798910047e-05
0.0006575739690064	-1.760092524918313e-05
0.0008403687811906	-3.491521119798171e-05
0.0006219597423257	-2.378851986298104e-05
0.0005664404653608	-1.7275042118944437e-05
0.0003620847411906	-2.9504883634561095e-05
0.0011385050268691	-1.772062562904564e-05
0.0004025691993025	3.7832175613992567e-06
-0.000181296408835	-5.567592534913134e-06
4.6765865311493374e-05	2.0731355910053348e-06
-4.903630523211393e-06	2.1355613796157236e-06
2.4645293779866e-05	-9.271092944208658e-06
1.2919918601630246e-05	1.6616513418954552e-06
0.0004087089327853	-6.641563503543588e-05
0.0001607777282874	-7.376020012131484e-06
0.0005425358464289	-1.9258905989527207e-06
0.000697134637438	9.301789620261817e-06
0.0005009310298529	-9.669216574956396e-06
0.0009495249234156	-4.877874318134593e-06
0.0009374796105464	-1.12364568550783e-05
0.0006510469693792	8.659136713271554e-06
0.0008948746288658	-1.1880227212558513e-05
0.0011533369825851	6.515965125251583e-06
-4.019157591177541e-05	2.169921325470884e-07
5.796024614841719e-05	4.437220818785027e-06
-2.1145497261025696e-05	-2.066716574678392e-06
-5.218023330846308e-06	1.988213526017069e-06
1.834994311014087e-05	-6.75964859987912e-06
-3.458101782517721e-05	1.3436160346921374e-05
1.7875212810505018e-05	-3.7914246632404464e-05
-1.0262948939868848e-05	3.780419349665976e-06
0.0001167759369179	-0.0001022590684751
-0.0004167878383645	1.861074113269188e-05
0.0002248340581853	-4.550524207604705e-05
-0.0002222366973996	2.252278869860587e-05
0.0005754790089624	-1.5312256333683204e-05
0.0006725864963804	-5.736145158325759e-07
0.00056480961213	-6.088739584640053e-06
-0.0001506250136262	-1.2721413872752586e-05
-0.0002581021730978	-3.424083328441778e-05
0.0001671073135992	2.4896769377696044e-05
-5.031581518894297e-05	-8.178672133996542e-06
2.0969963269838546e-07	-9.911256152072952e-08
2.881252675770338e-07	7.921239397797936e-08
8.873884531243381e-07	-1.356684813784564e-06
5.1534852915219034e-05	8.007829737010407e-07
-5.676709523398178e-07	1.1414950221563417e-06
7.676602199223073e-05	2.678007431889591e-05
0.0001136965649587	-6.619162597569172e-07
1.4645032665345966e-05	7.284851443356984e-06
3.3470484969666906e-05	-1.3881248177310242e-06
2.644728981476366e-05	6.240764576880156e-06
9.784682841440862e-05	5.345181101087402e-06
6.849089611822711e-06	2.317237297918388e-07
7.855223541310373e-05	7.983054224785337e-06
4.6362502748143295e-05	7.061197002074035e-06
-2.760831053872732e-05	-4.28232450554146e-06
7.900407022047711e-06	1.2844429569848504e-06
-2.1166631885786787e-08	7.164681063624211e-09
-8.115238732216154e-08	1.5464273355681532e-08
-9.80298853549411e-08	1.7754354410241569e-07
-7.949257936798297e-06	-2.9410777628774277e-07
-4.4469023525856e-07	-3.380443744103157e-07
-1.3073494015199088e-05	-4.764671257111246e-06
-1.5764429632422595e-05	-6.627178514440264e-07
-2.9215009292265887e-06	-1.1028223705919334e-06
-6.255547192177009e-06	1.2666337915796505e-07
-5.5791822782221236e-06	-1.1732235166692397e-06
-1.1377546820622738e-05	-1.0605749733064491e-06
-2.2005182664355498e-06	-1.2536390953214813e-07
-1.2719783684580303e-05	-1.607104035001565e-06
-6.690331407174429e-06	-1.2464354563663304e-06
3.7835676117927593e-06	7.067924743943696e-07
-1.0617927118913009e-06	-2.0527408156709138e-07
-3.3214904747995953e-09	1.5079740075109857e-07
-3.742805063490644e-07	-6.420127982087397e-07
-1.169173467734683e-06	1.1685213954504446e-06
8.888368228434571e-07	-3.0430746384120415e-06
-7.227417532278597e-05	6.710217431794958e-06
-1.153768711845426e-05	-1.623677103058891e-06
-5.583511856445087e-06	3.79109831323121e-06
8.308019329826018e-06	-1.920112552250658e-06
-1.8577112561513585e-05	5.374000679503674e-06
3.792185562924027e-06	-1.11575727035726e-06
3.0402878435184896e-06	2.231965959792777e-07
-4.449942131440336e-06	1.0532981395912274e-06
-4.998693691612222e-06	2.526715815525465e-06
-7.085353637004123e-06	1.86826693833526e-06
4.871923867885811e-06	-1.1070730653529823e-06
-1.499790713414118e-06	3.1221938548971826e-07
4.8273636583992784e-08	-7.344720181923108e-07
1.862429295876252e-06	3.087623926814234e-06
8.422842689744585e-06	-5.890713377114823e-06
3.6004869428957093e-06	1.3460555848558428e-05
0.0003874929156149	-2.458941908788309e-05
6.381343702863238e-05	9.716346914659698e-06
3.132926229075661e-05	-1.8025654004213616e-05
-4.878809829296888e-05	1.1386186034427374e-05
8.62225352219869e-05	-2.2001560018693014e-05
-3.2055436265987234e-05	8.724214589829757e-06
-2.4048157247162845e-05	5.377699205801194e-07
2.046857646935402e-05	-3.107292429828578e-06
4.193359960612626e-06	-5.11593611135228e-06
3.051923569795487e-05	-6.627600162430754e-06
-2.2295102963840923e-05	4.081344496746651e-06
7.010918773833233e-06	-1.1544373969345817e-06
1.9149878764731576e-06	-1.307746269255427e-06
-6.006807810291647e-06	5.27626455304579e-06
0.0003320105744359	2.7081270032175877e-06
0.0013781054423243	1.6725207341058005e-05
0.0024675924871993	9.824233393032397e-06
0.0014169589764651	3.096873421603296e-05
0.0008601448371325	-2.7511533096072916e-05
0.000162459158123	3.0254573439663276e-05
0.0001439681301071	-3.4012037550187994e-06
-0.0002387028892842	5.1588146678344825e-05
-0.0003100259573281	4.956333255419925e-05
-0.0001744479925435	5.327332363246532e-05
-0.0002563409117079	6.704071029949211e-05
-1.1067740705545704e-05	1.6710073991981647e-05
-1.2881716854493611e-05	-8.5236741675426e-06
6.342874159910367e-06	2.46115982248451e-06
1.6867076266938077e-06	-1.1748638925948571e-06
-4.47746496065991e-06	4.675874416541677e-06
0.0011698294864025	-1.223392031358819e-05
0.0010209908067009	4.345454667578406e-05
0.0003452329163207	-6.546072476063142e-05
0.0003078310220695	2.120253619773663e-05
0.0009402062671764	-1.5549901638994054e-05
0.0007643256736021	2.8308094105258997e-05
0.0009085681045257	-2.7696229052518167e-05
0.000607066609669	4.577687780159315e-06
0.0001951896681462	1.8882299882599584e-06
-0.0001818608321456	2.574417754176802e-05
-7.673462017539619e-05	9.938537036408196e-06
6.528482944478116e-05	-9.817918358891457e-06
-5.054545706293324e-05	7.426132161683982e-06
1.563775625693046e-05	-2.1416613763725736e-06
-1.8456917838574252e-05	3.0147312965011133e-06
0.0001178789408457	-1.163370136950099e-05
0.0013795979597255	2.998632635998649e-05
0.0006819813441391	-5.783387926127072e-05
0.0011529024267887	0.0001332776497203
0.0007134645713416	-3.080949099415887e-05
0.0002180425944763	6.788024101690654e-05
0.000380649402242	-2.9784462173594993e-05
0.0008723920876204	9.54743790817782e-05
0.0011543729304858	2.4619420769177007e-05
0.0007373519103341	2.8228728113971427e-05
2.1020574965716804e-05	1.970605552279075e-05
-0.0003510709605942	0.0001011394296917
-0.0002185872322734	1.3149805778455396e-05
0.0001432672770677	2.046335175697135e-06
-4.383366219691636e-05	-2.2705583920122648e-06
-3.981176076985915e-06	8.362519895249089e-07
2.4300926876774477e-05	-2.966938063954096e-06
0.0009874542446285	1.0305080105460682e-05
0.0004655477255393	4.598250560823763e-06
0.0004221632190349	-3.5818207952619475e-05
0.0004499092807775	9.8105163839553e-06
0.0004347397974539	3.2895502989969306e-05
0.0002726166379829	-8.625525682413238e-07
0.0008525697733638	-7.316669477527114e-06
0.0010209053728334	-3.3875386377634313e-06
0.0010214210828709	2.246415986673597e-05
0.0004635816984731	-8.761213557804786e-06
0.0002045902528382	-9.254501560617078e-06
-5.782529964902497e-05	-1.9759903259367087e-07
3.901430902746977e-05	2.674351614193915e-06
-1.235358089723938e-05	-1.2489698337845115e-06
-3.5825995386536626e-06	2.101487785369758e-06
1.4025445353709652e-05	-8.510086728970576e-06
0.0005302408618501	1.7705652654112582e-05
0.001000658919046	-3.727768214760209e-05
0.0003204564684208	0.0001002581396483
0.000641397651196	4.776871704058327e-06
0.0001082940898621	4.212255077910424e-05
0.0005697863412993	1.9193133135712203e-05
0.0005466751338338	4.62561515714315e-05
0.0008109811287652	3.844661750006421e-05
0.000638918419433	3.28596733312064e-05
0.0007465123793503	1.935563592443471e-06
-6.035405445194237e-05	7.58822798898985e-05
-0.000270096937702	1.0174704934145805e-06
0.0001623922586796	9.717728847303071e-06
-4.822398828631068e-05	-4.164684161508983e-06
-9.996996942552738e-07	8.355106030427168e-07
-1.8487478012602209e-06	-2.488886047535794e-06
0.0001651210485445	3.3238636337816777e-06
0.0007352637085264	1.7150432449246396e-05
0.0003981068218144	-1.865511046133796e-05
0.0003194606422374	-8.100330787278196e-06
0.0004619212858603	4.799641691735736e-05
0.0006967003256398	-1.0842049688447622e-05
0.000611206095943	1.8524941653143072e-05
0.0007561954145703	8.770984513379172e-06
0.0009536489785515	1.7864514062334774e-05
0.0006280172345005	9.687207669753565e-06
0.0005245700382544	-1.653637180796924e-05
-2.5467208018873433e-05	-6.975985597683521e-06
3.7269331259682525e-05	6.643633979292137e-06
-1.3404342845386554e-05	-2.410185401717183e-06
-8.630964415717137e-06	2.9966563855592824e-06
4.0436492991047274e-05	-1.2034997555641676e-05
1.1696223203058635e-05	2.4730131909850632e-05
0.0007211223970887	-3.372379021607806e-05
0.0007900204916832	9.711025064016898e-05
0.0010691400726997	-1.754120077688494e-05
0.000488710818125	5.2920275431531635e-05
0.0007137052787993	-2.4463190158009343e-06
0.0006244396417889	8.48885742032207e-05
0.0011381679041455	3.0259617045997437e-05
0.0008939204268442	3.358582074998788e-05
0.0009382112997132	2.1876503544020373e-05
0.0005462444978943	4.739393147135358e-05
-0.0002151783571859	-2.5000732418137777e-05
0.0001700599231574	2.308713386851743e-05
-5.404117244980996e-05	-8.194868204882095e-06
-2.34024962449569e-06	6.251820129781546e-07
5.685132111135358e-06	-1.226899250467272e-06
-0.000137038105823	2.5697799948122332e-05
0.0005023141714113	4.330472423604046e-06
0.0009282105282074	1.6584140466900223e-05
0.0008336446149262	-2.479522370069541e-06
0.0006215275789882	3.950044624059047e-05
0.0006120905041769	7.592965384298329e-06
0.0010142376754526	2.9613480130719097e-05
0.0010751004195671	3.565645999811577e-05
0.0005840443242354	4.014842581399372e-05
0.0007003088731776	1.087212171800362e-05
0.0015091795014577	8.451983864075965e-06
8.700942645799948e-05	-1.6996291163626322e-05
-4.97624319396529e-06	1.3448970729882272e-05
-4.084163408681776e-06	-4.528654225769157e-06
3.771989788321596e-06	-1.995296230232282e-06
-1.795897078596389e-05	7.911289771183083e-06
-0.0001417561629123	1.232126129879472e-05
3.317206518335228e-05	4.235290653488053e-05
0.000885617503462	6.785941854571341e-07
0.0008369329063542	5.314732334222928e-05
0.0006510565345866	-8.282590858928924e-06
0.0006327295348638	3.465482178586094e-05
0.0008732388912526	1.4938012824126692e-05
0.0006140233290889	5.029806255015084e-05
0.0007793975111939	4.293938408752157e-05
0.0005742014987992	2.064662409947164e-05
0.0014765614226374	1.274653165259169e-05
0.0006619357577208	1.0340986782011967e-05
-0.0003087027816543	-9.60072656879409e-06
8.149189748820197e-05	3.369183593410915e-06
2.5522076808475257e-06	-1.7175748990952575e-06
-8.661042861307911e-06	6.105288303254515e-06
-8.631062548355113e-05	1.1633188248239376e-05
-0.0002261515497671	5.426152355894176e-05
2.809174173004568e-05	-2.465791367950791e-05
0.0004100955465578	3.355536417771138e-05
0.0007597814399997	-2.8983306158400288e-05
0.0004470203704586	3.801897265218382e-05
0.0008155383681459	6.102845789678015e-07
0.0006474119326959	1.9342819398022855e-05
0.0007039244232014	-2.5044417790750155e-06
0.0007763069538977	3.007482247650388e-05
0.0014182723346477	-1.6706315468773966e-05
0.0008111542429283	-2.389089997497753e-06
-0.0003395243623309	-1.0199330331175195e-06
8.667581598988316e-05	7.978955699282253e-07
-1.6117087335423533e-06	3.1018974389425394e-07
3.214645812305674e-06	-1.5282905325976317e-08
-9.38091042414091e-05	2.193556474751475e-05
-0.0001278646436616	3.213998104083514e-05
-8.038342809146883e-05	8.609033888602059e-05
0.000134793379914	5.263309980295098e-06
0.0001275759938396	5.1030994340834576e-05
0.0004429584539387	-1.153858431981274e-05
0.0007396647606148	4.8148197266446695e-05
0.0013775895393856	2.02489935615613e-05
0.0009562221435992	1.802743537656367e-05
0.0008636528860761	1.0221947043058804e-05
0.002105037088227	4.436453449408158e-05
0.0003756553466692	3.8565858619132226e-06
-0.0001362336785877	8.333762410693414e-07
2.975178871798652e-05	-7.93141938087246e-07
-8.180306781971886e-06	3.3623226431061676e-06
3.512496789251944e-05	-1.345283285475692e-05
-0.0001219288976091	4.400465202256303e-05
0.0001767564976661	-4.859201941518496e-05
-0.0004304895138903	1.7129456279097917e-05
8.206697136250003e-05	-2.8040354406177653e-05
-0.0004310295973193	2.9248968117810617e-05
0.0001277439642504	-2.2827696338729232e-05
-0.0004114948752348	-1.419807173622334e-05
0.0002305545024308	-2.739084883748928e-05
0.0007228025632466	5.094991988599543e-06
0.000989463221038	-3.0071590909330534e-05
0.000373988742307	-9.905874614565514e-06
-0.0002896992307038	-2.436105242409859e-05
0.0001986747112092	2.2606650984536727e-05
-6.106273987861434e-05	-8.006299634700069e-06
1.031483188661315e-06	-3.957595156352409e-07
-4.8905253185539915e-06	1.8111564254342477e-06
9.518597248215737e-06	-4.580492890725915e-06
-3.8542401082030304e-05	9.504802617881358e-06
9.814898021840232e-05	1.900822623681471e-05
-6.489054286556616e-06	5.2511893027312446e-06
5.433609062244666e-05	7.692570596227582e-06
9.096041792031316e-06	2.088157069769167e-06
0.000119608913068	1.2736553194126091e-05
3.31795898374188e-05	6.892060085560435e-06
1.314814728222738e-05	1.786018303108447e-06
8.294983843604315e-05	7.80374317843212e-06
0.0001009335989906	1.282348933326374e-05
5.7094700912242064e-05	7.785190205216656e-06
-3.0080707155847924e-05	-5.275707818834404e-06
8.454671148075367e-06	1.6667665850291996e-06
-1.4202992868195354e-07	5.385756337188671e-08
6.723032934509459e-07	-2.518862225165857e-07
-1.0544272911898406e-06	6.081114588029956e-07
5.165155756606369e-06	-1.1961716191038225e-06
-1.6062049216516062e-05	-4.118505473111037e-06
4.681839888474509e-07	-9.77777405661623e-07
-8.448326096045892e-06	-1.2075591946556455e-06
-1.463512332308243e-06	-3.096362182242759e-07
-1.765244924427358e-05	-2.528337299600338e-06
-6.295663469964734e-06	-1.2289728135261014e-06
-2.835659384217788e-06	-4.509646795766661e-07
-9.290326797901327e-06	-1.2665250870725055e-06
-1.7143974581154217e-05	-2.538750457008819e-06
-8.290814437402e-06	-1.4006138917477089e-06
4.4183742784889515e-06	9.22696981103554e-07
-1.2415030444002069e-06	-2.86552175623698e-07
1.620504479766075e-07	-1.8327082296119726e-07
-3.462761098292003e-07	7.816280588292512e-07
9.3029065092377e-06	-1.936680172479068e-06
-6.37924026248966e-05	5.907823318487252e-06
-1.0589811474076704e-05	-1.9875725857614507e-06
1.8755921341247471e-06	3.6872256374734272e-06
3.8989315697199404e-06	-2.6576575584200284e-06
-1.1693712739939005e-05	4.415947158087444e-06
5.893126329865404e-06	-2.0332752013136383e-06
-1.0063725050173991e-05	4.3917405585342565e-06
-6.4472622609739e-06	1.8766241958395337e-06
-2.7274476187277403e-06	2.0461923311296725e-06
-1.4012507668751976e-05	4.387119487164162e-06
3.5431525865666536e-06	-1.9751816694252189e-07
-3.727353868994574e-06	4.338853060228799e-07
1.2732082510839752e-06	-1.4204599861054245e-07
-7.376531246642253e-07	8.369433768067143e-07
1.0754027539567555e-06	-3.5259887889954215e-06
-4.911942277968176e-05	8.363325068533009e-06
0.0003515918618179	-2.251447696241404e-05
6.494742711126027e-05	1.003721372582343e-05
-1.4382258619965325e-05	-1.617611770043753e-05
-2.6054820383553583e-05	1.4639872948736056e-05
5.1273085366634194e-05	-1.9056089624032142e-05
-3.665463860824085e-05	1.1746446151079216e-05
4.832996401159137e-05	-1.85995898891812e-05
3.1613767274640426e-05	-6.745476023788222e-06
3.406396074320145e-06	-6.485870635240515e-06
5.604616700998514e-05	-1.5822662706363214e-05
-1.841632702413207e-05	1.332950125242774e-06
1.8089293309279807e-05	-1.823413630974072e-06
-6.12703613412136e-06	5.600746166852463e-07
-2.750498330485611e-07	7.907740643150066e-07
-6.211638770498307e-06	-3.1640855814599863e-06
0.0005493278539412	-9.785186375701644e-06
0.0024233105006059	8.64646057340146e-06
0.0016458286903251	2.1179387252381964e-05
0.0005187100427766	-1.2393799814711095e-05
-0.0001018215876757	3.1044170404166326e-05
-3.992114112658276e-05	-9.53598248058056e-06
-0.0001459842751407	2.4074358134685228e-05
0.0001271658002484	-2.6321728997989196e-05
0.0002027607241366	-3.404344438952819e-05
9.333553222723575e-05	-2.977456799868444e-05
5.733397736335029e-05	-1.811850900225958e-05
-7.94467072348106e-06	-4.213727084689479e-06
1.1924990474812904e-05	3.005620171147396e-06
-4.640796560600178e-06	-9.762509905282336e-07
-1.333482529291786e-05	1.7107889921933874e-06
9.837585659601128e-05	-6.95228266534443e-06
0.0015930498118383	2.230904023540062e-05
-0.0003903870916504	-7.678522843934202e-05
0.0007653191593825	1.858405267057721e-05
0.0012493664711253	-4.567766633589023e-05
0.0010414618353509	9.143313989794e-06
0.0004913626100573	-5.578937712619119e-05
0.0001926066409364	-2.466255066106522e-06
3.816276992447344e-05	-3.811861332753578e-05
-2.6036175412214267e-05	-2.1267579722197898e-05
0.00020322641662	-5.64510071316944e-05
0.000309827512537	-7.592720141543403e-05
-2.4685663141799348e-05	-8.7508339957828e-06
3.932359457887344e-05	1.6073137529452836e-06
-1.3959412181103986e-05	-4.446740319777089e-07
5.699689044455206e-07	-1.2948321373790543e-06
2.991765923157189e-06	5.246918540896213e-06
0.0011216572968765	-1.5345678569762696e-05
0.0010577812351668	5.76440592047782e-05
0.0006345749471299	-4.688993056174279e-05
0.0003044898352578	1.80579509411824e-05
0.0009356113548162	-2.331183298473287e-05
0.0007216604232495	2.8898957573020463e-05
0.0009477352970761	-4.450366911806926e-05
0.0005580089829181	-5.657073910694937e-07
0.0001568702197073	3.5073884908782127e-06
-9.502432306329568e-05	-4.497888070654964e-07
2.9821594756762e-05	-1.7780912842006475e-05
7.642709732372522e-05	-1.3695341722714682e-05
-5.342134198511366e-05	8.703468601509614e-06
1.6199799481705913e-05	-2.4586946196179757e-06
7.510675391658198e-07	7.772826063116063e-07
-7.855996447595482e-06	-3.3481144065010095e-06
0.0003568301405869	1.1430487781662468e-05
0.0008798661536993	-5.8674224782663085e-05
0.0003808724053557	-4.483770444355692e-06
0.0005036321315571	-4.9213544288469585e-05
0.0002858774865726	-2.611338570880591e-05
0.0005424863411385	-3.9369476130556973e-05
0.0010515827678527	-1.906757707672438e-05
0.0010480498631201	-3.534584332917571e-05
0.0005541710306306	-3.912598501307127e-05
0.0001155164679468	-2.8983588002881388e-05
0.0003090284519641	-5.973757089848466e-05
5.131187110886618e-05	-2.345896046717416e-05
-4.286702696804209e-06	1.0882175889955846e-05
-1.566127323996386e-06	-2.928866190154939e-06
-1.2471445736949862e-06	7.899534490618311e-08
2.5582363018555666e-06	4.764466158792041e-07
-7.098330225962338e-05	8.932921586047017e-07
0.0010310273350369	3.253533567725024e-05
0.0009793174926494	-1.1098917906337044e-05
0.0002117708360648	-2.1556331112669535e-05
0.0002795281933235	5.226448525287576e-06
9.439304787365434e-05	-2.207334815941688e-05
0.0009309405166512	3.397501805731984e-06
0.0010451215943676	-1.6642743185508455e-05
0.0008211083038735	-1.8693803178739592e-06
9.528656459815255e-05	1.5323674068836517e-05
-0.0001558226726646	3.452799013636283e-06
1.8317671027011135e-05	-2.22382378985481e-06
-4.068599732236387e-06	8.504301101711442e-07
4.95318176303588e-07	-3.728101398963961e-07
-5.9646393987832594e-06	2.059044086929067e-06
2.8390308322918504e-05	-8.58442373234916e-06
-0.0001275252417498	3.0327189481575988e-05
0.0003631127268196	-8.106520562622347e-05
0.0007312626669667	1.629539302088994e-05
0.0007324385557102	-4.688828747970547e-05
0.000134511078246	-1.5994436916569364e-05
0.0004225758591782	-3.644831305989024e-05
0.0007737492112838	-2.2377916431697906e-05
0.0012018979939381	-4.1448104211075296e-05
0.0008228416950605	-2.0319573018249075e-05
0.0003670551551717	-4.3190038414052834e-05
0.0003251662410656	-2.1300590927831928e-05
-5.1584929241605774e-05	-2.1148816111405528e-05
6.0396292186516805e-05	1.4706956991855669e-05
-2.128880277043692e-05	-4.858900758015105e-06
-2.8997731786926744e-06	1.4275374942342372e-06
8.38268521226393e-06	-4.567494883229761e-06
-0.0001186422422591	1.9531751304588783e-05
0.0002886645723231	-1.8140887905244296e-05
0.0007220327034259	-5.973940649525069e-06
0.0010069876921761	-4.0923560935972673e-05
0.0007725942359371	1.799137149715559e-05
0.0008284716776522	-3.637776844861963e-05
0.0006855566817425	-3.583057442815072e-05
0.0012695753031969	-3.228162648937047e-05
0.0011718369305958	-4.47939955865259e-06
0.0007105175192064	-2.8443359496984104e-05
3.5418080207672585e-06	5.30158398686158e-06
-0.0001459213057955	2.189886506445701e-06
9.433180845383414e-05	3.698952879505407e-06
-2.8940394543822432e-05	-1.839593198126181e-06
-7.1745931833875695e-06	3.6894150716166433e-06
3.243151618657867e-05	-1.5026366127187744e-05
-1.0285987478495675e-05	2.1445169671501613e-05
0.0001112492099621	-7.621674378459972e-05
0.0004426003685717	2.7463864610897473e-05
0.0010908187870214	-6.511958443643841e-05
0.0006784099663748	1.78639308347567e-05
0.0009967824645253	-5.988949080743561e-05
0.0009225041526415	-8.281806657720381e-06
0.0006777664803961	-5.800092177409732e-05
0.0005950430432137	-2.6740947502836456e-05
0.0014347382395011	-3.725937119575369e-05
0.0008533324427865	-8.208269479702996e-06
-0.0002818482782863	-1.3288026627519277e-05
0.000209562554235	1.402301639032182e-05
-6.54670120620124e-05	-5.23562150053869e-06
-4.965130516927869e-06	2.3749731164207492e-06
2.1959729170079383e-05	-9.30349738168926e-06
7.928875469027104e-05	-8.278426521106893e-06
9.895001101450043e-05	-3.892429736842532e-05
9.338141946799793e-05	2.559216560047279e-05
0.0007144291907091	-5.5063967165623195e-05
0.0006800589766535	2.0343501603396143e-05
0.0007943210760666	-3.3381795505694776e-05
0.0010241551503156	-2.634629900551448e-07
0.000787852199548	-4.193515106351504e-05
0.0003354025290049	-3.204322574415802e-05
0.0009400333795379	-1.438008830132408e-05
0.0015468525980911	1.1690997444358536e-05
-0.00014300371707	-1.0447677234178728e-05
0.0001214464971356	1.256168069412956e-05
-3.999727750820234e-05	-4.675070648991441e-06
2.798503200935666e-06	-1.4491283674170791e-06
-1.2405920153743575e-05	5.526952601132412e-06
0.0001355801028193	-4.096656359868859e-05
3.6223448027501656e-05	-2.239795753807725e-05
2.1608297083411237e-05	-4.380791530172037e-05
-3.267158102898208e-05	3.3168274039611437e-06
0.0002790840265009	-1.8168574171096206e-05
0.0002242855204387	-1.4965447999700078e-05
0.0008148522391176	-3.401161122449511e-05
0.0012790862109282	-2.06891735643324e-05
0.000895295918471	-1.7431522200813962e-05
0.000233380663188	-2.8068654597750767e-05
0.0014160957532567	-2.3845403318701685e-05
0.0007058249017378	1.248513939435375e-05
-0.0003230674779042	-1.2597934747111869e-05
8.44234377777211e-05	4.372906667155615e-06
-2.545943220500352e-06	-4.833133964220448e-07
1.469218532839708e-05	6.295523480915313e-07
7.904205793327957e-06	-2.5162999702585908e-05
0.0002678573778432	-7.577473663444423e-06
9.406554176398544e-05	-3.497221615301263e-05
0.0001751185679177	2.385899886477316e-06
-7.488662968340216e-05	-3.504923311631374e-05
0.0002483998932161	2.184248647640015e-05
6.189032537402309e-05	-2.002429555663076e-05
0.0009338485579986	-1.0328885758958623e-06
0.0015815297212299	-8.541133466087464e-07
0.0008152573108499	6.593865032466714e-06
0.0014797042015338	9.779957488774708e-06
0.0008687525867848	-6.907555977241339e-07
-0.0003537448934402	2.7894041278931206e-06
8.78410387534364e-05	-1.105428009432116e-06
-1.4741333897354358e-06	1.2748197839694128e-06
3.653551689796479e-06	-4.186471370726553e-06
7.343606140072967e-06	8.640052944486637e-06
-4.494433092674932e-05	-4.7874260453777594e-05
2.2698994945766907e-06	-7.426416346762834e-06
0.0001081444367462	-5.135386528118117e-05
-7.781816583538254e-05	2.2931835327315857e-05
2.102967436925225e-05	-4.283467540351281e-05
-0.0001680958231343	1.7181665827423405e-05
-0.0002719582853246	-1.2771097988619108e-05
-0.0001749620641887	-2.6908890488018836e-06
0.0008948567144027	-1.2220858994215524e-05
0.0009150795790149	-2.6248262188382326e-05
-0.0002162024796718	-1.256420240608827e-05
0.0001232254898073	7.1090864727846256e-06
-3.6228598437038774e-05	-2.243642734746225e-06
-1.4278449043806784e-06	3.730313284485765e-07
6.590952231036862e-06	-1.6294450835856095e-06
-2.016266479338483e-05	2.4057447190215293e-06
7.388763874122404e-05	5.164030153879666e-06
-1.781987055955697e-05	8.928939390746699e-06
4.594250319725431e-05	8.404154359594167e-07
-6.122556886101523e-06	-1.1946940618936318e-06
5.855894031875939e-05	5.732485961193003e-06
5.831587940545642e-06	1.397913672185637e-06
9.971461104542096e-05	4.3287224549261705e-06
5.1597136288867874e-05	6.451287957315037e-06
4.2878940431838955e-05	2.939352459443428e-06
0.0001207139935052	1.531468957300733e-05
7.132438298162211e-06	-3.2809651591416997e-06
9.1153765761408e-06	4.361060728828669e-06
-3.958043443759966e-06	-1.6075050211979717e-06
2.0073616685436627e-07	-4.1635311244612076e-08
-9.327754276143938e-07	1.8714411873348194e-07
2.827322367946815e-06	-9.937652367580125e-08
-1.1580949541867566e-05	-1.8163600485707793e-06
1.7159510680525666e-06	-1.2662381979727208e-06
-7.0335653709000625e-06	-3.229762002763658e-07
8.899230916465382e-07	8.995216292960496e-08
-9.141331358286586e-06	-1.2857860977666151e-06
-1.1687051983744488e-06	-1.3570628150308873e-07
-1.4119671718785204e-05	-9.420084139559176e-07
-9.180293809748729e-06	-1.0904206355102376e-06
-6.968957459520534e-06	-8.231420364984945e-07
-1.7024382632176132e-05	-2.8399921443400263e-06
-1.9892102279568405e-06	4.887094268596485e-07
-8.042720577437426e-07	-6.973834265302776e-07
4.256988612140574e-07	2.569537382612461e-07
3.754639799692515e-09	7.029066944870863e-08
-4.762256729413161e-07	-3.089065812857755e-07
-4.8676881409543265e-05	2.618536882850651e-06
-2.7107123112610395e-06	-1.3150630856040515e-06
4.105805088095314e-06	5.174577912583193e-07
-9.347744734732452e-07	-8.475920966477219e-07
-3.5772837988088368e-06	1.237885017000382e-06
3.938913149697392e-06	-1.1528169199266111e-06
-4.263352420502152e-06	1.6081749756271037e-06
-2.469204874207136e-07	-6.512118530581292e-08
-5.151145131763881e-06	2.2623856667535692e-06
-1.005870715491857e-05	3.1635887112358084e-06
-1.2141335473382272e-06	8.919903732098626e-07
-2.0256985801620987e-06	5.455392460938683e-07
1.5136621609293078e-06	-3.565986851893074e-07
-4.80570101195979e-07	1.022384606207645e-07
-7.34372215765972e-08	-3.765311149127756e-07
3.1290802949668412e-06	1.615712100168039e-06
0.0002738802178311	-9.519129976004064e-06
1.7125685186575564e-05	6.508375316550601e-06
-1.821916038010067e-05	-3.8994095179049005e-06
8.857639323591507e-07	5.5351354825422945e-06
2.226134924386256e-05	-7.853725178249662e-06
-2.187105788722656e-05	7.027881715155262e-06
2.4904110603731412e-05	-8.520542542967966e-06
-9.432586416003103e-06	3.700501147917838e-06
1.0488567895627173e-05	-6.049921947274939e-06
3.5649725207651584e-05	-9.658135865638604e-06
-2.5097902334618055e-06	-8.327909828705663e-07
1.0464920946297408e-05	-2.4126811040131534e-06
-8.302127327405324e-06	1.6835513972126504e-06
2.685584242640359e-06	-4.91340354561932e-07
-1.1373637880027212e-05	-1.6837731465660507e-07
9.047058135645414e-05	8.004775687806753e-07
0.0028548693081179	2.5178095825791924e-05
0.0011102536272399	1.5981538358973591e-06
0.000388696510728	-8.134439428202891e-06
-0.0001905517658935	6.621363070169024e-06
0.0001320852182352	-1.211012995222626e-05
-6.762445999661338e-05	9.28452476840068e-06
0.0001059294653335	-8.469421064737923e-06
-0.0001474273692218	3.544978787815732e-05
-0.0001810907134719	5.321951561777816e-05
-0.0001735414621063	4.8168866818537755e-05
-0.00010888824896	4.5791066473216304e-05
-9.389156731365233e-06	-2.0454420492306393e-06
1.1834782006554558e-06	5.515689770674261e-06
3.442532116122912e-09	-2.248848422545989e-06
4.605785266559376e-07	-3.418780512345366e-07
-4.67711613363147e-06	1.401799302572549e-06
0.0004766252254657	-2.668324984267735e-05
0.0015844665551419	1.8532299723291892e-05
0.0014490553158602	4.042729888425719e-07
0.0004819845847982	9.640034521021018e-06
-3.257844928681087e-05	4.918973253609549e-06
-9.354280930887485e-05	1.5593042144461838e-05
-5.369686041172128e-05	2.6899067692039987e-06
5.977267519254971e-05	-4.319838915188552e-06
0.0001186240691815	-1.820529019865029e-05
3.932320684293161e-05	-8.218817395644512e-06
-5.650310482286689e-05	1.63304099743619e-05
7.652942504066294e-06	-8.453983623859745e-07
-9.717882080097942e-06	2.562231308604981e-06
3.192048982959424e-06	-9.066098282951548e-07
9.976616339930289e-07	7.715866390461949e-08
-4.941570790711368e-06	-3.407279494717643e-07
0.000397444888804	2.3596694945484225e-05
0.0012594981432453	-5.175120435632149e-06
0.0015354344597172	2.014911364338583e-05
0.0012098401974264	8.325612791485926e-06
0.0006579652663971	6.638818339303191e-06
0.000230728659078	2.170527761999385e-06
-3.57539297931727e-05	3.117280379257121e-05
-0.0001333079122175	3.16061881532904e-05
-0.0001787631809722	3.2061928134831405e-05
-0.0001600970682575	4.832371271503124e-05
-0.0001815060762384	5.097232740388813e-05
-3.861745941396187e-05	1.5111888740413294e-05
1.6296706119525265e-05	-8.167528487752551e-06
-3.847221706999696e-06	2.325347991591278e-06
-1.468654070467287e-06	5.118923433454137e-07
5.907899166548428e-06	-1.8447163617634497e-06
-0.0002680982552968	-2.0810335382107132e-05
0.0003718305594139	5.264903270101541e-07
0.0011320064459745	1.8190183108803453e-05
0.0009091068839547	9.747885014313496e-06
0.0008121391899597	3.056255163632829e-05
0.00055017799687	2.4158526902299747e-06
0.0002799367028929	1.4460141306326566e-05
0.0002228398384201	-8.811491058781707e-06
0.0001283599630495	-8.524278351330671e-06
0.0001900890095109	-3.1018496068784656e-05
3.5078672153718614e-05	1.5370323352691516e-06
-5.4596765590360426e-05	1.0080065263153903e-05
3.356320867572013e-05	-4.93762695985651e-06
-9.948151600511452e-06	1.2409376536010016e-06
1.1060202850647204e-06	-6.259134305220973e-07
-1.4865833980389834e-06	2.0141441680099836e-06
0.0001779689588311	1.5413552978709785e-05
-1.9142227846852385e-05	8.637930493774082e-06
0.000665021140251	-4.480123562302513e-07
0.0008779833417322	3.13486317654297e-05
0.0008531564748789	-9.552741210234795e-06
0.0006363990483652	3.392877321281868e-05
0.0007909785677796	-8.092273978837799e-07
0.0002984577160498	4.043986070036748e-05
-0.000106206958101	3.533677705498268e-05
-0.0002653983960705	3.365660385424363e-05
-0.0001362203535706	3.553623089352141e-05
-6.324048003113094e-06	4.752687046917355e-06
-1.1912578096121407e-05	-5.929057637695276e-07
4.9847859090832935e-06	1.2046798691223976e-07
1.781133589258282e-06	-1.0701937261116099e-07
-1.0291502420573465e-05	8.391198350199866e-07
-4.078009579125166e-05	-2.389021970932671e-05
-0.0001312470011946	1.9520481234658588e-05
0.0002228139602321	7.388569258930356e-06
0.0005043407768729	7.422647568415796e-06
0.0007255946564315	2.8181421626160102e-05
0.0005224742661809	1.5948498152791117e-06
0.001077681642967	2.077854464018105e-05
0.0006952218946136	4.496144609820997e-06
0.0002885477880168	-7.260175447611444e-06
0.0002020104899408	-6.652547450293651e-06
6.444523992064711e-05	-9.181367066968974e-06
-1.7452751279062834e-05	6.8327459495457064e-06
1.1993215167052165e-05	-4.749378424656248e-06
-3.451416207848309e-06	1.4962390467669643e-06
1.482208514236964e-06	-5.918063787144178e-07
-4.020049476625313e-06	1.776412140761541e-06
0.0001162577441496	1.4087934726891405e-06
-9.13708746076656e-05	1.810577052303213e-05
5.270071822885915e-05	9.578010230020536e-06
0.0002120920038227	2.666560043996876e-05
0.000786739285024	-6.0785562009598e-06
0.0007354591371452	2.7141626546179783e-05
0.0021016482719407	3.003660192463227e-05
0.0011979027591831	3.3649780151571724e-05
0.0003712500015177	2.1887188525672936e-05
-0.0002331022794445	3.812257782429219e-05
-9.089228280971966e-05	1.6839207820437135e-05
4.792348008897797e-05	-3.728430378974203e-06
-3.1896866529262963e-05	1.0815540303204189e-06
9.837109403674395e-06	-1.039200903537775e-07
-2.3188314684570966e-06	7.866125514331466e-07
6.761555476515181e-06	-2.223758483103099e-06
-0.0001038946908442	1.4026991912517397e-05
3.8670821000233374e-05	-3.2604559594606207e-06
-0.0001135901634075	2.80091713893656e-05
0.0002397502033713	-6.593960496249779e-06
0.0003170556318483	3.482412894163774e-05
0.0005905992984922	1.539133804259486e-06
0.0011039401188581	2.7555710436019197e-05
0.0015396713833979	2.032581728464869e-05
0.0013410328131427	2.292619167325688e-05
0.0004816428715465	-4.717061557548342e-07
5.161501737188201e-05	9.48066709638001e-06
-3.0079707583006088e-05	-1.1565746621254344e-05
3.442810527989278e-05	1.0069279327835775e-05
-1.2276159358087436e-05	-3.515769986270599e-06
-8.264713612062441e-06	3.281032602379548e-06
3.2247346413318154e-05	-1.205336579625008e-05
-0.000163980021122	6.553546972873687e-05
0.000170424805149	-3.826327936788047e-05
-0.0002446853810649	5.1349881744297265e-05
0.0002185195811146	-3.268738275903897e-05
-0.0001817448386508	5.721637466597238e-05
0.0004318783332562	-2.761921788195221e-05
0.0003519869308989	3.632595886670581e-05
0.0014420668040204	1.864992229012163e-05
0.0014665172743528	5.425038861028933e-05
0.0012508949676161	6.206034490276716e-07
0.0003755485613141	2.61531783414024e-05
-0.0002375603960596	-2.4047976049533787e-05
0.0001836955821071	2.3336206401626982e-05
-5.852699246419711e-05	-8.432480661627337e-06
-1.0346985064104206e-05	3.98508055673112e-06
4.2855219342985705e-05	-1.5243391273502338e-05
-0.0002310653503326	4.986964317583076e-05
0.0001427955612209	-4.125368020767367e-05
-0.0002511064324339	7.436266622407278e-05
0.0002918541968309	-5.2170699935581435e-05
-0.0004321965051657	5.6482097878814095e-05
0.0003304746542405	-2.9741833831497307e-05
-0.0003456710259863	4.37063846881284e-05
0.0005435140021433	-8.868964006611522e-06
0.0010338768237633	1.0450791904356404e-05
0.0015906725091949	-1.362414972046611e-05
0.0015067396446208	1.415786471462218e-05
-0.0002294393352503	-2.9692054399630257e-05
0.0001949596021402	2.8487520447526096e-05
-6.399598181546197e-05	-1.0188898230032848e-05
-8.702375978677444e-07	9.786526028321637e-08
1.7688203927349431e-06	4.6261042188751395e-07
3.6269667595857982e-06	3.542514322989079e-05
-6.268885540809339e-05	2.6662977240777185e-05
-0.0001350668407716	2.404203135675728e-05
5.877052420107319e-05	3.3302560203603857e-06
-0.0001057063982134	2.7630222345204637e-05
9.747442299292376e-05	-7.5731121266689135e-06
-7.987898280638515e-05	1.8619426487668497e-05
7.166405867257943e-05	1.886277857780719e-05
0.0004187363003975	2.736439189783248e-05
0.0015137313656507	2.4325733111432165e-05
0.002333305771016	2.2979219778181085e-05
0.0004202936279855	-2.6402779324423388e-06
-0.0001425217854992	3.575816531006937e-06
3.0731719400429996e-05	-1.389469985930137e-06
5.0260965873383774e-06	-2.669203372256879e-06
-1.8867827876177785e-05	9.38256036132161e-06
-5.302720805626223e-06	-4.6308401238741245e-05
-9.002749258010222e-05	3.622365717312305e-05
7.621645162641102e-05	-1.8604896955548887e-05
-0.0002053793844494	5.5205889074909245e-05
0.0001369020185167	-4.223966100960347e-05
-0.0001669042515962	3.8546675557970614e-05
0.0001007843686108	-2.761591208632592e-05
-0.0001082997176079	-5.758807141636566e-06
-0.0001913713488789	-3.3839421052688164e-05
-0.0003503947676998	-1.7996819940370366e-05
0.0010755340032166	-2.0681525136916124e-05
0.000802572321173	1.8996696285325182e-05
-0.0003853121032184	-1.749099764389489e-05
0.0001042607051084	6.194004592917268e-06
1.9751897645341242e-07	-1.0061329549299366e-07
-1.1646828609080106e-06	6.210242008909261e-07
2.786234275864333e-05	1.1364164229078062e-05
-1.231761495752496e-05	5.710846943647466e-06
-2.886639314312547e-06	-3.836261038167064e-06
8.307685973922778e-06	-2.958470451172917e-07
-9.899851225457252e-06	4.5251170426674525e-06
8.77485065723708e-06	-1.0824650916459244e-06
5.739771224482439e-06	2.331931296583338e-06
3.163280511544479e-05	6.770011192941571e-06
9.30273080350976e-05	1.06831350222137e-05
9.868290074600104e-05	1.403838173074904e-05
8.006193890267813e-05	6.123287590251505e-06
1.021626832408048e-05	7.425038112849034e-07
-5.485386609636988e-06	-3.082948016441751e-07
1.4544518405418864e-06	7.824778255519409e-08
-1.798678680661607e-08	8.785615585781644e-09
1.2304734139057234e-07	-7.12760532886174e-08
-4.897883814229989e-06	-2.3895929175701523e-06
1.3946872856308997e-06	-7.490957950216704e-07
1.017734105299533e-06	5.731244109251171e-07
-1.3709745106259706e-06	9.480951671576658e-09
1.1911985766320052e-06	-6.159621573903934e-07
-1.3314812369847724e-06	2.1371393628875058e-07
-9.91682615702357e-07	-4.592090411186425e-07
-5.469654122920548e-06	-1.2656014510252004e-06
-1.3689099875356772e-05	-2.104790285265656e-06
-1.6084208476925475e-05	-2.576102742764884e-06
-1.1526500453524808e-05	-1.19463477728112e-06
-7.645028871140528e-07	-1.125697649141443e-07
3.417032558531923e-07	3.2327152101362095e-08
-7.62487801238414e-08	-5.039843303818882e-09
1.211728324963066e-07	-4.8771172623642416e-08
-7.18264681414857e-07	2.2251474662656762e-07
-2.753984573233354e-06	-2.8779432278216485e-07
9.244035803799544e-07	8.542970501565834e-07
-1.1232049441195664e-06	-5.702561050906381e-07
1.7191313080914125e-07	6.199928037255284e-07
1.7466278337833022e-06	-8.706571751353655e-07
-1.2463525012259552e-06	7.505951062384742e-07
1.7873771752029105e-06	-7.303621408434001e-07
-2.5056369109075916e-06	1.0929510559105722e-06
-1.8664438421441464e-06	3.6866850213233937e-07
7.426721584440974e-07	6.136803670623456e-08
-1.7132300146612911e-06	5.779761834076963e-07
1.0575362063167692e-06	-2.2519731886436874e-07
-8.84203779111525e-07	1.5412075577695457e-07
2.9270416619527613e-07	-4.3288443439316446e-08
-6.298034766609047e-07	2.2731431133526518e-07
3.7334082670140977e-06	-1.0042715790085571e-06
1.605324849760591e-05	1.5665541677270427e-06
-5.870442578567809e-06	-3.839639625072041e-06
5.4062942438885306e-06	2.8996964942474083e-06
-3.68945217136094e-07	-3.337566460951201e-06
-8.571099484270475e-06	4.586290089781468e-06
6.584920988885991e-06	-3.932878564588998e-06
-9.612152251329335e-06	3.8716187932165865e-06
1.1758725141952346e-05	-4.901859597181627e-06
8.572869513119465e-06	-1.4358292680979987e-06
-3.6667015895271545e-06	-2.603990741455459e-07
8.118485164960182e-06	-2.501803044380338e-06
-5.1378374292373525e-06	9.01435684093475e-07
4.381294957369654e-06	-6.164585294698546e-07
-1.4580849251987752e-06	1.6828667154608574e-07
-1.6456303773412426e-06	2.6312947328433265e-07
1.102493316149252e-05	-9.575327910505717e-07
0.0002127356313618	-4.831367507059548e-07
6.186959380811207e-06	-4.196507706581392e-06
-1.3795914173505935e-05	6.558196803847406e-06
9.859581457187994e-06	-7.200730890860297e-06
-8.186358080573738e-06	8.823883153920874e-06
4.21003287100182e-06	-7.0972450426966525e-06
-1.917822116625573e-05	6.350081404907624e-06
2.6793007533627275e-05	-9.487116580905127e-06
4.0721716389585205e-05	-1.1369720187339177e-05
3.341593363103e-05	-1.3181478640385686e-05
3.0063999308460952e-05	-1.0876168631438812e-05
-1.358249962511486e-06	-2.626785382381581e-06
4.146102222494772e-06	1.274626083254448e-06
-1.6555617350473151e-06	-3.779519753038616e-07
3.691139919609545e-07	3.264103994751595e-07
-3.7934708364723584e-06	-1.493338858287576e-06
-2.716362764585265e-05	1.9193126033202416e-06
0.0002125552432879	-1.0399110672583992e-05
4.220505066587366e-05	2.9899300924084108e-06
-1.4104095064379865e-05	-6.34809705763915e-06
1.3805951308384778e-07	9.71777033012955e-07
2.9195793647863863e-05	-8.843858846803437e-06
6.093251979254882e-06	-8.680768594534032e-07
1.4522577241449014e-05	-8.767120532724209e-06
1.1433503482176202e-05	-5.8850747366896945e-06
2.7274307324973673e-05	-1.0255908936332414e-05
4.78758153108325e-05	-1.6599574954090805e-05
-5.122039456381282e-06	5.042244945755575e-07
6.4099126170676014e-06	-1.386204073638511e-06
-2.1949064221211356e-06	4.909651919277503e-07
-5.579256055707365e-07	-2.7179883068752164e-07
4.09771102091438e-06	1.2730481785804757e-06
3.670006082153349e-06	-5.49563162208553e-07
1.6592049036919293e-05	5.691616455215711e-06
0.0002171898880945	-1.2423580161013338e-05
6.445220079700694e-05	-5.488978254376212e-07
6.5424252142212116e-06	-6.802463227998975e-06
-1.5557586072246584e-05	1.782929901583729e-06
4.3822307905103915e-05	-1.415647616519727e-05
7.4088187258267806e-06	-2.718821504140539e-06
-4.913608385856669e-06	-1.1912924176812645e-07
1.2007733094250165e-05	-6.697028235712966e-06
3.6056725004961965e-05	-1.2613047683327213e-05
1.8780385082019904e-05	-6.353643112710343e-06
-1.061792372141816e-05	3.4813334515885968e-06
3.0273821990055107e-06	-9.845402663643434e-07
7.098853627066937e-07	-4.5799565600609315e-08
-3.874716106716844e-06	-1.0844206947446177e-07
-7.431526612531753e-07	-2.5992857909510822e-06
-1.4989138281412417e-05	-2.6924038729687388e-06
6.0797211540094294e-05	-4.791849367604279e-06
0.0001643234316832	-5.910289127805457e-06
6.423828050472167e-05	-1.0249360730108285e-05
1.5337083377708006e-05	-2.9822043022170913e-06
-1.0516675401578771e-05	-6.135813951329768e-06
2.462387247867241e-05	-7.50985565140461e-06
3.9464851545833034e-05	-1.1455986931488897e-05
1.5177820706764774e-06	-1.3630007636995578e-06
2.559594344721673e-05	-1.1033986946484424e-05
1.835069749654896e-05	-3.895200762679254e-06
-1.0103412257444958e-05	1.5485198175018218e-06
2.8650514101277178e-06	-3.268046838936745e-07
1.3776738808469006e-07	-5.437329887561201e-08
-7.188254975597617e-07	5.901959731816481e-07
9.319167799540035e-06	2.1750088050203504e-06
-1.0064558639573066e-05	1.1530806912594546e-06
1.4309901759541069e-05	-5.130412550000389e-06
6.90038585190822e-05	-8.981288312188825e-06
0.0001243087392876	-1.1481248025790004e-06
8.127899717117361e-05	-1.073974453489512e-05
3.3091175913874754e-05	-1.1429690975483635e-06
3.835401423535053e-06	-6.557514076832295e-06
-2.1724049858150714e-05	-2.661820657624949e-06
1.0009260586204889e-05	-3.451932759528952e-07
1.1995516960374574e-05	-7.163879160135964e-06
6.708267090217993e-06	-9.190225474516894e-07
-5.9606389045691e-07	-7.473453642915524e-07
-3.5283042142503896e-08	3.191068360541662e-07
-2.1180153041848718e-07	1.2951287709389816e-07
1.097731826126962e-06	-8.375309726058356e-07
-1.9260185995675952e-05	1.7004418105686203e-06
3.4124420251946985e-05	-9.40504922563499e-06
-9.145940388638695e-06	-1.81077027039205e-06
2.0489716455353767e-05	-3.7696144938701432e-06
7.758985594231673e-05	-1.0872615516434617e-05
0.0001040194551118	-1.2104049436278006e-06
5.524312794083588e-05	-9.233411608735258e-06
2.8085413297047888e-05	-9.36811646989755e-06
4.539089443024223e-05	-7.113479471576229e-06
7.837284117404189e-06	-6.70975650789723e-06
1.0297148621863985e-05	-3.160785713942999e-06
5.019938704577659e-06	-2.2202342171480295e-06
-2.449751565355604e-06	1.215333263981663e-06
5.883623440591899e-07	-3.405050725200575e-07
1.6136027013190697e-07	6.565470314648731e-09
-1.2236883134020208e-06	2.928366576037186e-07
-4.621229039824305e-06	2.7007231741546435e-06
7.438648038787053e-06	-3.9732381566484624e-06
3.134762961586818e-05	-8.135932278306224e-06
-7.504867497258802e-06	-7.79335558311295e-06
4.66605641485614e-05	-1.4697454445145494e-06
4.145601416431045e-05	-8.681619513099177e-06
0.0002498486940573	-1.4316771310407411e-05
8.184813331935811e-05	-8.850247701737006e-06
-2.115419459115583e-05	-3.9888985288243644e-06
3.0276975995850107e-05	-9.217011732134144e-06
7.793279836520497e-06	-3.960435558091403e-06
-1.3217200258442876e-05	2.8821302221028324e-06
7.444100809285647e-06	-1.715605267560368e-06
-2.1207016464780435e-06	5.077265026501668e-07
-8.779612471905271e-07	4.266941543797939e-07
4.349976144204104e-06	-2.0059612682305e-06
3.745979385242359e-06	-1.4438763158427643e-06
2.255420278739131e-05	-1.023266079493121e-05
1.5284127686312248e-06	-9.774439351123276e-07
2.2461338937753376e-05	-8.748636946909536e-06
-2.3124845300129925e-06	-3.669144548076979e-06
3.1568352132726346e-05	-9.480248145371986e-06
8.158785475048159e-05	-6.553492721483078e-06
0.0002045819467729	-1.4284749602286983e-05
0.0001106283053672	-1.0340662991068649e-05
-1.573050893411649e-05	-6.949112689880775e-06
2.347001780055408e-05	-3.134727013378085e-06
-1.6194521760224104e-05	9.889674088796645e-08
1.18750896389632e-05	4.892388667099326e-07
-3.815589228511603e-06	-2.431649532864753e-07
-7.056630365423558e-07	1.579737276555998e-07
3.633041803167527e-06	-6.637428698589451e-07
2.368027892253209e-05	-7.242875627228658e-06
1.83235632281926e-05	-7.334589923547236e-06
-4.5636771738699114e-06	1.011775792542022e-07
3.946248448497607e-05	-1.0161035658077634e-05
-2.9679403969930537e-05	-1.9297535734088744e-06
4.102707833245425e-05	-5.972854503288573e-06
-2.3452421814136505e-05	-4.217777048885648e-06
0.0001175131197215	-1.1168759117759575e-05
0.0002270666703078	-1.1867734887003354e-05
3.492306358108685e-05	-3.8255693496318425e-06
-7.333051055076316e-06	-1.01969587820138e-06
1.096606027215544e-06	-4.805173150023391e-07
1.2341525462477054e-09	7.894550073810152e-07
-2.335680052426289e-07	-3.1176869369277053e-07
-1.7012826607147998e-07	2.787579641895815e-07
9.692729868641665e-08	-1.0670933114559317e-06
1.9035293457364833e-05	-6.566282279725726e-06
3.0206339989643035e-05	-1.1857865149043095e-05
3.0977390989582435e-06	-3.996367855929301e-06
1.900730518006526e-05	-7.009872315441031e-06
-9.948561047404707e-07	4.351379586584418e-06
2.115231213515383e-05	-9.255827401173954e-06
1.587853321360902e-05	-5.361557758689076e-06
-1.5257608660062294e-05	-8.0342982256914e-06
2.0948601007690484e-05	-2.2341970439318427e-06
0.0002115924513248	-8.332214741242374e-06
4.756409028060749e-05	-1.401659090169468e-06
-2.6692334415559997e-05	7.073207120166586e-07
1.9953333714007583e-05	-3.2142939481552445e-07
-6.127021630772294e-06	4.9582287993823554e-08
-1.3487889864430118e-06	4.5443250089022066e-07
6.5747642354490605e-06	-1.895767625214517e-06
5.8813638213307e-07	7.731502269979448e-07
5.728322317562326e-05	-1.941029114252618e-05
1.0955457113516289e-05	-3.3036752153831094e-06
2.6519756349658564e-05	-9.988043031465476e-06
-1.027177081578584e-05	-4.682952751909238e-06
1.9076400527545542e-05	-2.9661239366550744e-06
1.3227024463764151e-06	-3.630325304747594e-06
4.619904075247532e-05	-3.184338904237731e-06
-2.0072716877801892e-05	9.140062758970582e-07
6.431076763927598e-05	-4.1560644156791376e-06
0.000198165822323	-3.07228491923501e-07
-2.4271339830482217e-05	-3.515708043058015e-06
2.00710070349936e-05	3.2077975604550147e-06
-6.584939283223179e-06	-1.131716493514474e-06
1.4133317785984076e-06	-5.379136671458004e-07
-6.482447424857254e-06	2.0422704313456834e-06
1.7866908576269557e-05	-9.891603466406744e-06
-2.6917512761420102e-05	9.081158905961148e-06
3.8329301654749775e-05	-1.4502278630591025e-05
-3.658373150193428e-07	9.413240026563572e-07
2.987286664952235e-05	-4.211171441412193e-06
-1.3755604181689082e-05	1.3114833769941629e-06
4.273769166846635e-06	1.709245493218083e-07
-3.642919601852132e-05	5.914866833019493e-07
1.5450188413981255e-05	-3.6540833602232945e-06
-4.693131430159617e-05	4.842145796460464e-06
3.345401407213018e-05	-5.4242515352684145e-06
9.315489109369656e-05	2.4308639572551982e-06
-5.066513894446887e-05	-3.007865702039372e-06
1.443556910472218e-05	1.135058213575555e-06
-2.973390663549267e-07	5.6968651856173614e-08
1.5485328392293802e-06	-2.036499021386187e-07
-1.3892681089971049e-06	1.6051464772963337e-06
8.534091903231498e-06	-2.806585800586582e-06
-3.81935157903005e-06	1.717573720510849e-06
6.672563497689728e-07	-4.474298408524345e-07
-1.9346218398274845e-07	-1.912943492802824e-06
2.278027522111952e-06	1.2098040677706618e-07
-1.2784116468095505e-06	-5.501381397534583e-07
9.843407592511827e-06	9.63881734373361e-07
-4.921011601325683e-07	1.3283736476121868e-06
8.92795689059899e-06	-1.1706990584706486e-06
7.936216116983667e-06	1.2675340802539183e-06
-5.051716061597727e-06	-9.786555505700783e-07
4.108702504181183e-06	8.437990600879706e-07
-1.3063751755557268e-06	-2.915156531623794e-07
4.8063875696570874e-08	-6.439947178601509e-09
-2.516968996301973e-07	1.781109001207933e-08
1.453017552761586e-07	-2.564214165256972e-07
-1.2381479470046242e-06	3.9075327700542e-07
5.057140426447792e-07	-2.616054364181432e-07
-1.703413640278094e-07	1.092031397953034e-07
3.093063206873247e-07	2.580093371162535e-07
-4.59308833624985e-07	-2.2567736114498588e-08
2.653278336478207e-07	1.1170335007993945e-07
-1.6658352907569367e-06	-2.0219412599548957e-07
-2.1890724034998585e-07	-2.3804784623028167e-07
-1.0277950378628858e-06	1.744650093126984e-07
-1.3625996107970376e-06	-2.3198366039167786e-07
8.505255522455515e-07	1.744416890035042e-07
-6.450112847350121e-07	-1.499274188634355e-07
2.028278844925242e-07	5.14836778162165e-08
-2.6595787424350964e-08	1.2951698930428164e-08
1.5290385854250236e-07	-5.9386505880237657e-08
4.104223843284054e-07	8.660140439783322e-08
-6.035098588180338e-08	-2.455480975011102e-07
1.7810349684724162e-07	1.5927710384277693e-07
2.0425317269401123e-08	-1.6779096691343478e-07
-4.639124288862635e-07	2.2131201995701738e-07
3.5042025558537437e-07	-2.004180323084579e-07
-4.836878964794006e-07	1.9923356702459727e-07
6.477579991659581e-07	-2.955008894591621e-07
4.528618617728801e-07	-9.787128374798979e-08
-1.961163836414025e-07	-1.0159691495433489e-08
4.405372568995963e-07	-1.5972287454011188e-07
-2.6985895954412824e-07	6.540191777671237e-08
2.270526527489241e-07	-4.7514905442900854e-08
-7.514792220860701e-08	1.3878566058638632e-08
1.3986013715777376e-07	-6.280659122639127e-08
-7.973269403202682e-07	2.781293898640233e-07
-2.3977848110723123e-06	-4.668008137238409e-07
5.117451662702115e-07	1.1168375179561262e-06
-7.997979310675417e-07	-8.313151923471604e-07
-2.978321726639111e-07	9.463691611946212e-07
2.478373072326114e-06	-1.265818384793832e-06
-1.9837032920395143e-06	1.1168114242455629e-06
2.760401577221329e-06	-1.1226402496920895e-06
-3.2301435483406853e-06	1.4005613950591496e-06
-2.1923700418183935e-06	4.081754980608389e-07
9.854864021376032e-07	4.432645029708866e-08
-2.20178863115648e-06	7.415541508447895e-07
1.377066308052084e-06	-2.891076435663741e-07
-1.1793756397815977e-06	2.1271497597645635e-07
3.921203563041202e-07	-6.154841973883052e-08
3.474217455996617e-07	-8.846907240593169e-08
-2.1619528287802713e-06	3.34048994691954e-07
-3.60078717056015e-05	2.76987857033428e-07
-1.9024560501200733e-06	1.2990631106008811e-06
3.917667122478173e-06	-2.0334757509644084e-06
-3.604354116592349e-06	2.2705595841648375e-06
4.408250113508919e-06	-2.99910074456832e-06
-2.544513619877517e-06	2.381379291456889e-06
6.6096698185203925e-06	-2.171213707889596e-06
-9.473478544221675e-06	3.4193011050787827e-06
-1.3136034960543332e-05	3.948641883915578e-06
-1.022779885953945e-05	4.258994124480101e-06
-9.85181196311472e-06	3.875658100233773e-06
5.748794886539945e-07	6.367028381974588e-07
-1.3702460934906083e-06	-2.2633207213834977e-07
5.346990107199012e-07	5.842518234248024e-08
-5.1931776355441924e-08	-8.316569004631148e-08
6.009965892343354e-07	3.798142572063132e-07
4.9213966745248585e-06	-6.423192731806907e-07
-3.796947869624979e-05	3.148266611425157e-06
-5.9937472696796145e-06	-8.346977411641853e-07
1.7273523466300389e-06	1.8663921602368003e-06
-1.6323957683456518e-06	1.711297834538901e-07
-7.717337452969741e-06	2.540225746280349e-06
-2.8411461063052156e-06	5.968236124343632e-07
-2.8627812313467174e-06	2.310605055836562e-06
-2.242176852487302e-06	1.6671541736544655e-06
-8.617831605182002e-06	3.2896607352937654e-06
-1.3660302731387989e-05	5.0791935398188225e-06
9.84215706773546e-07	-2.7926892660028483e-09
-1.532712122929056e-06	3.420741363395777e-07
5.358886489390886e-07	-1.2709165757452192e-07
1.0046218621408929e-07	6.797372603602203e-08
-7.52372798708876e-07	-3.1738901417567885e-07
-3.503528558947656e-07	2.458734806841882e-07
-1.23651883879878e-06	-1.7057541987137016e-06
-4.0961185267329936e-05	3.919005917702218e-06
-1.1607410450086365e-05	3.1759085493163137e-07
-1.5700654209380396e-06	1.775244441109167e-06
2.613652477351978e-06	-2.815993829120685e-07
-1.1791485785909198e-05	4.3202718183658285e-06
-4.283886192319368e-06	1.4507088526009263e-06
-3.519272911816378e-07	3.365074351497093e-07
-3.6415028856703423e-06	2.2259507338380305e-06
-1.2149681675165818e-05	4.469706920305325e-06
-5.196581869883282e-06	1.878245475711826e-06
2.842529635877884e-06	-9.900180701939305e-07
-7.991864575079576e-07	2.748860637618055e-07
-1.6612279437937796e-07	3.1200170821124945e-08
8.4538904418355e-07	-4.8121621221577943e-08
-6.985202463548968e-07	7.055331456301305e-07
2.606561104347339e-06	8.169842834889979e-07
-1.153520123315538e-05	1.558350752195267e-06
-3.013639649027887e-05	1.8259401010386656e-06
-1.5289521082272856e-05	3.731069393551683e-06
-2.3385146259508027e-06	7.279291635917982e-07
-1.176296272036956e-06	2.280707955472414e-06
-5.2298351297638595e-06	1.8665275682767296e-06
-9.070575236359623e-06	3.4040291308191884e-06
-8.831762629254446e-07	4.527291421136826e-07
-6.675855794689107e-06	3.1947630720669666e-06
-6.123627620282804e-06	1.500393713331637e-06
3.4681821023662348e-06	-6.867704616827222e-07
-9.94105855400607e-07	1.658987185876672e-07
-5.439488705841702e-09	-1.4964635433283973e-08
1.305031593064896e-07	-4.7232239601743617e-08
-7.067104525140959e-07	-7.689640429908871e-07
1.096546096868478e-06	-4.0676415061683146e-08
-3.4718244650173515e-06	1.403095184377496e-06
-1.543166254985764e-05	3.2745691396601355e-06
-2.008369043174507e-05	-2.915553724706193e-07
-1.8872828426524057e-05	3.941535965541605e-06
-4.599884473177174e-06	-2.4989273151370062e-08
-4.542928135017751e-06	2.745962805125282e-06
1.778241465021513e-06	1.1022519810746704e-06
-1.8052954273263264e-06	2.0190086871882758e-07
-5.483368480607078e-06	2.6127800100571043e-06
-1.0367382983553036e-06	2.219313838667685e-07
-6.244444883083093e-07	2.701740776605488e-07
2.75246180024894e-07	-1.0661940815620446e-07
4.2096034008709854e-08	-1.7939580209973213e-08
-2.886620835689908e-07	1.648895131282362e-07
4.432222502779149e-06	-5.059116243219595e-07
-9.016135544246117e-06	2.814567915206549e-06
6.19738136141727e-07	7.870693440684905e-07
-3.702931890626078e-06	9.762998805291606e-07
-1.803766871066461e-05	4.01096029695648e-06
-1.739446124001046e-05	3.734510076541667e-08
-1.3268296206173712e-05	3.3012559270812567e-06
-6.101614613933662e-06	2.6187755619214647e-06
-1.0029081061709237e-05	2.134567564573288e-06
-3.348543494913767e-06	2.134671739758817e-06
-1.8534564505926005e-06	8.343160406850644e-07
-2.299096926689755e-06	7.732454140824903e-07
1.3438391688904922e-06	-4.1139502175901657e-07
-3.73792168314367e-07	1.1171007188295825e-07
-8.819566274482341e-09	-2.2640930012041283e-08
2.3043620222185202e-07	-6.7053538329651754e-09
2.392463224504626e-06	-9.51955658365538e-07
-3.4905832555833135e-06	1.5269082121689823e-06
-8.081069307340011e-06	2.452866884038495e-06
-1.8744787967054552e-06	2.7921300571804612e-06
-7.675072406417191e-06	8.703596051892883e-08
-1.0591773526289924e-05	3.1068879455451386e-06
-4.6138816259356755e-05	4.408570329346649e-06
-1.7804247064831133e-05	3.1826282301835727e-06
1.9181529121369584e-06	1.3921793497268226e-06
-8.741786834774856e-06	3.0723585664258647e-06
-3.376190809914168e-06	1.388336441017526e-06
4.497804044534544e-06	-9.179258583774004e-07
-2.706790115444063e-06	5.186522709396666e-07
7.985990245111573e-07	-1.4773513978772168e-07
1.973439104570904e-07	-1.023956799332891e-07
-1.0534151050473208e-06	5.086503478741471e-07
-2.420137709023161e-06	7.728086301021468e-07
-5.291976733124326e-06	2.839204141855697e-06
-2.242403631591411e-06	7.902421899122494e-07
-5.219864141635173e-06	2.3302327512559887e-06
-2.2727401825162536e-06	1.7909655058137907e-06
-7.02028681242296e-06	2.653954949271733e-06
-1.7117160068023678e-05	2.434896526349284e-06
-3.890776158623201e-05	4.347012077352443e-06
-2.2158062511997095e-05	3.4187172744417084e-06
1.0557164001962843e-06	2.117663183513856e-06
-5.521852914684155e-06	1.0749191256243517e-06
3.654812886284165e-06	-1.942320424834138e-07
-2.5554808435709375e-06	1.7672499228486586e-08
8.087230575516528e-07	1.2629364314388552e-08
1.4782685909417374e-07	-3.8671031321967185e-08
-8.057700055626366e-07	1.731552950723567e-07
-7.859052690929438e-06	2.598031859592665e-06
-4.446682798199876e-06	2.137006018168583e-06
-1.703484903519732e-07	2.401905576581939e-07
-9.219492826825494e-06	3.0501230158109476e-06
3.978790897966316e-06	8.086525902812234e-07
-8.676168339019924e-06	1.7882447613528936e-06
2.574829673634908e-06	1.4421706556265682e-06
-2.37665452684974e-05	3.7150896222407658e-06
-4.359508378489507e-05	4.022789554697067e-06
-6.248596576072202e-06	1.1393551740742986e-06
4.863012350057075e-07	5.445615834438958e-07
1.0537944311890622e-08	-5.184472341901882e-08
-7.728035289376907e-08	-6.15367395365393e-08
6.554073020642376e-08	3.1931581383262126e-08
9.621650776113862e-09	-5.1649668541370106e-08
1.1417790550128857e-07	1.915232017198446e-07
-6.694980817821338e-06	2.4064177505406067e-06
-8.20775643113168e-06	3.369394944147411e-06
-2.358020260003448e-06	1.756950471779522e-06
-4.454713242493726e-06	1.7969767805845791e-06
-7.747745143580812e-08	-8.209026073706943e-07
-5.643099113246489e-06	2.5815278199074984e-06
-5.667290840301256e-06	2.076047450138374e-06
1.2526463329539565e-06	2.2862059386025047e-06
-3.5748162464470376e-06	7.10217603869033e-07
-3.8865730745121384e-05	2.5470083452919096e-06
-7.531539738356619e-06	4.288767280539035e-07
4.799708265935171e-06	-3.2176051162046724e-07
-3.689061292007847e-06	2.133424780399438e-07
1.137076080533829e-06	-5.799354212293232e-08
2.8167952072213124e-07	-9.937389207720241e-08
-1.4560678857295552e-06	4.519335386697827e-07
-1.3720306090498362e-06	5.218482075506599e-07
-1.5309753733539425e-05	5.454618745430293e-06
-5.688526704393575e-06	1.933765887289707e-06
-5.2492857029219216e-06	2.4000111785838814e-06
-1.2892779737743426e-06	2.13125112238232e-06
-2.4229648028358144e-06	4.74610576304221e-07
-2.739511961358535e-06	1.4037940850705236e-06
-1.0081892670501256e-05	1.1786000640109954e-06
2.6398993631622693e-06	2.049718307251814e-07
-1.0662526879005749e-05	1.0552898817181915e-06
-3.477955023577102e-05	5.811406110678154e-07
4.4483723871181725e-06	6.286471106181339e-07
-3.603822061371664e-06	-5.630381693009404e-07
1.1797241903288084e-06	1.9808082567548605e-07
-2.762367116307192e-07	1.0779111743695117e-07
1.3288095448492054e-06	-4.32879152296993e-07
-4.136773690230142e-06	2.2362423917062315e-06
5.616133615754608e-06	-1.7965798087994277e-06
-9.038743879743506e-06	3.5995885784430203e-06
-3.2318187858802773e-06	8.190634757337997e-07
-4.504967880385809e-06	5.52665953867603e-07
5.163673056912454e-07	2.384913866872605e-07
1.1656489617778909e-06	-3.660004408449149e-07
7.404058430185453e-06	-3.155010120137587e-07
-2.5441879992608894e-06	5.864223110378052e-07
8.57767404781523e-06	-1.1997553626532591e-06
-5.547983942393252e-06	1.1461117781605124e-06
-1.633286475894898e-05	-1.7755236008523254e-07
8.919124499936696e-06	4.001398636182183e-07
-2.5456885655982098e-06	-1.6417878493034336e-07
6.37390467267476e-08	-1.4227762377331976e-08
-3.498150173107445e-07	6.046785391650805e-08
3.628596255782231e-07	-3.285324635311892e-07
-2.286024356664288e-06	7.620762364330896e-07
8.459828225663807e-07	-3.9276572930667363e-07
2.3524358199620733e-07	7.967789868244198e-10
-8.364458835180593e-07	6.284153423022022e-07
-7.063653634588468e-08	-6.329020633773223e-08
-1.043570232512518e-07	1.431238801444347e-07
-1.8881093498977415e-06	-1.4288257617679054e-07
1.1785926826634272e-07	-2.446750049843995e-07
-1.798305030739858e-06	3.168596385421733e-07
-1.4094757778912876e-06	-2.2512478746178237e-07
9.244349560611104e-07	1.7189129592296116e-07
-7.577458699845184e-07	-1.466156505554455e-07
2.412078919288738e-07	5.0870691886390965e-08
-1.0246408056748991e-08	1.670432199584535e-09
5.6365886862475516e-08	-6.2435564054180094e-09
-4.0638125404835956e-08	4.952736461783825e-08
3.306558839950195e-07	-1.0339326164553041e-07
-1.085728369618004e-07	5.8285540592275337e-08
-1.3549780947983608e-08	-1.3355078363971291e-08
5.121999482498857e-08	-7.937145274094538e-08
3.969256669605976e-08	7.713191245369471e-09
3.032449017235102e-09	-2.6603176549334384e-08
3.22794079386989e-07	3.1293301559202696e-08
4.74843060941732e-08	4.2725556951022466e-08
2.0351214303284433e-07	-4.606802632233791e-08
2.4874621233952005e-07	4.1182650158518834e-08
-1.563078216529332e-07	-3.09958396262874e-08
1.1914563600468425e-07	2.6559846085751824e-08
-3.7502156884778976e-08	-9.156244796416102e-09


==> supplementary_files_3/2d_Hubbard/Constant_L31_0_pi.csv <==
Re_C	Im_C
-8.481671387242953e-09	3.467501801230183e-09
3.627443224705588e-08	-1.4210721113597957e-08
-1.922097306433029e-07	1.8650981181414717e-08
4.1230842037480155e-07	-4.46591655518522e-08
-2.2145414229461858e-07	4.3900761552220473e-08
3.691375918623491e-07	-5.016378706983447e-08
5.6416075955273244e-08	3.238188467501637e-08
2.325649739639698e-07	-4.014728106795243e-08
2.9690956676211373e-08	3.55553472073995e-08
2.8863717276621873e-07	-2.4982619192168883e-08
2.646933868642158e-07	2.2233621681757102e-09
-5.7196279480484374e-08	-7.673152309235307e-09
2.3835169792985445e-07	3.523848697001259e-09
-1.930851494882869e-07	-2.8572998038547692e-08
1.456428173864369e-07	2.1095649377767483e-08
-4.6379398985084484e-08	-7.1795025022186835e-09
3.4231839851298245e-08	-1.2590597680556262e-08
-1.4121828918281806e-07	5.12768531508244e-08
8.945296977465715e-07	-2.3298306550811516e-08
-1.8458156372938135e-06	7.695974448355133e-08
9.65090419431672e-07	-1.421378168716654e-07
-1.816966655195033e-06	1.1835418490212805e-07
-1.9462235438696946e-07	-1.4358146874863278e-07
-1.0156335245081271e-06	1.1118792425510053e-07
-4.029179539031555e-07	-1.758406195007881e-07
-1.2319200439583398e-06	3.729744778913993e-08
-1.3208613929726071e-06	-7.00648192044759e-08
2.1380723098619997e-07	2.7737160778396263e-08
-1.0361923840040692e-06	-7.499142137461879e-08
8.873336433381656e-07	1.7307964461398217e-07
-6.401130103946783e-07	-1.2639261372395462e-07
2.013299019108446e-07	4.1902728946533544e-08
2.9142350156947922e-08	-3.2546482410510423e-09
-3.948824931218229e-08	1.7893661040392913e-08
2.7701568848348997e-06	7.951577905124973e-07
-5.122202071499567e-06	-1.141892457868415e-06
-6.747735961691029e-06	-1.075471880640459e-06
-9.13859204185674e-06	-1.3869422131468856e-06
-6.303706789559873e-06	-1.038428210529653e-06
-8.8431654219906e-06	-1.2745476362334053e-06
-1.3525828720552482e-05	-2.102635187063138e-06
-1.3256353875052994e-05	-1.99096004314188e-06
-9.070569687325686e-06	-1.4614506042951686e-06
-8.407483883979685e-06	-1.324621937692737e-06
-2.837745298717556e-06	-6.83521130270082e-07
2.9157321920989777e-06	1.048728613071874e-06
-1.7016109262324036e-06	-6.946007415776843e-07
4.974310768756165e-07	2.1471013730124037e-07
2.0238900123157386e-07	-3.649569225530118e-08
-1.0262210369393035e-06	1.0647297285069924e-07
-1.239344204818522e-06	-1.126635667468916e-06
-6.260132647487861e-06	1.0741733000136054e-06
-2.7594834207840527e-06	-1.2993693771707972e-06
-1.0540615804738442e-05	-3.347920088291641e-07
-9.397355254776172e-06	-2.0698757649698663e-06
-1.1042831416961692e-05	-5.34457083325788e-07
-8.592706632041184e-06	-1.262011890945826e-06
-1.743069964614295e-05	-1.7702294303621846e-06
-1.1829434641983644e-05	-1.8314436361396485e-06
-3.44467034435359e-06	4.259410304995587e-08
-6.917889511357637e-06	-4.3060652954786e-07
1.8023559359765377e-07	-1.0477829618797224e-07
-1.2620925388447233e-06	-1.892053292987291e-07
4.918321360475945e-07	9.183299456809137e-08
-1.9449103615839317e-07	4.1379138460937655e-08
9.237163258709836e-07	-1.4608749358950258e-07
-9.40251610455652e-06	-6.154207110296977e-07
-5.230724115771505e-07	-1.3523896352813415e-06
-1.0655410540059126e-05	-3.013538134042051e-07
-7.462915524040299e-06	-2.0342045442439577e-06
-8.823108534237114e-06	-7.97301604997829e-07
-6.395106913879749e-06	-1.9912534426715283e-06
-1.940420418352784e-05	-2.1009404692236745e-06
-1.1992107459408152e-05	-2.618819000365083e-06
-1.1481319467985253e-05	-1.52214016331419e-06
-7.40497510513554e-06	-1.0070027994687569e-06
-7.871689900963226e-06	-1.2038080398359087e-06
-5.173186988533818e-06	-9.190511038866252e-07
3.361804898731585e-06	6.56414194145178e-07
-1.008927305423873e-06	-2.1279553371707794e-07
1.7580582204478424e-07	-4.2418771717449096e-08
-9.564948282671925e-07	1.4643852371276517e-07
-3.30918935273697e-06	-1.2126540320413686e-06
-1.2114116898025396e-05	-4.6550884448623e-07
-7.31746754318732e-06	-1.6601907210667478e-06
-4.789944357151011e-06	5.665556965498159e-07
-7.314006404858297e-06	-1.215270203859482e-06
-9.484321163467664e-06	-1.6955643954627097e-07
-1.0356677915766465e-05	-2.4146948823339353e-06
-1.4519692215305423e-05	-8.795020235538265e-07
-4.937392185662923e-06	-3.523441345818877e-07
-9.501500725416492e-06	-9.475852362217678e-07
-1.3753024576186548e-05	-1.7871555195019726e-06
2.2504790657393065e-08	1.5695480242466063e-08
-1.298559753601749e-06	-1.9292530194164594e-07
5.006340923510104e-07	8.142592820712403e-08
8.250073766268196e-08	1.3960806759809145e-08
-3.577089592904154e-07	-7.721948170407981e-08
-5.177673508969053e-06	-4.895808005570895e-07
-1.0170213481887842e-05	-2.0144394654632614e-06
-7.637411848573777e-06	-1.1234401943390309e-06
-9.369842171958428e-06	-1.190616195685908e-06
-3.5858242191413803e-06	-8.850719873095008e-07
-5.286868060357745e-06	-8.948943256478111e-07
-4.005357767294318e-06	-5.450324848814065e-07
-7.867526431248712e-06	-1.4948163254011388e-06
-9.203080046084078e-06	-1.3606175208743722e-06
-9.024053036270685e-06	-1.2800436230491048e-06
-1.3201959425120156e-05	-2.4612949417182117e-06
-1.4973670883047018e-06	3.96439128296204e-07
1.73966260625603e-07	-4.97050355971481e-07
3.2569280465956486e-08	1.79931519881996e-07
4.6893693437002735e-08	-1.6489338913761248e-08
-2.565430148261565e-07	6.176383165161366e-08
-6.960246917703926e-06	-1.225932717051174e-06
-9.226164727978998e-06	-5.877954295089661e-07
-1.0736722064468982e-05	-2.0287608998108846e-06
-8.935533479609246e-06	-5.416789414145002e-07
-3.6315841603311033e-06	-4.067321795483991e-07
-4.337389778068047e-06	-2.3711735713663036e-08
-6.79054894258101e-06	-1.1938169889253237e-06
-6.85324375178415e-06	-2.627131300948169e-07
-9.462737616771663e-06	-8.984805329185061e-07
-1.1229134972597544e-05	-1.7199140848029056e-06
-1.3792787421898548e-05	-1.5795218347798085e-06
-2.5992051408481117e-06	-4.677102348756713e-07
7.669529482515071e-07	1.9525474365246607e-07
-1.390255747172076e-07	-4.6181032385357565e-08
6.411863384379499e-08	6.076359693195282e-09
-4.240272857782466e-07	-5.326929903842143e-08
-1.0174701844193102e-05	-1.5509985704134795e-06
-1.2965074629622837e-05	-1.5775651143906675e-06
-1.428478381652124e-05	-1.7924952173044032e-06
-1.2430007922598234e-05	-2.372325800870307e-06
-5.413996360654443e-06	-1.0710607686691029e-06
-6.34918464637071e-06	-9.68417191970459e-07
6.0022530851048805e-06	2.024188119936723e-06
-1.0109942691489647e-05	-1.6886031828786814e-06
-1.3260506909727328e-05	-2.7329462806256836e-06
-1.4919671338218976e-05	-1.6388003052891671e-06
-1.961673404262142e-05	-2.727909320745674e-06
-4.020868517012823e-06	-5.471257143973321e-07
1.251052621373539e-06	1.1301798647592616e-07
-2.565770743289331e-07	-9.378648146607604e-09
1.3172740747133656e-07	-1.6400127029488448e-08
-6.293753656188445e-07	4.622782833410816e-08
-7.918712204167982e-06	-1.3790474199913807e-06
-1.5058701766511373e-05	-1.5218800160131196e-06
-1.2639361861806494e-05	-2.4931136019606853e-06
-1.3789352690707776e-05	-1.006381365070462e-06
-5.403445135418309e-06	-1.0213880181097526e-06
-7.658026181165282e-06	-4.08836988592503e-07
-7.424689326271956e-06	-1.2937976107954152e-06
-1.1517193193726824e-05	-1.043020847057628e-06
-1.3730881347523294e-05	-1.6264024856944334e-06
-1.4509066977846446e-05	-2.116030429298532e-06
-1.983804451636296e-05	-2.809052698601542e-06
-2.2735212137100704e-06	-2.5496640092627243e-08
1.2087313596647601e-07	-2.463269369837572e-07
1.0232447437506609e-07	1.0815256799126126e-07
1.3094472871355464e-07	-7.990313562527977e-09
-7.009358639757352e-07	3.765869231405133e-09
-5.221054731030812e-06	-8.885831642287765e-07
-1.2880806756683094e-05	-1.8463677727934871e-06
-1.0542735775797387e-05	-1.53702285820341e-06
-6.676486428224536e-06	-4.220088211011162e-07
-7.77946961368832e-06	-1.3452483114382414e-06
-9.81129475924218e-06	-1.0021227630957825e-06
-1.3061083177568588e-05	-2.473394800725256e-06
-1.51474700266673e-05	-1.8659820329698896e-06
-7.102467026024723e-06	-9.104990000717296e-07
-1.244302526498822e-05	-1.4306267495878604e-06
-1.584918937962212e-05	-2.6964522523686376e-06
-1.0030436845138924e-06	2.684644538647602e-07
-5.257008315381243e-07	-4.120395512284371e-07
2.614433291770211e-07	1.5220666783649002e-07
-1.0931915601707097e-07	2.299577009406933e-09
5.032505300686481e-07	8.482019275320213e-09
-7.653545884392496e-06	-1.102046569756571e-06
-1.6511280997337998e-06	1.854984921896492e-08
-7.719559496267098e-06	-6.96181121518296e-07
-8.231810894899931e-06	-1.0901598188753396e-06
-9.559512172996054e-06	-1.0590235788331538e-06
-7.85460252737178e-06	-1.272778867978464e-06
-1.5568285140168364e-05	-1.9250066178045453e-06
-1.4015835461342812e-05	-1.983252902839625e-06
-1.1902824751324614e-05	-1.2729177415201045e-06
-5.165671881804489e-06	-5.895374927562749e-07
-7.65488861757696e-06	-5.624983214775491e-07
-3.944447590646351e-06	-1.0784007940900024e-06
2.282725362029273e-06	7.47338352014008e-07
-6.549486673257495e-07	-2.350545717677898e-07
2.1320714461309802e-07	-6.507184536276056e-09
-1.034351980437584e-06	-2.7005851869484617e-08
1.043345996578616e-07	-3.340474748766098e-07
-8.11863008617902e-06	-5.792714152312515e-07
-3.5350346044962865e-06	-8.144835591227421e-07
-1.3466636235186617e-05	-1.5994515069221251e-06
-9.076535135108336e-06	-2.2895136344482756e-06
-1.1948227762016027e-05	-1.3876273712574327e-06
-1.2009454916648273e-05	-1.5591523674075066e-06
-1.8248750014744445e-05	-2.8367058177333015e-06
-1.3919949190104737e-05	-2.713159222915332e-06
-5.21893742495276e-06	-1.01863555653293e-07
-7.526732658619402e-06	-1.4068767614415662e-06
1.266621896900967e-06	7.424612022381265e-07
-1.8081742835121152e-06	-8.260168275415568e-07
6.390245153324392e-07	2.940622953551279e-07
-1.393666923438981e-07	-1.0725084404647756e-08
6.964922570306191e-07	8.711363474756059e-08
-3.694032370776636e-08	2.516016066937842e-07
2.5116042332911128e-06	4.267432829145908e-07
-6.5358419452092165e-06	-9.483913190406036e-07
5.42401583814914e-07	5.269705833323423e-08
-2.1941644687249916e-06	4.317707920704729e-07
-1.2509549969760604e-06	-8.46269758251506e-08
-7.336019068806848e-06	-1.1680219608061917e-06
-2.589343339864212e-06	1.6530963558408437e-07
-6.3409187054216e-07	4.557183137871619e-07
-5.448339878572612e-06	-1.239951443711658e-06
2.0490810943021458e-06	8.881184100477939e-07
4.4175093182905314e-08	-3.256205424749253e-07
5.825040476019752e-07	4.7341194956095226e-07
-2.3411542228263493e-07	-1.7532606953254666e-07
6.171943796736047e-08	1.7788723629104263e-09
-2.796245067655949e-07	-2.1582971363663848e-08
7.358869813775873e-07	7.953984761870354e-08
-2.2360765798031845e-06	-4.080810093500536e-07
1.3788970687924406e-06	1.4300799805895233e-07
-2.008153613532584e-06	-2.224650619004906e-07
-3.142624510012647e-07	-3.79801719605651e-07
-1.2955950303224368e-06	-2.060959500678162e-07
3.903466153532914e-07	7.03916608643419e-08
-1.6067135111920304e-06	-4.475123927516274e-07
-1.435514270590327e-06	-4.039113597865972e-07
4.997571747320313e-07	2.107249690316937e-07
-1.4521771786669102e-06	-4.945693095294215e-07
7.177771038310973e-07	3.742366128867253e-07
-6.516644937595574e-07	-3.442815832073225e-07
2.1546219765812875e-07	1.1760817520906065e-07
-9.537036592349282e-09	-6.493566868816193e-10
4.3374719874779784e-08	5.015713217063824e-09
-1.1066832379142685e-07	-1.7339516293711566e-08
3.335088168975562e-07	7.427338791242637e-08
-1.8814621145132067e-07	-2.549750173075144e-08
2.823930344519623e-07	3.9982222644763476e-08
5.735494327327197e-08	6.16227814950457e-08
2.048991009680763e-07	4.0360981048603456e-08
-6.721770491367289e-08	-1.4738911596883993e-08
2.581565513185183e-07	8.014026188315674e-08
1.9812104663913936e-07	6.48836276223239e-08
-5.584476850038667e-08	-3.085060436658852e-08
2.147705898405242e-07	8.237293793429517e-08
-1.051865041636698e-07	-6.171429610382408e-08
9.6914056935926e-08	5.6643451921863293e-08
-3.21033226060213e-08	-1.9301107296409068e-08
5.5846417796656715e-08	-2.604832568237842e-08
-2.399864855108011e-07	1.0677454708184752e-07
1.3005964700010236e-06	-2.2135183773546285e-07
-2.7473155611647542e-06	4.673217582558663e-07
1.532307219953306e-06	-3.771083396155763e-07
-2.768412823909852e-06	4.703595038413097e-07
-2.217714563140404e-07	-2.2011413937306765e-07
-1.4085660412407476e-06	3.431970836365308e-07
-1.3112898589364285e-06	-1.946396937032096e-07
-1.6824454919054214e-06	2.475848115683109e-07
-2.0394592667957396e-06	6.643301252896199e-08
4.383117302812093e-07	4.2826194855148725e-08
-1.5812397335998944e-06	5.9165759872098096e-08
1.312794819513739e-06	1.0069055415091297e-07
-9.889094840636927e-07	-7.914356062712272e-08
3.147851304990725e-07	2.8923711668477163e-08
-2.226210174286491e-07	9.336332048592661e-08
9.246727642821868e-07	-3.799558872304528e-07
-5.817326423335931e-06	5.385710354927053e-07
1.1955167607586826e-05	-1.168683501192941e-06
-6.5621197201077305e-06	1.2418059946771724e-06
1.3295146774399416e-05	-1.3064416602906784e-06
6.075057726103541e-07	9.567532296886276e-07
5.989323331145498e-06	-1.0257091917205556e-06
8.714760674820331e-06	9.592033197508256e-07
6.9671787200442506e-06	-5.634623508592168e-07
9.947065641995354e-06	1.4270744977018164e-07
-1.7130338514693372e-06	-1.702780345107282e-07
6.722081907675255e-06	1.7110662221561094e-07
-5.804369696856516e-06	-7.760755349662931e-07
4.208840038287594e-06	5.865134388218743e-07
-1.326069234238073e-06	-2.0046647868820297e-07
-8.41200293733337e-08	-2.2953587612765385e-08
-1.3272086522426238e-07	7.729865862268093e-08
-1.3495081486483302e-05	-4.823146161417762e-06
2.7379095577381987e-05	7.391714537174886e-06
4.72299466372194e-05	4.787815496692986e-06
5.1694091174228056e-05	8.517071684327861e-06
5.2488406829685286e-05	5.277508938371203e-06
6.554279903540166e-05	7.434700389792626e-06
0.0001379257203032	1.0897557779663868e-05
0.0001013276137051	1.1169619618408662e-05
5.620932172397854e-05	8.274383262919359e-06
5.426156961274919e-05	6.8681961999615484e-06
1.6704105215686408e-05	4.209882298454296e-06
-1.5317090334027174e-05	-5.87527660426266e-06
8.746995635651261e-06	3.91356316154903e-06
-2.530007497655331e-06	-1.2069022678947225e-06
-1.4680921057813682e-06	3.639323958799164e-07
7.200340349709213e-06	-1.2379765246512343e-06
2.510173269388145e-06	8.131290139921324e-06
5.06870247985469e-05	-9.33743181881334e-06
1.017442078647348e-05	9.663348566390128e-06
8.587531493368647e-05	-1.8209866521124357e-06
7.629882450875208e-05	1.2672432417487773e-05
9.132384529559936e-05	3.401560238049441e-07
4.70397482383296e-05	7.420232095746218e-06
0.0001433863040011	7.64040585541969e-06
9.509913070654092e-05	9.14998634587228e-06
1.741631198080789e-05	-6.448706211223655e-07
5.072269692960479e-05	1.955986561572183e-06
-7.174277070581119e-06	3.843646039020167e-07
1.2296856157317033e-05	1.323733942481975e-06
-4.477035193166099e-06	-6.29144641501041e-07
1.391349267291812e-06	-3.658666530312491e-07
-6.557338421280978e-06	1.3551505231892487e-06
6.529478286224006e-05	1.214596958705947e-06
-4.277626969816851e-06	1.0530651230643384e-05
8.84759636901169e-05	-9.334652999035872e-07
7.183879977447893e-05	1.379400014491597e-05
5.975256065764225e-05	2.6310391883709692e-06
4.248335084162112e-05	1.254655211941484e-05
0.0001420920900702	1.0421253527613006e-05
8.042097564696401e-05	1.514158618257697e-05
0.0001005703661583	8.431432331953506e-06
6.333958399708443e-05	5.60987349068862e-06
4.734062744184878e-05	6.796808471926687e-06
3.762261270554138e-05	4.752904523495809e-06
-2.468950194565777e-05	-3.5631035807196655e-06
7.443778153474374e-06	1.1889270600273243e-06
-1.5027531604044002e-06	4.222489286041736e-07
7.92095321432107e-06	-1.551086031232592e-06
1.247812647343996e-05	8.924554421146472e-06
9.47555997158674e-05	-1.859388988840599e-06
6.963521487801231e-05	1.1897399746037077e-05
3.7501030725515006e-05	-6.976057265478164e-06
5.160326933103307e-05	8.608533643038131e-06
7.233207122790358e-05	-1.842141940416659e-06
6.019358055496603e-05	1.3441363046852937e-05
0.0001084120783161	2.916349207707912e-06
3.466776951219121e-05	1.4991624474003654e-06
9.05864763584144e-05	4.349568021060391e-06
9.7546349256704e-05	9.019520066571237e-06
-8.614861203224644e-06	-2.945364647145537e-07
1.4911017805500974e-05	1.4192026999692385e-06
-5.292686928917768e-06	-6.059368204215842e-07
-4.5637844327518627e-07	-7.97950535328285e-08
1.7982873905012404e-06	4.5481003523119267e-07
4.0978649827834005e-05	2.0954369508547823e-06
8.435884061324966e-05	1.1687458514354851e-05
5.231437563001359e-05	5.430745945004586e-06
6.986735415517705e-05	7.218146571267075e-06
2.3624022048963546e-05	5.1594047488053386e-06
3.752143768313304e-05	5.1650977564478405e-06
2.9226691135399848e-05	3.3638901760238872e-06
5.484879541278409e-05	8.663605072852433e-06
6.690543688720234e-05	8.229634785787386e-06
6.468302635562367e-05	6.358388271074062e-06
0.0001081311963773	1.3887487057030992e-05
1.0394141666386684e-05	-3.005052631289745e-06
-1.3328569317219977e-06	3.361495288089347e-06
-1.84452164178072e-07	-1.1920297956164688e-06
-2.9373986506377234e-07	1.327809488441673e-07
1.5520331643456783e-06	-5.185234143596621e-07
5.620154640669982e-05	7.189052345485328e-06
7.752547848159853e-05	1.4903549446913883e-06
7.293189820028701e-05	1.1543171910237352e-05
6.481909245882006e-05	1.4544768346212962e-06
2.7157536766753123e-05	2.3880795604220016e-06
3.313188048313757e-05	-7.211882856045333e-07
4.098506990920305e-05	6.2001067752568185e-06
5.202986102993347e-05	5.957068269925924e-07
6.804936001941998e-05	4.095213735820242e-06
7.811713351997364e-05	9.00434894109099e-06
0.0001140938344727	7.6184622370613744e-06
2.016690424611827e-05	2.8488801753484263e-06
-6.150896540774432e-06	-1.2966893794720978e-06
1.1480096193252606e-06	3.217302697625606e-07
-5.702540917080353e-07	-1.3513409263645072e-07
4.543928052951201e-06	6.703405106129365e-07
0.0001094618520616	6.758513910693278e-06
7.828069471805865e-05	1.0291768947886198e-05
0.0001103708148396	7.84704025865656e-06
7.227086045810899e-05	1.4186203226105148e-05
4.234217742368031e-05	4.587936357135598e-06
3.431996554865517e-05	6.287192038795197e-06
-2.4785213139370872e-05	-1.0837599950958642e-05
6.21048901099145e-05	9.584118826508034e-06
8.910212741399299e-05	1.4413542893380029e-05
0.0001011435870546	8.796982074368325e-06
0.0001539931386427	1.4416349762441278e-05
5.630622420581436e-05	2.766417037931266e-06
-2.225315947417847e-05	-6.097792715896155e-07
5.4600452408009984e-06	6.910679601150531e-08
-8.392784851052853e-07	1.665644982689709e-07
3.816346444706083e-06	-5.540164236341662e-07
6.0640667946437387e-05	8.177110268772417e-06
0.0001258662546442	6.356637187699475e-06
8.698277867493093e-05	1.4281600423893212e-05
0.0001013633117018	3.793847098211205e-06
3.830477969671201e-05	6.380830758991669e-06
5.761992380803184e-05	1.1074869139726471e-06
4.688056912834142e-05	7.22454907373252e-06
8.53511662606423e-05	4.9292708310949085e-06
9.840978508707444e-05	8.580544265361986e-06
0.0001046238445209	1.074366833119434e-05
0.0001617196179421	1.4691064546325657e-05
1.4610007764161592e-05	-1.225696028013614e-07
3.685324504627713e-08	1.5944994451435316e-06
-1.001607730910791e-06	-6.849600946424792e-07
-1.104333447096714e-06	1.4612540598953444e-07
5.743072377425733e-06	-4.059192155485592e-07
2.892476961955939e-05	5.6449467439705335e-06
9.899806707755764e-05	8.39231230689518e-06
9.212355607127892e-05	9.383857338377906e-06
5.450809424681896e-05	9.097183952925952e-07
5.36695696511455e-05	8.76858587229146e-06
7.259368722268055e-05	4.189192243037902e-06
8.433774508598452e-05	1.3839532926530207e-05
0.0001099352075708	9.618091037635596e-06
5.41128222967706e-05	5.597165374626784e-06
0.0001099666949139	6.828927222981015e-06
0.0001134443651897	1.4901448514192158e-05
6.21670029796002e-07	-2.3933697210208506e-06
8.039285520485116e-06	3.0950270204671135e-06
-3.1630394981376716e-06	-1.1306611784560064e-06
7.847115237185699e-07	-5.3969451922203065e-08
-3.62228715458678e-06	1.0298241987324868e-07
5.147162745519269e-05	5.482790840722701e-06
4.761202988873486e-06	1.0442163043732617e-07
6.29349067092437e-05	3.194571280856458e-06
7.738040530675705e-05	5.919292746567978e-06
6.832161164333056e-05	4.649601894557365e-06
5.658807001432183e-05	6.948970592897787e-06
0.0001087499985631	9.488075654272224e-06
0.0001007782357323	1.017234490369316e-05
0.0001040860317414	5.94157546385428e-06
4.30793956954809e-05	3.447395205134933e-06
4.588706508005304e-05	2.3169529230921936e-06
2.7565365555451196e-05	6.32957952342284e-06
-1.6280974498750744e-05	-4.528006091713194e-06
4.707741740700001e-06	1.4439496036695684e-06
-1.528694363070838e-06	1.4238618571011825e-07
7.240725813452699e-06	-2.507510142835079e-07
-5.12570561728756e-06	2.6181676926937796e-06
6.285692527222406e-05	2.220259078680052e-06
1.597201596383749e-05	5.596066801113951e-06
9.842827509333667e-05	7.337973975619496e-06
7.55305740572276e-05	1.3950940949112123e-05
9.796132502322182e-05	6.252801253886762e-06
8.773540672884491e-05	9.43932587295821e-06
0.000150190521652	1.489298299047816e-05
0.0001027276406179	1.5458092958547476e-05
2.9542681795461308e-05	-1.9419551441272716e-07
5.551804167609615e-05	8.687367118779322e-06
-1.3472146183509368e-05	-5.33905554197503e-06
1.540851880959527e-05	5.647718481169801e-06
-5.300534636891328e-06	-2.001882058142165e-06
1.0468288184356142e-06	-7.624862209195351e-09
-5.050673894391528e-06	-2.333025668468046e-07
4.897712575662488e-06	-1.6444682373246768e-06
-2.4776209668013665e-05	-2.1602091475227734e-06
4.83486975237545e-05	4.3012912802192955e-06
-1.3881136814572753e-05	-8.54881204005323e-10
1.7715540010948232e-05	-3.694967028566484e-06
7.582340896387295e-06	8.84489565846723e-07
7.756445868745318e-05	4.980825403143837e-06
1.8049506017962408e-05	-1.2230878131380062e-06
-2.810225417747348e-06	-3.5874685231860137e-06
3.744910895090185e-05	7.06976222544001e-06
-1.7580657893304096e-05	-5.833418140672358e-06
4.167687907867643e-06	2.996340744921575e-06
-6.811492978728741e-06	-3.6163230214311457e-06
2.464499702106739e-06	1.3097317660738794e-06
-4.3286099383729194e-07	1.0087019881823478e-08
1.941818320200044e-06	4.958992675202329e-08
-5.791011523246198e-06	-3.764113723544694e-07
1.6665475673617425e-05	2.2922005108850183e-06
-1.052054711957419e-05	-6.089861734598044e-07
1.6101056295820792e-05	1.234609797039816e-06
1.8602355181200115e-06	2.514808633644689e-06
9.201583956049905e-06	1.0064791087842151e-06
-1.737979906731289e-06	6.681718847011786e-08
1.1214072307474156e-05	2.5729009657911304e-06
1.1733406614544402e-05	2.667811500454216e-06
-3.9632663939694565e-06	-1.33903478758859e-06
1.0676233955171871e-05	3.125981491095712e-06
-5.725316142251162e-06	-2.5047404248862497e-06
4.974666298601825e-06	2.2748335057786567e-06
-1.6312866346516817e-06	-7.766643570908268e-07
6.70533284171655e-08	1.0015277424781895e-09
-3.020355728113242e-07	-1.913044206315882e-08
8.90004514342244e-07	9.774096417646701e-08
-2.5202106681176035e-06	-4.39470196550022e-07
1.4563796161728588e-06	1.262661923196868e-07
-2.271579362250856e-06	-2.441840525111067e-07
-3.5996712939149405e-07	-4.039940302094342e-07
-1.476234210348125e-06	-2.1270923660751258e-07
3.43139944925246e-07	1.4500781158391634e-09
-1.8315800548809295e-06	-4.690463624896669e-07
-1.6200279295493296e-06	-4.40918946850213e-07
4.549274693143185e-07	2.0073773770307457e-07
-1.5968491963811583e-06	-5.283676857160014e-07
8.606153781397678e-07	4.193776100458038e-07
-7.519883014261321e-07	-3.7864217728139977e-07
2.465379427387206e-07	1.2878937388363576e-07
-1.289562376674196e-07	3.522404577928785e-08
5.920703061874284e-07	-1.611528485230715e-07
-1.748269043944871e-07	-4.6117395452432387e-07
3.55472718955517e-06	4.3521425401002243e-07
-6.606819398730122e-06	1.338587272618568e-06
4.388282546090104e-06	5.827609404558368e-07
-3.061130287249497e-06	1.0044364413346212e-06
-1.7722172800602547e-06	5.963188716056486e-07
-3.270990308947746e-05	2.053210837513862e-06
-3.5713744045101088e-06	1.2315206173530689e-06
2.83585066459999e-06	1.0537688077507137e-06
-5.265581965485884e-06	1.1058770589541808e-06
2.9846786292690417e-06	4.6651710037668835e-07
-4.1292575991105985e-07	-1.0179093315705577e-06
8.063850962380055e-07	6.532574588819746e-07
-3.0488128326265624e-07	-2.0481767493432897e-07
6.307914013251457e-07	-1.7513874534357164e-07
-2.7447697016114723e-06	7.521957683327776e-07
5.539586933033156e-06	1.2669730951040944e-06
-2.14721148671116e-05	-1.2331582845757802e-06
2.900399523441516e-05	-4.8639089522915805e-06
-3.197134299429789e-05	-1.4013028889078846e-06
1.7376960641231643e-05	-4.2492208536461735e-06
8.116235435312184e-06	-1.3908887400842583e-06
0.0001792684720174	-7.403960548459025e-06
1.8115928082469253e-05	-3.982973460134439e-06
-2.2025604794931455e-05	-4.090368201354505e-06
2.0023967493037932e-05	-3.1039196311309913e-06
-1.4891580548223303e-05	-2.3232650618417352e-06
5.948965641736968e-06	4.352905777367644e-06
-5.952174043392071e-06	-2.9871869655275397e-06
2.053748086942314e-06	9.598408839542454e-07
3.707699927427205e-06	-1.1127991317953047e-06
-1.4221959827055677e-05	4.173733601479744e-06
0.0001066513213359	-8.089525519776311e-06
-0.0001761042357851	1.0848959901231255e-05
-4.628838199520351e-05	-2.0873332964890697e-05
-0.000303597653753	1.008430017204804e-05
0.0003771046010477	-2.2724180341713132e-05
0.0002773591986223	6.607761622634861e-06
0.0019336433498716	-1.7181378224876596e-05
0.0005101841222131	-5.962637222244555e-06
-0.0001522803188154	-1.3363548248384177e-05
-0.000152289717177	4.6418595599575534e-08
-7.13383702413774e-05	-9.817889473761268e-06
8.82000694600172e-05	1.3746139777121772e-05
-6.0645520215939885e-05	-1.2144815687895814e-05
1.9060253973156494e-05	4.23457907793993e-06
-2.9508775284215954e-08	6.737009419902945e-07
-3.296273980371934e-06	-2.714947601204346e-06
-9.692473609492856e-05	6.030136660299506e-06
-4.231643954765787e-05	-1.3637556281887502e-05
6.89302984105784e-05	-7.627380331605656e-06
0.000496424840894	-3.030802952296129e-05
0.0004505519311933	-1.2645057255276072e-05
0.0004814392585638	-2.7571855209288712e-05
4.4936420927866345e-05	-2.4161685424372883e-05
0.0007834507769692	-3.726241974777808e-05
0.0005957388840387	-2.440377218190101e-05
3.3845665410238214e-05	-1.6776160077288403e-05
-9.2215558583523e-05	-3.8090577979523863e-06
-7.087055024673658e-05	-9.52543357655914e-07
3.657808309677002e-05	7.622857736869901e-07
-1.0575662933680776e-05	-3.188494503148777e-07
-4.901151182817235e-06	1.3499246521756611e-06
2.2854961833649763e-05	-5.15446532485941e-06
-0.0001324047028153	-3.6065518145309624e-06
0.0001158830843371	-1.9118178451388997e-05
0.0003745337318771	1.89304881646885e-05
0.0006757626442967	-2.4177242966751447e-05
0.0002100465423084	1.1477765265607e-05
0.0003117168973873	-2.095701658894364e-05
-1.879719209356985e-05	3.53939904073126e-06
0.0004636562117998	-1.6076035102652925e-05
0.0006746035193142	-1.8933030863250924e-06
0.0004148210746862	-2.574480795596686e-06
1.6972024739338344e-05	-4.655218000329971e-06
-0.0001048111882122	-2.2879574285948656e-05
7.96501918403702e-05	1.7114819613836835e-05
-2.513855137253386e-05	-5.663932920687866e-06
-2.6020027015460146e-06	1.7479393989826732e-06
4.722192196090457e-06	-6.542761569223341e-06
-0.0002002377748877	1.761670480417905e-05
0.0004299136342967	-4.693048573621116e-05
0.0005914038167918	3.552410395465216e-06
0.0005776351173427	-3.824967983945395e-05
-1.1729199428996304e-05	1.1240990288691712e-05
0.0001831231434246	-3.6927789714923006e-05
-0.000194608353301	-3.105892098510001e-05
0.0001979842602251	-3.366003038335472e-05
0.0004513302917023	-5.246545337489267e-06
0.0007624349094898	-3.2885743080520883e-05
0.0002502773977376	-1.3374520070148142e-05
-0.0002176294466689	-5.769511715826876e-06
0.0001304864311252	6.990735239435792e-06
-3.882004317510871e-05	-2.7200562832885536e-06
-1.0373415331798363e-06	7.501935889520481e-07
5.251700403178192e-06	-3.2537818096393587e-06
0.0002350061099393	-5.4116199993568976e-06
0.000535951344638	-2.147361911078294e-05
0.0003017997481663	5.518565276776453e-06
9.912479502009692e-05	-1.1419150377151092e-05
-1.6385497160304428e-06	5.7325546455603975e-06
6.846269017364749e-05	-6.429407776915344e-06
8.666257302099306e-05	1.765804741832064e-05
7.52145834348773e-05	-3.777332354344347e-06
4.5016301693368574e-05	-2.3301553346683803e-06
0.0004008923658519	-4.4184766228829745e-06
0.0006667654294355	-1.9193400615680184e-05
4.468791688250676e-05	-6.9408572392797465e-06
-9.743230347304734e-07	2.947737276557849e-06
-2.2829618726291013e-06	-7.990397355138813e-07
-1.8938031724836525e-06	2.2573890656006285e-07
1.1688762675581114e-05	-7.760436743023431e-07
0.0003853046039959	-3.358384190529841e-06
0.0005254470993433	-1.890768863374981e-05
0.0002452574951014	-2.15121408801086e-05
0.0001122668150641	-2.034000959820786e-05
6.434513858778245e-05	-2.2214420100299957e-06
8.998541657913261e-05	-1.2953218623359046e-05
-7.390958422860661e-05	-2.376685031308599e-05
0.0001364557706902	-1.540487753388641e-05
0.0001051960821231	-1.43455213766003e-05
0.0002976980179202	-2.927881820278208e-05
0.0007689387986996	-1.674398038052242e-05
0.0001471183650566	-3.2418469800818575e-06
-4.841424337157625e-05	2.5987821321311774e-06
1.016520015270388e-05	-9.094738084211996e-07
1.3969973946973336e-07	-3.659565238920819e-06
2.6997332108443515e-05	1.32228852624043e-05
0.0015982935277001	-5.70395951378333e-05
1.6841279474213788e-05	4.01615334807151e-05
0.0001780188603396	-6.350821719225983e-05
-0.0002815559451849	3.113973330520717e-05
0.0002427646908691	-5.654740227241062e-05
-0.000222574694975	3.1385820005051937e-05
0.00029336777215	7.222971409983914e-06
-0.0001071193434874	1.4048594663539313e-06
9.358104027201075e-05	-3.762007771136008e-05
-0.0002450225753531	2.667958531893234e-06
0.001199755419403	-4.030831527955378e-05
0.0010421942598961	9.915852835827657e-06
-0.0005106631110979	-1.5254753872964696e-05
0.0001390033674892	5.9056264821852766e-06
-1.92378944951274e-06	9.230366541832768e-07
9.054500523058796e-06	-3.624317542815497e-06
0.0003449899226865	-9.176282531322526e-07
0.0007698598309465	-3.473765580641025e-05
0.0004336449997864	-1.27853365845733e-05
0.0002201964700315	-3.040609310027424e-05
4.902494591000401e-05	3.7778387413569137e-06
0.0001512916796621	-1.9734653462233056e-05
-2.191809747132528e-05	-1.1263154219578958e-05
0.0001956747767175	-1.938704468602699e-05
0.0001557251609527	-1.4849619924203693e-05
0.0005689044098999	-3.07828860060946e-05
0.0009647198669427	-2.5025931594424533e-05
6.885595038305818e-05	-5.966064414286044e-06
-2.3559094909962527e-06	3.886766725556579e-06
-3.3328633837148773e-06	-1.29988171270809e-06
-3.1620039249375886e-06	1.987268829358713e-06
8.732988506426882e-06	-7.806052791957071e-06
-0.0001420996460514	1.0183670619495732e-05
0.0005072446244774	-4.7305864334849375e-05
0.0006295506092701	1.55817619150697e-05
0.0005984010285516	-3.196687269545828e-05
6.535118485098351e-06	1.701550408145628e-05
0.0002047896125159	-3.020183708018584e-05
-7.525639130904976e-05	-5.1171028758886985e-06
0.0002320273294484	-2.3040768766389384e-05
0.0004736667997632	1.830926541890467e-06
0.0008069991542736	-2.042407699310407e-05
0.0003648584326308	-1.820412195147955e-05
-0.0001944306983421	-1.2340077654425522e-05
0.0001248350310457	9.766437044622082e-06
-3.78706093423255e-05	-3.421804606893128e-06
-3.856126433554314e-06	9.97398804103847e-07
1.7355536466297985e-05	-3.520992201764071e-06
-0.000145807430354	1.7887749895774155e-06
1.3215862519877469e-05	-1.8368815142155964e-05
0.0002996431491801	2.7784085331537368e-06
0.0006815065654798	-3.058014351949282e-05
0.0002903192149013	5.374858437043306e-07
0.0003679914630319	-2.8716036987309145e-05
-5.85079272288882e-05	-2.247314711975544e-05
0.000570441176704	-3.080786759939437e-05
0.0007172254674955	-1.2871175027294366e-05
0.0003053947959813	-1.6107809482876054e-05
-8.41882865346298e-05	-3.02786247711548e-06
-9.768955662858882e-05	-1.47136331343984e-05
6.85185753854665e-05	1.252498438389741e-05
-2.1267324375449337e-05	-4.297727853915222e-06
1.3046073312505735e-06	5.250330175524646e-07
-8.511346344996062e-06	-2.6323173909671265e-06
-4.16593991798456e-05	-2.459585837167845e-06
-5.9007642680097386e-05	-8.786314089563913e-06
4.1681400390666e-05	5.929564248411344e-06
0.0002845504968699	-1.8196236846240753e-05
0.0005270007824271	-1.1131822484089811e-05
0.000523456296828	-1.3689131076585608e-05
0.000623673901201	3.6674728269212774e-06
0.0008700690450512	-2.137497242444531e-05
0.0004191111332552	-1.947392206754328e-05
-1.521114087670458e-05	4.916341438289184e-06
-6.469139399051522e-05	-1.0019666214719574e-05
-3.623305534057977e-05	-1.00017849610023e-06
1.4333444735677836e-05	-2.1152644001093087e-06
-3.742622243274126e-06	9.202850913146932e-07
6.617621930230611e-07	-8.486146982379616e-07
-5.728083446273838e-07	3.834575680115005e-06
5.647052715161439e-05	4.835148277847018e-07
-7.389189595026916e-05	8.75784254160414e-06
-0.0001050440823405	-2.776580494166361e-05
-0.0002337988732761	3.740777172740363e-06
0.0001018295899839	-1.1406822153005978e-05
5.488142257144284e-05	-4.605459867704748e-07
0.0009881791579413	-3.579612022027338e-05
0.0001139718994717	-7.005603759403511e-06
-0.0001828893509944	-5.826016701205037e-06
-0.0001443317545434	-1.9285266902446775e-05
-2.525416011112081e-05	3.1543823196929057e-06
5.097030705360576e-05	7.460381353883611e-06
-2.913696652278708e-05	-3.458169634167641e-06
8.724532813745393e-06	9.92760488762413e-07
4.545062788853562e-07	1.1873566838909596e-07
-2.50304162026415e-06	-6.685163396841014e-07
-5.841231380939732e-06	-1.04451032115695e-06
-5.718587130226235e-07	-2.29998816836721e-06
3.7375106797418e-05	6.492298322146122e-06
2.282031428983521e-05	2.686593918653135e-07
2.1042824725791497e-05	-1.3296099675465409e-07
2.2317453845349624e-05	8.273695717940432e-07
3.388812532456621e-05	1.0856910588898972e-05
3.636247134913434e-05	7.826485479682937e-07
2.7516665024012664e-05	-2.56717872986976e-07
3.591836931312099e-05	6.767834386074585e-06
-3.3560555319270336e-06	-3.5159359315025524e-06
-6.326199056397833e-06	4.218511549846362e-07
1.529369551367324e-06	-1.359416649674943e-06
-2.340612190303991e-07	5.357170605249881e-07
-6.735213077693241e-08	-2.360674948807813e-08
3.833918813740833e-07	1.2851847877541488e-07
1.2317907222197608e-06	2.100877701118988e-07
-5.220216608797273e-07	3.630200528290524e-07
-5.400860334255862e-06	-1.1971556044851104e-06
-3.888675866016794e-06	-1.131384850878906e-07
-3.0624846797234656e-06	-5.8732121263851294e-08
-3.519721291260094e-06	-1.7987610109580997e-07
-5.026490204188884e-06	-2.129436744478242e-06
-5.593193531504835e-06	-2.2292813948240225e-07
-4.390109763525969e-06	-6.869854737647353e-08
-5.449542233631257e-06	-1.216737368458347e-06
2.0054335314686565e-07	5.586118691131185e-07
1.3164982285414088e-06	1.3177410868186865e-08
-4.350434024480557e-07	1.7581230467033605e-07
9.464513701080678e-08	-7.370746076849806e-08
2.2782941323480797e-07	-1.1346779073478243e-07
-1.0147571441052294e-06	4.811328648223873e-07
2.653024106956611e-06	-4.624999704608218e-07
-8.479834978201523e-06	2.128067900558908e-06
3.367320706236227e-06	-1.949318138092262e-07
-1.665573729639718e-05	3.3434557838470864e-06
-1.666955412404105e-05	7.394756228573301e-07
-1.988743216029427e-05	2.976875368667356e-06
-4.145930173629885e-06	1.0084826177695295e-06
-3.12507974407572e-05	3.664473926635111e-06
-1.8650111440120945e-05	2.1601338340929314e-06
1.813394542677816e-06	1.292706978162143e-06
-6.450774121411128e-06	8.454118835423255e-07
3.523141674309217e-06	5.998777753177271e-07
-3.1736693909484117e-06	-3.460972341229781e-07
1.0610621102818285e-06	1.1521612076978468e-07
-9.687234315717349e-07	4.4149695422918106e-07
4.157667601541285e-06	-1.8316602211844429e-06
-1.410551939534607e-05	1.9203871480559248e-06
3.7859917637673494e-05	-7.08723932473644e-06
-1.9856133702708513e-05	1.7804526198911895e-06
8.121356516613817e-05	-1.1068107200930964e-05
8.347239050535786e-05	-7.581918663040954e-07
9.888372534448078e-05	-9.891732590598232e-06
2.0631150821746608e-05	-1.91451325406004e-06
0.0001556930262553	-1.118898135177416e-05
9.172115981560708e-05	-5.69634832905383e-06
-1.30324003003074e-05	-4.329674252610539e-06
2.731669196559476e-05	-1.6134278150430929e-06
-1.7410313462416727e-05	-3.138515298311342e-06
1.4657912138607896e-05	2.141929751207314e-06
-4.83439695661061e-06	-7.230023638556301e-07
-1.5939983391276853e-06	5.577693353425026e-07
4.756122441865896e-06	-1.8533468069749051e-06
-5.710808410860839e-05	2.2465495325813396e-06
9.636846122314962e-05	6.3668096131478265e-06
0.0003070959536227	2.692519863801768e-05
0.0007345379999168	1.7016087307638754e-05
0.0008540774542299	3.314080367821492e-05
0.0009159291361814	1.8280780813272e-05
0.0012093215892172	3.5998728719380306e-05
0.0014854750866307	3.9050594321824394e-05
0.0009128681137607	3.408375269088784e-05
0.0002689607957683	1.5749022045794994e-05
7.625276526451617e-05	1.7621593182578133e-05
-7.787051229327314e-05	-1.4443947424494623e-05
5.3626560466015305e-05	1.2416815248821616e-05
-1.6761195992678614e-05	-4.202507649048741e-06
-4.966155044149357e-06	1.8501660537132431e-06
2.4015431913923436e-05	-7.081464236870687e-06
7.770712115676252e-06	2.0773563222722224e-05
0.0004400848961877	-3.6919831102302074e-05
0.0007001082086756	2.00566166026805e-05
0.0005852861554664	-3.565146061224556e-05
0.0005587623014842	1.7648354320573923e-05
0.0006866959636162	-2.869934751606601e-05
0.0018836085051767	3.911363328933739e-06
0.0010665611426929	-2.1091827020084087e-05
0.0006401147302086	-2.4426014443509375e-06
0.0007754459480533	-1.460168715086819e-05
0.0004297724283652	-1.7307572255843714e-06
-8.961699353068341e-05	-6.011420829811795e-06
8.635271811856082e-05	6.897675011903643e-06
-2.852286536620661e-05	-2.6532822529569224e-06
5.802373915847278e-07	3.536023414853582e-07
-6.827945572699526e-06	-9.9058212714843e-07
0.0003075644732926	1.924763114285111e-05
0.000681871519941	6.853190135392527e-06
0.0006025585777109	2.6344041337254356e-05
0.0006960874904568	2.5198618025570917e-05
0.0007726810994524	4.1192146125911245e-05
0.0008731027140612	2.8576963112355695e-05
0.0011822656604462	4.353603158000717e-05
0.0013935576466094	5.4769592035999466e-05
0.0008185225240272	4.348084977052257e-05
0.0006530816583754	1.4060244198320793e-05
0.0008824555088182	2.7167522278273248e-05
3.438286552858056e-05	2.0179154816861686e-06
3.838811954234745e-06	2.1986172167251824e-06
-4.090479929658949e-06	-1.0914605840793708e-06
-5.773737583469211e-06	1.4282418942366897e-06
3.359663595957962e-05	-5.765664430941496e-06
0.0005240405002434	1.675367256573948e-05
0.0006010999056435	-1.6992977143352478e-05
0.0006634555566612	1.6986269508679408e-05
0.0008463282277993	-4.027527956552132e-05
0.0006611155236945	2.710346170230711e-06
0.0006924764399463	-3.024172079014672e-05
0.0005324577218434	1.0802450996247708e-05
0.0011355810072724	-3.1375282612314305e-05
0.0009976374751474	-1.9685881856428954e-05
0.0006394573853919	-4.931078702057479e-06
0.0009635414825324	8.97044810060617e-06
0.0002130571600273	-5.727219040974053e-06
-5.465860686385313e-05	5.566050745363195e-06
8.523560301283385e-06	-2.0936483077566145e-06
-6.168862511839519e-06	-4.13974974760196e-08
3.7869054848528e-05	7.129886486882245e-07
0.0006659044245793	1.1555696680526942e-05
0.0005995133171852	2.0746114484799093e-05
0.0008224006994311	2.5922622078028883e-05
0.0007625437917563	2.4326155408622705e-05
0.0003812971968809	3.467009328990982e-05
0.0003807209832076	2.2835224098633063e-05
0.0001720177339267	2.496934711369458e-05
0.0006371543612155	4.495201990610504e-05
0.0008696335619075	3.979866950770237e-05
0.0007882174279495	1.7520726218281977e-05
0.0010544314984108	3.665866110798142e-05
0.0003192639954335	-8.667680746166038e-06
-0.0001097184751807	1.149699411045272e-05
2.392730296074583e-05	-4.269124666545605e-06
-5.577827529729333e-06	9.003521197079833e-07
3.4994892132087765e-05	-3.762708711245037e-06
0.0007212609070615	1.5851344590136723e-05
0.0007645395762826	-1.011124556997814e-05
0.0009810371938741	2.1658925991961852e-05
0.0007373155684389	-1.99791135228836e-05
0.0003168272463314	-4.914733731679643e-07
0.0003369678001112	-2.264842403804299e-05
0.0003280239906882	4.544659116801773e-06
0.0005528313293335	-2.488189179150437e-05
0.0008115460799761	-6.381227468782529e-06
0.0009852343822936	6.446829001270329e-06
0.0012476320911828	1.031811913245874e-05
0.0003179975184521	-6.51641193187366e-07
-0.0001050847796644	2.023744652690308e-06
2.2201026840529538e-05	-9.584617506988176e-07
-4.861989696051275e-06	1.8985579423047883e-06
1.882141718499605e-05	-6.707967240155316e-06
0.0008331236807588	3.731967648634778e-05
0.0020226030011075	-1.2023592427463286e-05
0.0010501409513885	5.039056880961961e-05
0.0006428368324287	4.977631801764047e-07
0.0001113541911999	4.933236178229252e-05
0.0004083252129555	-4.417160546997189e-06
-6.178838705893243e-05	3.586242834479524e-06
0.0005163845249487	2.380891026668589e-05
0.000452138407741	4.610070826690274e-05
0.0014265429020696	9.713479369636798e-06
0.0024786231794811	4.013727177901851e-05
0.0001339389333967	-9.1367019950025e-06
1.206702129109652e-05	1.3755773571658422e-05
-1.354033917673504e-05	-5.305474904549153e-06
-8.853408318359543e-06	9.42478578670508e-07
5.421176197690016e-05	-3.62436736345176e-06
0.0009730398517313	2.0624493909709794e-05
0.0009668372264221	-5.119727591475644e-07
0.0012821435776384	3.3235312230807584e-05
0.0011231260244933	-9.458166335657674e-06
0.0005390555356652	1.7679550923051494e-05
0.0005574974587201	-1.2268829979776654e-05
0.000421734883975	1.4825932296403609e-05
0.0009220228648777	-3.0402408476650612e-06
0.0012607003327177	1.3156511588453528e-05
0.0012583807389282	1.2713756887457828e-05
0.0016261857224324	2.8250691003326697e-05
0.0004443864815528	-7.0825985372930334e-06
-0.0001455110971514	9.354855371146564e-06
3.0437772408415857e-05	-3.6126377486839953e-06
-6.206549814510003e-06	8.459635965711445e-07
3.5346589436311524e-05	-2.8804741124851257e-06
0.0006432550295482	1.875743244431786e-05
0.0007636104946304	6.163224161111091e-06
0.0008350582932807	3.0279015249031417e-05
0.0010067713072316	-3.924729995090615e-06
0.0007668890810055	3.305544189391437e-05
0.0008141028093472	4.997077962369767e-06
0.0005624990992775	3.5144044555739294e-05
0.0013294135162239	2.4511422036789484e-05
0.0011748153813012	2.097533583992006e-05
0.0008194925714565	1.0840877131870487e-05
0.0012032902170355	3.3586584027076415e-05
0.0002573321571163	-9.87660100529516e-06
-7.111201893481824e-05	1.1885968725785289e-05
1.2217145861412114e-05	-4.393326958850599e-06
-5.380618947820768e-07	1.395311364275955e-06
-1.7997581840411874e-06	-5.573618479153138e-06
0.0001800007128807	2.288915437377117e-05
0.0006513644304428	-2.261964715591661e-05
0.0006077049781397	2.089687017226219e-05
0.0006730299996061	-1.7718246895264553e-05
0.0007073496757949	1.936599602299966e-05
0.000834550754364	-1.1049880404719048e-05
0.0013003982933201	2.0210732026636547e-05
0.0013140880440494	-9.694615306773276e-07
0.000761143672752	6.274721103809667e-06
0.0006864622715219	-3.2863734705956654e-06
0.0007591719087875	6.340799382156802e-06
-3.99391933470161e-05	2.740541158051939e-06
4.621033095501746e-05	-4.678800435615878e-07
-1.6250845185158804e-05	-1.343323085842665e-07
-5.915941218163071e-06	1.1557273276579914e-06
2.84160854858742e-05	-3.57321965658731e-06
5.557166567305011e-06	1.851985238497777e-05
0.0004098051722135	-7.544502756639384e-06
0.0007291499169368	3.1764632766532174e-05
0.0008303640073251	1.1000977511984629e-05
0.0007124664407259	5.4333287336044555e-05
0.0008481778053657	1.419975670373813e-05
0.0019280805608765	3.485631315062908e-05
0.001331179561233	4.683932451642261e-05
0.0009245627830855	4.91379827147668e-05
0.0007811840240805	7.746698990285028e-07
0.0004038999873403	2.670980284166272e-05
-8.412217959956554e-05	-1.5570684053437157e-05
8.616327523614775e-05	1.7539398912723715e-05
-2.883293514180743e-05	-6.352680232386403e-06
2.9437905380008575e-06	1.4526140456624624e-07
-1.557427216872802e-05	-1.3004157283868518e-06
-2.092313064161461e-05	-6.10960878384212e-06
-0.0001244999256574	-7.992453618642803e-06
5.299317502929144e-05	-2.6523541525745413e-07
0.0001897561299634	-1.459497127781516e-05
0.000322690775195	-2.3472616100981093e-05
0.0002958396372887	-1.4526063975696564e-05
0.0003327418424906	-3.242393972101822e-06
0.0005059354027882	-2.9413679169915404e-05
0.0002911689775683	-2.574824324631836e-05
-1.195910525843258e-05	6.649043956022147e-06
-0.0001153319924839	-1.7848378718692172e-05
-8.39777239471052e-06	5.2364826363132615e-06
-9.490617229293418e-06	-7.972975685229308e-06
4.111693314917775e-06	2.9745700489418774e-06
-1.576174687898382e-06	1.0758876909818044e-07
7.493342638975821e-06	-1.0703558559615483e-07
-2.7341430057238505e-06	2.7056371097481997e-06
6.481080487877348e-05	3.646750059933858e-06
1.9329606485983783e-05	5.244029095920074e-06
7.879997649173658e-05	7.0483397058223795e-06
5.327339104138427e-05	1.5485039168739183e-05
7.517265851303565e-05	8.080824174270816e-06
5.7129815959406685e-05	7.239358513469944e-06
0.0001126553552958	1.7759363899291824e-05
7.763194704328094e-05	1.5277984515196055e-05
3.519385719351565e-05	-2.2386892055265954e-07
5.812722972659161e-05	1.0078062723871968e-05
-1.1364542214656862e-05	-5.5076860989384574e-06
1.4347405751203134e-05	5.904524599806651e-06
-5.010170127852923e-06	-2.0984048266437806e-06
2.417508183736253e-07	-5.484762861644402e-09
-1.1615992298082188e-06	-3.421913184225361e-08
1.2364477325989913e-07	-3.669581552929371e-07
-9.316265012633192e-06	-8.470980796287278e-07
-3.7144568007239177e-06	-8.411184117554406e-07
-1.2053559845875132e-05	-1.528346934329637e-06
-8.084518031327491e-06	-2.7097853832115023e-06
-1.1252389417406756e-05	-1.7208494683384542e-06
-9.379822167743437e-06	-1.2851327844271144e-06
-1.6924296220148236e-05	-3.4408840736002237e-06
-1.2003136660332536e-05	-2.779767791679847e-06
-5.913645310188794e-06	-9.471311046966415e-08
-8.533685223860416e-06	-1.759533245304044e-06
1.3825723433027402e-06	8.83353148485639e-07
-1.989673811261337e-06	-9.654090403097204e-07
7.055357896223991e-07	3.4305626391440314e-07
-1.1319093710134604e-07	6.346241472618662e-08
4.66100769245736e-07	-2.537230184228934e-07
-6.561899126019572e-06	2.0053821169078963e-06
5.659162258070344e-06	-3.422122354036307e-07
-1.4696516202393762e-05	2.5155936615342214e-06
-1.6599053355178214e-05	7.146354179712365e-07
-9.513951621756265e-06	2.50861742640988e-06
-7.075135929371513e-06	1.0902677996901442e-06
-1.323339778399174e-05	3.6693602977393457e-06
-1.3184477022131918e-05	2.6212627491198485e-06
-2.1210409430914755e-05	2.2538737835284685e-06
-1.0176994400021838e-05	1.2232693459163966e-06
-4.516552636943145e-08	1.6806707654769183e-06
-4.904884158558299e-06	5.772932449610119e-07
3.061136182131132e-06	-2.270083985505505e-07
-9.134099623226372e-07	4.642107499467299e-08
4.223326010881295e-07	-2.1604179777162317e-07
-1.6937911130590888e-06	8.599581676630942e-07
2.4492780687010957e-05	-6.062659337176119e-06
-2.790319811382752e-05	9.00065508616508e-07
7.217942064090975e-05	-7.89618757404949e-06
9.18108156999206e-05	-2.272262861899179e-06
4.443817143296223e-05	-8.083537858567613e-06
3.5028486024698356e-05	-3.2966248283494847e-06
5.146716962382371e-05	-1.1635864653799446e-05
6.385959752866274e-05	-8.217376559568093e-06
0.0001124445774389	-7.343446504797803e-06
5.1798094810098406e-05	-3.67230882294284e-06
-5.501173821233784e-06	-5.519497849377633e-06
1.9214365570952236e-05	-1.235759784342621e-06
-1.190332852553078e-05	2.942749432126299e-07
3.5382344555818744e-06	-1.0497637818292384e-08
-4.699268939826191e-06	2.0671386424319227e-06
1.9790136060798487e-05	-7.827479075234124e-06
-8.629568102944796e-05	3.647642091698259e-05
0.0002543330969047	-3.398658685605047e-05
0.0006064427086834	3.5070708081031215e-05
0.0011051865642807	-2.7505884901792123e-05
0.0005759628774458	3.61312421325495e-05
0.000710124764058	-1.7886312555277634e-05
0.0002748632638072	2.5645761923875083e-05
0.001108069746209	1.2652635647842574e-06
0.0011781666535004	1.5239412375826557e-05
0.0006364424895859	-6.801955444710898e-06
0.0001943458530089	1.5427224547830762e-05
-0.0001185247566133	-4.468414053434209e-07
9.266099349633824e-05	5.108608863861524e-06
-2.978754081868427e-05	-2.340149661370894e-06
7.487838077925342e-07	3.735686231632773e-07
-7.218423033527992e-06	-1.4821055645755447e-06
0.0002356329724119	-1.4730042356788256e-05
0.0006362820577612	-7.593717119582995e-06
0.0004948523513854	-1.6494421314339073e-05
0.0003934375447195	-2.6868519551502224e-05
0.000613238863893	-2.0812828650542705e-05
0.0007104140658719	-2.6777838751207575e-05
0.0014329363363566	-3.5390640943776066e-05
0.0011232011692233	-4.0997360821301434e-05
0.0004719652045658	-2.9035472145768312e-05
0.0005695616845763	-1.706460069371231e-05
0.0007804706874243	-1.4575783697057575e-05
2.4063956473515656e-06	-1.3867108379915183e-05
1.698312864665431e-05	8.191193239191857e-06
-7.11798301623138e-06	-2.443476498460062e-06
-5.263733079276312e-06	9.62783118705789e-07
3.1765110255336706e-05	-3.7055616578456937e-06
0.000482594801483	1.9172622034530088e-05
0.0005337645720265	-1.443798258228366e-05
0.000627034028826	2.6677957473303163e-05
0.0006754183001657	-6.127435455844689e-06
0.0005878589040804	2.472428836199794e-05
0.0006101886723928	-2.284474041343116e-06
0.001579199104542	2.624217009110681e-05
0.0010010908056931	1.1709522873932647e-05
0.0008131593196284	1.6956100848308493e-05
0.0006034580044625	5.208125875117098e-06
0.0008672502737175	1.1338881885778928e-05
0.0002024120125024	-7.132885027729731e-07
-5.40318505082759e-05	3.3487608286103074e-06
9.126802119592612e-06	-1.4964290772360352e-06
-1.6850532098598837e-06	-1.200159806880363e-06
2.0596676299681175e-05	4.460324988151724e-06
0.0007819782526505	-3.218734761838645e-05
0.0003048784372502	5.64528296596434e-06
0.0006970328754014	-3.990301723967892e-05
0.0003851876268314	-3.0741207305515226e-06
0.0007366036395235	-3.745904140268505e-05
0.0005974081081438	-1.1570220075611214e-05
0.0011807389763962	-5.350709796445757e-05
0.0010698819866338	-3.4016777012793524e-05
0.000663444443978	-2.877797105041621e-05
0.0005209282768158	-1.7907767621032307e-05
0.0008808408616173	-2.822714222909762e-05
0.0004361629822409	-7.013709931052395e-06
-0.0001914109882655	1.783956480067335e-06
4.9534144012587375e-05	-1.8446779288137973e-07
-2.3361737873617966e-06	9.132080094348732e-07
1.3338486997106512e-05	-3.7070690141199095e-06
0.000516047816466	2.032749033956266e-05
0.0006189692188943	-1.97557084825669e-05
0.0005531498222324	2.276111799193039e-05
0.0007372580906484	-3.3866314034909687e-06
0.0005025501001286	2.4879720216777124e-05
0.0005362824717337	2.152967374980077e-06
0.0002650556870874	3.417196262680344e-05
0.0008752307396077	1.6529946204857607e-05
0.0008459770237271	1.7467589921621535e-05
0.0005501257508646	2.736822107504834e-06
0.0009704490355655	4.114549865369769e-06
0.0001975196507785	5.737630599229262e-06
-6.507665565975012e-05	-2.3935543820012245e-06
1.3283688495111886e-05	4.638532169814728e-07
-3.9115956029960335e-06	1.0067495082054748e-06
1.8829128502300088e-05	-3.785504702529981e-06
0.0004695811325053	-5.398818819498364e-06
0.0008195840685725	-2.3476663276876995e-05
0.0006558318720607	-7.646623686625993e-06
0.0008022807869373	-3.347953827554095e-05
0.0004744460516522	2.025707901320605e-06
0.0005783923846531	-2.651867817209364e-05
0.0002115882371285	-2.149056671006929e-05
0.0009060240637696	-2.7603005644333772e-05
0.0008545780894606	-1.5951873190106223e-05
0.0007289631473205	-2.616447379692451e-05
0.0011176190631789	-1.3101511244158263e-05
0.0001326013179	-1.829980426093955e-05
-2.193780504712771e-05	1.3872552886935548e-05
1.524787604218361e-07	-4.6292577337947056e-06
-1.184569237945829e-05	4.279819191757148e-06
5.210485640681416e-05	-1.6346124251585064e-05
8.62923679739615e-05	4.3295192325944014e-05
0.0014471550802181	-7.087970410761696e-05
0.0016342009788602	5.7877293042007254e-05
0.001200980286045	-6.927494522730172e-05
1.511433913721133e-05	6.324235689469829e-05
0.0004181286425221	-4.504454083418657e-05
5.261460027266096e-05	5.561847452489047e-05
0.0004749679765825	-1.2680420607300302e-05
0.0009419119230876	1.3137664207979516e-05
0.0020266851242706	-2.238934463032092e-05
0.0013970601822289	1.0044141185685644e-05
-0.0002169153072464	-2.5506963630220855e-05
0.0002047228787566	2.4987897503089805e-05
-6.788323307492882e-05	-9.109394759928163e-06
-4.192353034293552e-06	1.0796784907701314e-06
2.2535600974227994e-05	-4.208322084656766e-06
0.000748884634754	1.1800187177556245e-06
0.0010167621358781	-2.792093224228312e-05
0.0008841904574085	-1.0271770204420057e-06
0.0010571984656229	-2.9787056178768927e-05
0.0007448564238033	8.072396641938129e-06
0.0008248021122194	-2.178348013678418e-05
0.0004290070224284	-6.749518507001697e-06
0.0013296780289476	-1.9048975858687604e-05
0.0011947740524542	-9.572640805180582e-06
0.0009168359612385	-2.224168517719776e-05
0.0015156170855795	-1.2972783926226908e-05
0.0002663171178271	-1.2220143361643184e-05
-7.853039847236708e-05	9.632136544619746e-06
1.4270747386180932e-05	-3.311566011085743e-06
-3.1203194055738614e-06	-3.14029077354561e-07
2.713911933251181e-05	9.25927111847218e-07
0.0008544512838034	-2.9717521554490484e-06
0.0004675098987349	-6.2058350230279526e-06
0.0008288192377041	-5.552347626053036e-06
0.0006887532192288	5.113515372774395e-06
0.0008183085003046	-4.0082470681109826e-06
0.000711900709173	8.77436471760025e-07
0.0010946886356936	-4.78484911567443e-06
0.0012435707071432	-1.3711949564755917e-06
0.000970719011771	1.5163022382096911e-06
0.0006691260710227	-3.339778469177746e-06
0.0010890167918443	-1.0954479563232011e-05
0.0004481907906813	4.108651969845186e-06
-0.0001848833927166	-3.578050625963903e-06
4.599823694726108e-05	1.1573136548056265e-06
-3.6285776374111273e-06	5.077940205503326e-07
2.0910827327046147e-05	-1.814330319507764e-06
0.0004013328104837	-6.8546452198480945e-06
0.0005776661502222	-9.57981099141587e-06
0.0006066089006126	-3.797737868929188e-06
0.0005741721446477	-2.196780234663447e-05
0.0005346662826781	-5.408670767314188e-06
0.0005875082658963	-2.1025998613756187e-05
0.0016457579970013	-2.0329272508382116e-05
0.0009454274212786	-2.587216273071572e-05
0.0006741580997108	-1.424611587870709e-05
0.0006245644556825	-1.2431976543004725e-05
0.0008450284466474	-6.25083861740766e-06
0.0001384481744269	-1.4394710199261425e-05
-3.0614050877358453e-05	1.0858019667248583e-05
3.724921420494121e-06	-3.583792040420345e-06
-3.1429032441465333e-08	1.2640191596152011e-06
-3.864038083422676e-06	-5.083384672526035e-06
0.0001848670510442	2.180442938563033e-05
0.0006501360976534	-1.987105705535773e-05
0.0006889072267967	2.545923183356238e-05
0.0006209210768721	-1.451188825173774e-05
0.0007091848258499	1.7564330448600534e-05
0.0008313901199161	-8.633196042157538e-06
0.001349011631058	2.21366595087448e-05
0.0013112395293289	6.143690439068686e-07
0.0007111794202282	6.4641796187007515e-06
0.0007668056065839	4.265517994619931e-06
0.0007616214046145	6.332367372255758e-06
-3.756805846793697e-05	4.149794074931323e-06
4.3141563469263394e-05	-1.8359047334716436e-06
-1.5081117380477776e-05	3.607501167088457e-07
-4.788593408104858e-06	1.072941445422648e-06
2.165858637148005e-05	-3.7396190663441377e-06
-0.0001620245695536	1.9160948126956025e-06
4.39791271225066e-05	-1.7509606920393077e-05
0.0001540388940778	-3.195331143186211e-06
0.0004920690820369	-3.228087461386664e-05
0.0001569545352395	5.031886105121575e-06
0.0002403944267805	-2.8012769772887507e-05
-0.000217864765081	-2.329308853716669e-05
0.0003547851177403	-2.7437114639172255e-05
0.0004858197757325	-1.1314378844942071e-05
0.000188868257462	-2.4406337121184335e-05
-7.419311797186379e-05	8.032846939200192e-08
-0.0001071010086771	-1.8020549144981556e-05
7.658328541343842e-05	1.5544257382444034e-05
-2.390722194148829e-05	-5.346293067040361e-06
1.019219566723689e-06	-9.478820301710908e-08
-4.603723095307038e-06	2.4720016879843964e-07
5.3509406578836894e-05	5.076907416197696e-06
6.6225657897691705e-06	6.262638115236077e-07
6.755199128184624e-05	6.365378179294882e-06
3.3171299628365404e-05	8.058235681723117e-06
5.092365354581215e-05	3.306777934683791e-06
3.680246174909964e-05	7.368065342140209e-06
0.0001271082990994	1.2242459692966866e-05
6.90188922785393e-05	9.854788206610368e-06
5.5985530864129606e-05	6.73751987287624e-06
4.9921862578470875e-05	7.749602271666997e-06
4.8447950116190224e-05	1.7096481561019731e-06
2.85036774688066e-05	7.134917000421069e-06
-1.7686216906741378e-05	-5.3262694295182394e-06
5.248935587412416e-06	1.7313495515519846e-06
-1.5065587487436097e-07	7.50580972134613e-09
6.77715513838312e-07	-8.688851375752798e-09
-8.223605412681795e-06	-1.0868628117244571e-06
-1.3711292538584268e-06	4.234376080771201e-09
-1.0120245765361744e-05	-1.352774622766573e-06
-4.708751061859076e-06	-1.448222571107752e-06
-8.276657455196408e-06	-8.38973803545227e-07
-6.129197554810913e-06	-1.3150056294134358e-06
-1.8911954511275117e-05	-2.431937690376228e-06
-1.1377940977549192e-05	-1.9021309546550991e-06
-8.278404884876253e-06	-1.4315392851532853e-06
-7.47661686447711e-06	-1.399112178765073e-06
-7.794164138998358e-06	-4.3315534313988266e-07
-4.293473108790503e-06	-1.25895089651178e-06
2.62253649170695e-06	9.13234247415336e-07
-7.736453534097436e-07	-2.9322960033168245e-07
2.060865052802637e-07	-9.35592441422522e-08
-9.356779332470698e-07	3.853004758809113e-07
1.1777671391073717e-06	3.124577100334158e-07
-2.096754740140432e-05	3.6671815149797663e-06
-1.640916845486025e-05	4.882425673588436e-07
-1.0040335443789448e-05	2.540387267139158e-06
-3.6280943527188886e-06	2.679354120263268e-07
-9.552823659476789e-06	2.4918485987903545e-06
-7.866950596961383e-06	1.771570303209793e-06
-1.2561157409366634e-05	2.8667874245625823e-06
-6.739156132179869e-06	1.1952955795952524e-06
-2.258061108985069e-05	2.2112435051842083e-06
-1.853635588442261e-05	2.8941140218023654e-06
4.738571182132383e-06	6.478725094474347e-07
-3.996058002996419e-06	-3.608201564272333e-07
1.2895226442686169e-06	1.1713392934101987e-07
-1.031384992938678e-06	4.3094146123203284e-07
4.536415645531274e-06	-1.724830200100545e-06
-1.3024912451757532e-05	3.62304553962941e-07
0.0001040192560951	-1.3027394692260538e-05
8.87387133094819e-05	4.1369523203172977e-07
5.202992112079508e-05	-9.646992570824342e-06
1.2926005342982556e-05	1.3268606981160718e-06
4.4821633303562786e-05	-9.068159344249572e-06
2.887560289854248e-05	-4.23172918322174e-06
5.666719005058961e-05	-9.101325218447506e-06
3.281024550685024e-05	-2.7999349330775836e-06
0.0001217148935865	-7.449763388302271e-06
8.638598739131455e-05	-7.999561904568313e-06
-2.7911460330240415e-05	-3.1725431841260792e-06
2.1871723196549505e-05	2.198870794560158e-06
-6.940720996501426e-06	-7.463507476237756e-07
-6.288545526546236e-06	2.4715809400021698e-06
2.3677043791455654e-05	-9.140651447628232e-06
3.511510548569259e-05	3.130372440416004e-05
0.0009634831745594	-1.547623132546508e-05
0.0010753615267109	5.181328704495309e-05
0.0009903486105473	-2.2825769897874144e-05
0.0002015625697049	5.0301591084238e-05
0.000482327776937	-1.1853315303169324e-05
8.904313420429729e-05	4.278953342226742e-05
0.000648274665271	1.6148586937029247e-05
0.0008598094648174	2.7436428035624888e-05
0.0013234112117728	7.285514348412132e-06
0.000920954229939	3.698601380511292e-05
-0.0001693961407211	-1.9884161678330217e-05
0.000140448308352	2.0103199039031707e-05
-4.565302461650185e-05	-7.228412540474201e-06
-5.121898359063663e-06	4.184667857966089e-07
3.4650547909760106e-05	-1.8153873673945357e-06
0.0007499778173239	-3.8377020392831995e-06
0.0004757374021906	-3.2887416775059335e-05
0.0006024673850352	-7.169401375686069e-06
0.000842049809986	-1.6288497660592874e-05
0.0007526980521337	-4.211820766916415e-07
0.0006878178789266	-1.72659622468758e-05
0.0004655803704655	-1.5720172747863095e-05
0.0011823297980608	-1.9043872501184505e-05
0.0010840282476945	-5.4993251927764284e-06
0.0004748855479285	-2.111475209546088e-05
0.0010175881166086	-2.813246948777624e-05
0.0003839337404136	-3.651018392233771e-06
-0.000145287535271	2.5770961056155135e-06
3.397602341958451e-05	-9.63102429863594e-07
-2.658582892720257e-06	-6.955316511598268e-07
2.4271100484550136e-05	2.7934347172431326e-06
0.0008198052928953	9.704464917174956e-06
0.0005094696630706	3.671176510390338e-05
0.0008937648750943	1.385527197616265e-05
0.0005808853898043	2.6228873334296533e-05
0.0008103429827628	1.3070330490017469e-05
0.0007198246094347	2.720833912169961e-05
0.001301988825804	3.1358700456994816e-05
0.0012466062863977	3.714155029170149e-05
0.0008457907084161	2.032666742685609e-05
0.0007597475808788	2.4926016700770573e-05
0.0011002564765027	3.756922292891143e-05
0.0004178090210102	5.1618526541963525e-06
-0.0001713410377155	-1.5059911603981097e-06
4.2626570098477474e-05	3.029575785045308e-07
-8.884160914587341e-07	4.801924892125557e-07
5.869033964338385e-06	-2.0823189816426046e-06
0.0006602084684712	-4.296998710447691e-06
0.0008225857854604	-2.882687620336248e-05
0.0004829860952885	-8.495866998886762e-06
0.0006468100368024	-1.99326514771118e-05
0.0006191856160097	-5.991828994761879e-06
0.0006573375444113	-1.875917394148129e-05
0.0017267401816636	-1.427311861414342e-05
0.0010703364392719	-2.390326086062291e-05
0.0007754082250934	-1.3181409283607497e-05
0.0004971341963184	-1.878045180512455e-05
0.0012671616800261	-2.6593088073441353e-05
0.0002437152290405	-2.359594215568445e-06
-8.868464143602662e-05	6.032819696834294e-07
1.9778644812123505e-05	-1.705252012265864e-07
-5.031130312178106e-06	1.46320787580144e-06
2.2666856997077262e-05	-5.1371738738828685e-06
0.0001782060930639	2.9630979157688296e-05
0.0007924573937655	8.825815830463418e-06
0.0007659258403663	4.432612890748815e-05
0.0006128275835555	-6.486090720970728e-06
0.0005413018160741	4.006675309523366e-05
0.0007104899327479	8.613158227979359e-07
0.0011220495987989	3.713376846832267e-05
0.0010848046744676	2.410667181465828e-05
0.0006293293382946	2.694928810755898e-05
0.0009063923774881	1.728763011219523e-05
0.0008774258117325	4.910990399403831e-05
-4.878666536840106e-05	-1.1479705570447223e-05
7.390285582419939e-05	1.4143237013415298e-05
-2.6280915183919197e-05	-5.231830817770039e-06
-5.065858587330293e-06	1.937905407165204e-06
2.3548851142293106e-05	-7.51107916863691e-06
0.0002205676097775	1.6349543338393194e-05
0.0007376611544709	-4.306290452541183e-05
0.0008283971056967	2.1293934179016923e-05
0.000785918188262	-3.4109771760880966e-05
0.0006420951607574	1.793891631063342e-05
0.000790237934655	-3.117283425454478e-05
0.0010437413248781	3.083492549854745e-07
0.0012301637850056	-2.35725741190033e-05
0.000846947328386	9.997882862290483e-07
0.000927764680691	-1.568028883305569e-05
0.0008641642425582	-9.170335951821646e-06
-1.5374461541220636e-05	-9.898433061011251e-06
5.779779600104238e-05	9.304794512448756e-06
-2.2086169981948115e-05	-3.4173116867919895e-06
-6.406155018286323e-06	2.0831503944592147e-06
2.821038529078348e-05	-7.644528832858125e-06
7.524335253616474e-05	3.393928231587135e-05
0.0003779773470529	-1.3884387606748076e-05
0.0012119002904905	4.646064668754599e-05
0.002010709066522	-1.7219123666623524e-05
0.0009036786300287	4.249183643312554e-05
0.0010678634504559	-1.3399085301051636e-05
7.48609646676534e-07	1.860903348004655e-05
0.0016907129647795	1.0018613525414776e-05
0.0021679109667292	2.7570715265822925e-05
0.0011930769692001	5.916108423972146e-06
0.0004417302754979	3.667287215173263e-05
-4.576607820824005e-05	-1.2618403533352126e-05
6.928485315806321e-05	1.528425828559365e-05
-2.5312365485242583e-05	-5.725274317863126e-06
-7.1928864925307465e-06	2.4771262864160154e-06
3.3354345653636335e-05	-9.353279415931006e-06
0.0003505560711762	2.817732588071084e-05
0.0011289260475834	-3.641641748513529e-05
0.0011372334736864	3.9435740990769826e-05
0.0010614789782012	-3.502005340442342e-05
0.0008539788862336	3.518437029485892e-05
0.0010737738528725	-2.9051012415342504e-05
0.0015020390556948	1.594359580247208e-05
0.0016610631957329	-1.128114007313598e-05
0.0011253220810233	1.3333994401349875e-05
0.0012999698625573	-7.692730253654774e-06
0.0013265699392819	1.3506421090077337e-05
-1.134478068692424e-05	-1.528966075737875e-05
7.810887594619063e-05	1.577705264906045e-05
-3.040028374330625e-05	-5.791544813944228e-06
-2.3574014516442773e-06	4.969390856019416e-07
1.3317335801502176e-05	-1.7029545565978883e-06
0.000683207387869	1.246669219297765e-05
0.0009988478726338	7.836732222327089e-06
0.0007779898945407	1.930207175096409e-05
0.0007604975960004	-2.227433416984098e-06
0.0007056289548901	1.7634605055063758e-05
0.000787544217756	2.915057223240865e-06
0.001977692199227	2.1614468220549135e-05
0.0012618556968891	1.3353330814751724e-05
0.0008800350731197	1.0797038605690053e-05
0.0008319853437083	9.57451844295222e-06
0.0014477336489864	2.400964761665784e-05
0.0002256143419689	-4.80078781256104e-06
-6.727672334656392e-05	6.146099964374404e-06
1.2593085611789969e-05	-2.2832164104511696e-06
-2.692709160377786e-06	-4.4624203732730834e-07
2.5401466525508295e-05	1.415511754271473e-06
0.0008628208957415	-4.296499051243464e-06
0.00046264290929	-4.748162354645376e-06
0.0007830080214464	-1.0028321927681749e-05
0.0005270284114661	4.33960144604745e-06
0.0008205333053239	-5.961871299795188e-06
0.0007009764479964	2.425925477609819e-06
0.0011697542919821	-4.263322355249495e-06
0.0012316750506315	-8.426018435525846e-07
0.0008131312879934	-1.9542400538005022e-06
0.0006229116848306	-5.196183778989538e-06
0.0010898955531709	-1.2227044674977778e-05
0.0004543783235968	5.461842835169621e-06
-0.0001899233406285	-4.8745389421625555e-06
4.7681161046975594e-05	1.6195361090671338e-06
-7.1081101023149906e-06	1.1095886174224238e-06
3.887243139557385e-05	-3.846288068870255e-06
0.0006277465819522	2.149782326671041e-05
0.0008120277441512	2.9720553467381815e-06
0.0007712259946479	3.4319168033508685e-05
0.0010548381999861	-3.322509853937823e-06
0.0007230427766636	3.7340761123056926e-05
0.0007908219917251	1.945826131663104e-06
0.0004152999368042	3.322271927608625e-05
0.001279855731395	2.3716028269327063e-05
0.0011991581902331	2.7243565942848585e-05
0.000777227432463	9.422744146500353e-06
0.0012347695588367	3.6047593114569695e-05
0.0002404731910435	-1.2608865691054876e-05
-5.818907771183602e-05	1.4567894161980852e-05
8.016548810224751e-06	-5.3551248937931635e-06
-6.227843538800689e-07	1.2693495448425922e-06
-2.276457372748257e-06	-5.176269724641965e-06
-0.0001173556993979	2.7731960762142847e-06
0.0003345184472355	-3.968737611742658e-05
0.0004296729019049	4.744140900441299e-06
0.0003538984942362	-2.7001585982427737e-05
-7.230081900487008e-05	3.566884040324478e-06
6.329255086902329e-05	-2.4017554629693664e-05
-8.100486001158313e-05	-7.311281180341802e-06
3.11595488120767e-05	-2.413344327514212e-05
0.0002490910582343	-8.60260436420468e-06
0.0005587082496798	-1.7036346281331403e-05
0.0002217996868177	-2.5591095365615493e-05
-0.0001465827510818	-5.019270750235879e-06
8.449594212012087e-05	2.6682329182799456e-06
-2.4710427922276013e-05	-8.88973899032224e-07
-1.045050493112548e-06	6.684134944374356e-08
5.508134546114272e-06	-8.459574066758082e-08
3.460032367131538e-05	4.982204727025207e-06
7.83977201709532e-05	1.058252515063538e-05
4.582577105234636e-05	8.642778460896357e-06
4.648860772336763e-05	4.2260143478596e-06
5.363258780504167e-05	8.591881459382147e-06
6.559909571427144e-05	5.560594506671076e-06
5.876542337161928e-05	1.0377457609505657e-05
0.0001022443898069	1.1034826877228909e-05
5.099538383829523e-05	7.921778572557032e-06
5.622296435975394e-05	7.2533589996489694e-06
9.856258450858765e-05	1.606741259486209e-05
8.576844613069209e-06	-2.609511512955667e-06
2.997435770532473e-06	3.3185722237256582e-06
-1.6814086656844372e-06	-1.20437720513246e-06
1.5035539562148324e-07	-3.4174976588150135e-09
-7.872179840616358e-07	-1.8404042166126703e-08
-5.519349927468331e-06	-8.573759723903561e-07
-1.2207153655619533e-05	-2.1604780786809897e-06
-6.596934581371106e-06	-1.5698183174431584e-06
-7.706793711906142e-06	-9.31284063654241e-07
-8.044907817117335e-06	-1.4791525715514377e-06
-9.926303836389682e-06	-1.1705682932482267e-06
-9.499301437537476e-06	-1.9367458923620423e-06
-1.5435009152632384e-05	-2.131867046082117e-06
-8.345699633695535e-06	-1.4310454220586837e-06
-8.204582712885588e-06	-1.5004080089866391e-06
-1.543174329276886e-05	-3.0105047281933933e-06
-1.406373293995881e-06	4.082461457695546e-07
-3.577174496191256e-07	-5.448407847633917e-07
2.2360766793532635e-07	1.979232768670741e-07
6.405699674598693e-08	-5.815382312705883e-08
-2.1531743297119165e-07	2.472909973790201e-07
-1.140640945625665e-05	1.077132675850154e-06
-2.5207122277422502e-05	3.461558458280973e-06
-1.1147058222687358e-05	2.1250736996590977e-06
-1.1412628892725528e-05	2.9990248455794483e-06
-3.596305876279363e-06	4.962287771704854e-07
-7.015690602988158e-06	1.8081634300417365e-06
-5.018412467438211e-06	1.8896473188671635e-06
-9.80305611546903e-06	2.265167279239238e-06
-9.858090303336345e-06	2.3050910657868752e-06
-1.5236003982835726e-05	3.155337708404422e-06
-3.1818578714784454e-05	3.662097486177362e-06
-2.1355310522635015e-06	5.698615068975719e-07
3.130326397061723e-08	-1.8717967865669965e-07
1.3864149637372653e-07	4.3862062775782586e-08
-2.520539823706816e-07	2.311321283283111e-07
7.142502915477092e-07	-9.560632126876264e-07
5.7882179550632906e-05	-2.5423566763965185e-06
0.0001290197635565	-1.1776181829945335e-05
5.0008693477445695e-05	-5.6602338580945655e-06
5.2799370321636366e-05	-1.021896731018294e-05
1.5641819389278265e-05	-7.98332738896377e-07
3.320618159277375e-05	-6.265459649686707e-06
1.757931050956801e-05	-5.548393033381703e-06
4.563488604993275e-05	-7.316021502989814e-06
4.397112000185488e-05	-7.010102182690937e-06
7.151854504513872e-05	-9.926478368943115e-06
0.0001622782571774	-1.12256401837254e-05
1.0671949869468667e-05	-1.821983450858457e-06
-4.820627303957799e-07	7.368605875557653e-07
-5.564349354403954e-07	-2.0326414519869837e-07
-5.627932869567991e-06	9.14659425447556e-07
3.2507733463739396e-05	-3.2759892265530813e-06
0.0008582009263288	2.5401776481540103e-05
0.0012966732712173	-6.27048213356693e-07
0.0009265519843748	3.107163758410313e-05
0.0005715459536966	-5.93681121552627e-06
0.0002289010795384	2.094364122245173e-05
0.0003348162356671	-8.412991535985962e-06
0.0001474578944076	1.6145042241899833e-05
0.0005007640322465	3.003014294054005e-06
0.0005511824642773	1.7323097095582778e-05
0.0010684797310099	1.0038318988693447e-05
0.0018327625346622	3.076514527169686e-05
0.0003019742146855	-2.449035670367766e-06
-8.404084445321832e-05	6.620028987993882e-06
1.480782086659436e-05	-2.7491388986592804e-06
-7.567053696065015e-06	9.640352392109146e-07
4.829041995583201e-05	-4.174094429394438e-06
0.0008835663633103	-9.394045204973682e-06
0.000747951200016	-4.053902998050353e-05
0.0011607578804209	-1.6952480772119052e-05
0.0010143093122701	-4.1358386541604856e-05
0.000480330167194	-2.3875653821374576e-06
0.0004632895354596	-2.8303451637409027e-05
0.0003222778524228	-1.795263380003803e-05
0.0007851181027532	-3.224547521037593e-05
0.0011624621068495	-2.6127315538093337e-05
0.0010993831467266	-3.549668108159145e-05
0.0013580449111889	-3.527392915652106e-05
0.0004282502207114	-1.2571026616803624e-05
-0.0001491194054232	7.608670142873754e-06
3.290341348353956e-05	-2.477394884636379e-06
-3.957940500163812e-06	1.1084671539107491e-06
1.769491002104511e-05	-3.874068304830276e-06
0.0006710085118065	2.612895721873577e-05
0.0011427730142662	7.0511399483503055e-06
0.000846533426318	4.326187321947302e-05
0.0011282477648711	-1.5673512562350178e-06
0.0007702504432251	2.5945506448564163e-05
0.0009075831098386	-7.297188501683653e-06
0.0004634028817131	2.234082707869732e-05
0.0014349070584312	7.1854527042739165e-06
0.0012319313788072	2.5070634082489733e-05
0.0009349282209808	2.0473947991901987e-05
0.0015745566608685	4.1740702972585426e-05
0.000187975144304	-8.536448841221659e-06
-3.89215438535818e-05	1.1701875016630932e-05
3.176993561843375e-06	-4.433617308268e-06
-7.037016705926744e-06	2.5975160665427755e-06
3.3913962823389835e-05	-1.0184913286302236e-05
0.0002853153580451	5.289308885762235e-06
0.0009935411795992	-7.219823744168037e-05
0.001020386625	7.91654189904817e-07
0.0008386560300601	-6.215278133528138e-05
0.0007185672055455	2.019706120404719e-05
0.0009127054499849	-4.417796623187326e-05
0.0012683330793057	-1.3610432981784478e-05
0.0014074139310381	-3.652381451725395e-05
0.0008831350311907	-1.7288375408119726e-05
0.0011738139285974	-4.744341599514947e-05
0.001149046219398	-3.877237330972276e-05
-2.2362644944640174e-05	-2.000983315967791e-05
7.931936867227547e-05	1.4867966217118637e-05
-3.0010756327404814e-05	-5.084592972636889e-06
-3.485000755323533e-06	1.164217908631796e-06
1.563205423690125e-05	-4.198555325121396e-06
0.000164392408998	2.7310567887025004e-05
0.0005102258465083	2.5698656519939904e-06
0.0008413922922142	4.0433575373767224e-05
0.0008952584892071	-1.1321699733263683e-06
0.0007242101213366	2.62647673617498e-05
0.0008386714110562	-4.686397584619158e-06
0.0015490406022053	2.743230232580777e-05
0.0013288859463717	1.0132452886031823e-05
0.0010071171583084	2.4425948647793116e-05
0.0008777656070921	1.8130668754553424e-05
0.0006169583104653	3.649186610006326e-05
-1.1308493704399453e-05	-4.131969595432333e-06
4.177967751418934e-05	7.617369396964114e-06
-1.6040524597286298e-05	-3.0174580083653444e-06
-2.3365486765874097e-06	9.92797599204048e-07
1.2446754249508974e-05	-3.9624595414288175e-06
0.0002071649203549	-6.299346139800773e-06
0.0003938615338243	-3.766742098051361e-05
0.0009167282376236	-1.4153858298768877e-05
0.0009888805743322	-3.295486899697378e-05
0.0008236666810713	3.5404472370263505e-06
0.0008990881178637	-2.025504765163408e-05
0.0018650965337344	-1.3275372305132467e-05
0.0014510129907897	-2.0092940290927823e-05
0.0011565073969783	-1.739786431371447e-05
0.000895451634675	-3.212671573124477e-05
0.0005466356307039	-3.11780300052514e-05
3.398938436483597e-05	-9.760306045537831e-06
1.3510835879218133e-05	5.805881358013845e-06
-7.40585294002992e-06	-1.833160055176568e-06
-3.838527722465662e-06	1.709316305372316e-06
1.5318103090856552e-05	-6.417816744358213e-06
9.727923492307293e-05	2.08969259784526e-05
0.0003229218617914	-1.8817167098972578e-05
0.0004052310065726	3.101358700644969e-05
0.0013534288612126	-2.4717457254693548e-05
0.0016171148591019	2.6834188716979307e-05
0.0017046051422642	-1.7488670056071144e-05
0.0019642050142571	2.925060288413829e-05
0.0027810197935741	-3.5550252291448306e-06
0.0017077535825196	9.03975935387549e-06
0.0003211155677324	-7.888013047531937e-07
0.0004264366945706	1.684773552647106e-05
-4.228049797852445e-05	-1.1760567728618338e-05
5.878704682583057e-05	1.2149105090940792e-05
-2.135450921270628e-05	-4.432647453333731e-06
-4.620464043514411e-06	1.7179168145090877e-06
2.2910652223029483e-05	-6.627316077542744e-06
0.0003031244550677	8.944874412994227e-06
0.0006965017571293	-3.9498349384988856e-05
0.0013103177337818	8.066988917735622e-06
0.0013785009331744	-3.630874123800867e-05
0.0010954951637939	1.8221844256193662e-05
0.0012349141056271	-2.471615743857229e-05
0.0024571254162506	1.7065745049035954e-06
0.0019732770957966	-1.644482318916246e-05
0.0015735895873304	-5.301818872338735e-06
0.0013266189031265	-2.3836897289411416e-05
0.0009055481214221	-1.3303172560442628e-05
3.155158312751138e-05	-1.2273511637128314e-05
3.5871165689653915e-05	1.011977685936874e-05
-1.6224557601980118e-05	-3.540770981004956e-06
-6.981064704694329e-06	2.4234926431173825e-06
3.254484912200887e-05	-9.158518647546496e-06
0.0003589855440767	2.810475230446659e-05
0.0011451985673462	-3.482436751627187e-05
0.0011776490593526	3.819147972855501e-05
0.000988067275876	-3.2328554885887746e-05
0.0008979837850692	3.4572735766393416e-05
0.0011139491010477	-2.783372430209172e-05
0.0016337327137379	1.4979011931930489e-05
0.0017290871118541	-1.0299698701738386e-05
0.001061971683008	1.4789331621157687e-05
0.0013412174439589	-7.697612051014692e-06
0.0013486948630486	1.4210018640024136e-05
-1.0388484786324426e-05	-1.4567105336342706e-05
7.764058504607248e-05	1.5148467266335298e-05
-3.0212472673384497e-05	-5.5717249501083715e-06
-5.0588831249144374e-06	1.3198135166970282e-06
2.629934386277723e-05	-5.0977839455968205e-06
0.0007387978170384	2.6275370902594516e-06
0.0010460102894279	-3.272410812427796e-05
0.0008273167039179	4.604172280025606e-06
0.0011031869983022	-3.389118842229605e-05
0.0007209222007134	1.0901747305231492e-05
0.0008144060478589	-2.5684960813273015e-05
0.0003128475094682	-6.197631876078235e-06
0.0013053525307366	-2.1651375691006472e-05
0.001226788761042	-8.827867508153854e-06
0.0008726615538332	-2.1484018299998096e-05
0.0015341857977414	-1.3511677773074062e-05
0.0002563488980921	-1.466927803492615e-05
-6.932930732633909e-05	1.1832877971543264e-05
1.1152225039927024e-05	-4.087241984336396e-06
-7.413821619435001e-06	5.375896185663399e-07
4.797306291952679e-05	-2.1400172988728604e-06
0.0010486826883741	1.8349196438575265e-05
0.0009823430272725	8.297993949500002e-06
0.0013118850839672	2.7847234758461527e-05
0.0010931563034464	-2.6517165375824776e-06
0.0004965281520311	1.273733616339593e-05
0.0004963623821614	-5.859962173013538e-06
0.0004222768842684	1.530754451422852e-05
0.0008311175361283	1.0659481818351254e-06
0.0012328763736583	1.1720838494175048e-05
0.0012766081957942	1.5658467804501162e-05
0.0016954989650256	2.9995354714831777e-05
0.0004879133536111	-3.082065452759699e-06
-0.0001731759415458	5.757199926861392e-06
3.8798614148205914e-05	-2.34570998184275e-06
-1.264894919889511e-06	4.178186166861616e-07
6.8554374945441275e-06	-1.634864997183113e-06
0.0002735213931826	-8.806078088225763e-06
0.000494925956013	-2.881637442660694e-05
0.0002436819184071	-2.0436439989857335e-05
2.8627495676800263e-05	-2.3366488512242583e-05
8.855827726130686e-06	-2.583909550357392e-06
5.424985155122677e-05	-1.4853217775974844e-05
-6.852493990666436e-05	-1.7872722237574777e-05
6.540001753333275e-05	-1.7723840830647895e-05
-7.740016615314897e-06	-1.6366731805569636e-05
0.0003216037544297	-3.0011318961605813e-05
0.0006567664218889	-2.957640423982329e-05
7.964572766245467e-05	-5.564194296301811e-06
-1.919255522682311e-05	2.903334891158864e-06
2.708251806778694e-06	-8.684649935779564e-07
-5.160394211658773e-07	7.01225758793615e-08
2.598907015872927e-06	-2.1670095369399873e-07
5.337002082440868e-05	8.31745432726653e-06
7.709655906351505e-05	9.304812028868776e-06
7.461654024633857e-05	1.33389508685026e-05
8.991678883417802e-05	6.272052409667437e-06
3.56162618693423e-05	5.152334927686038e-06
4.4257048714295584e-05	2.99734261580467e-06
5.800702116215896e-05	9.412792538277351e-06
6.907889104893431e-05	6.271886842028932e-06
9.419989943007264e-05	8.84752120002738e-06
7.962864437152908e-05	1.205511904388849e-05
0.0001115918211387	1.620580421520071e-05
1.9152789807484803e-05	1.3621607711919209e-06
-4.8731858034279656e-06	3.441743059523543e-07
7.013949583869689e-07	-2.554085280211535e-07
9.028732106223097e-08	-8.425099991482706e-09
-4.639733415502404e-07	2.1473780385382793e-08
-8.112929085457963e-06	-1.5487384475852446e-06
-1.1568682269061871e-05	-1.931058640503601e-06
-1.2372004772255168e-05	-2.470912901087626e-06
-1.3397643689124538e-05	-1.3175397734969664e-06
-5.426086371464106e-06	-9.375697725538868e-07
-6.712233699178741e-06	-6.514950533850717e-07
-9.610558086896952e-06	-1.7643438518180017e-06
-1.0486915135247737e-05	-1.2576273349016984e-06
-1.406665897812322e-05	-1.7188575694946004e-06
-1.3108273379718537e-05	-2.3251075935510533e-06
-1.6806795965283134e-05	-3.1673746317533506e-06
-2.995281080949233e-06	-2.679739600512831e-07
7.353317563183085e-07	-5.7981178868073383e-08
-1.0057130658978616e-07	4.5470047182104475e-08
5.607163714154664e-08	8.190415981764843e-08
-9.830334405733669e-07	-2.8430669348561733e-07
-3.364444661267456e-05	2.9375390306184744e-06
1.7154206834578676e-06	2.6556668324638293e-07
-1.607037715502583e-05	3.739943952931031e-06
-3.696976427434407e-06	1.021523552518257e-06
-8.684431815631202e-06	2.251069964601411e-06
1.0860622790668857e-06	3.072218625567044e-07
2.172440643109697e-06	-1.0123761537605069e-06
-3.771030055711705e-06	1.6411413630663674e-06
-1.2762168632780765e-05	2.8257180811473695e-06
-6.103049242531595e-06	2.1461932880366796e-06
-2.3457923487854017e-05	3.1634113970981493e-06
-2.249438125087181e-05	7.010242702789937e-07
1.0721101567968643e-05	-1.3154485492885565e-07
-2.8979219512730537e-06	1.2868771112583255e-09
-2.8971950108588413e-07	-4.667865189943738e-07
5.391945300523829e-06	1.6697768237732278e-06
0.0001865924149967	-1.162947137627238e-05
-1.844146534179856e-05	2.9002026501045953e-06
7.443654566157047e-05	-1.4441445113028334e-05
3.244857103530552e-06	2.883391998613586e-07
4.36772343612131e-05	-9.588919495642358e-06
-1.3606589760220675e-05	1.4765646537465234e-06
3.610919858237526e-06	2.0667400647994675e-06
9.943193111355152e-06	-3.942297849593197e-06
5.421408118371312e-05	-9.085831856660866e-06
1.713205475538897e-05	-5.68490378227065e-06
0.0001216901745085	-1.0110223822420695e-05
0.0001266764436434	-1.5939470949502637e-06
-6.080580378170166e-05	-3.081869387063912e-07
1.6481114515845347e-05	2.683342417274845e-07
-1.2012217930457455e-06	-4.0732350981689164e-06
3.855344636020522e-05	1.5201108449399896e-05
0.002182003307222	-3.1747647651325655e-05
0.0005617679781662	7.539049802929187e-05
0.0004912164367997	-2.770218630143371e-05
-0.0001316623173591	8.001010908222638e-05
0.0003597601149466	-3.793210259233113e-05
-0.000129600983927	5.6116935520818727e-05
0.0002945440345388	-2.301397042613558e-05
6.262537831416525e-05	3.9333792384137855e-05
0.0002848484721459	1.259922186236386e-05
7.005700953613804e-05	4.1501550899435703e-05
0.0021348498536006	1.0191558506292673e-05
0.0013126848804042	2.135929906774504e-05
-0.0006218239323174	-1.902260930540751e-05
0.0001664605948179	6.697402383657337e-06
-4.657340560293542e-06	3.095790552464395e-06
9.079895483323148e-06	-1.158937533376684e-05
0.0002877508261608	1.599720671980857e-05
0.0019543836192806	-6.25580383839277e-05
0.0009931684754613	2.16842318274141e-05
0.0006209279270108	-6.116048484555172e-05
-6.143353470440022e-05	4.1743810254399995e-05
0.000374674051476	-3.825023912068766e-05
-0.000157712491776	4.319931522303592e-05
0.0003815554319339	-1.7675686144681124e-05
0.0002922582600945	-1.7873462226014355e-06
0.0015045037686306	-3.685692850056277e-05
0.0020084350149977	-1.3128194309599674e-05
-0.0002065467886823	-2.7977150032698403e-05
0.0001753824612781	2.3844722699125703e-05
-5.752257550273266e-05	-8.286625375995094e-06
-1.203859380433335e-05	3.682277303779799e-06
5.79185620984091e-05	-1.3804444438908904e-05
0.0001452036261949	6.816594995822372e-05
0.0011347516862849	-3.647382408472925e-05
0.0015564912003617	8.529726006618067e-05
0.0012154315458071	-2.535467969237022e-05
0.0001026885082709	7.413635047031759e-05
0.0004114260418922	-2.121148080735845e-05
0.0001514197510294	2.625302795540388e-05
0.0005166950101192	1.9733751608283917e-05
0.0010482780777706	5.235372918763737e-05
0.0018315340232942	1.2806901795918048e-05
0.001156187757447	5.529713859490907e-05
-0.0001147082703777	-8.111499059738646e-06
0.0001482760198467	1.5890488002563752e-05
-5.155636635819969e-05	-6.4849124870931e-06
-5.7920054239027004e-06	2.3294650196920756e-06
2.175890641372479e-05	-8.919911493188656e-06
-5.086390721121621e-05	5.635004221413439e-06
0.0004262971100087	-4.262501227065007e-05
0.0010997702999017	1.0807723038223442e-05
0.0017597028157381	-5.804345429596165e-05
0.0006178756592797	2.6061073514327313e-05
0.0008219312236254	-3.335877669585394e-05
-0.0004063865028492	4.687266438395595e-05
0.001259712596773	-2.1395991882940075e-05
0.0018130346432707	-1.577403162788959e-05
0.0011564196948183	-3.048421426753305e-05
0.0003828002420155	-9.886571131409744e-06
-0.0001320738016702	-2.724226555462796e-05
0.0001070480839721	2.1619646884984622e-05
-3.514448468848368e-05	-7.358935504144966e-06
-1.0745092088473391e-06	2.1963648307761625e-07
6.655755265489939e-06	-4.680748766191839e-07
0.0001493949549765	2.8707074662197565e-05
4.520115154361515e-05	2.0735945276255715e-05
0.0003134703698108	3.7939561932221665e-05
0.0008851994059898	2.4108384653452472e-05
0.0009798896688639	2.117341536128409e-05
0.0009743713719169	1.2411958406693457e-05
0.0011894279038949	-9.218029999335324e-06
0.0016215585144854	2.5870633820173735e-05
0.0011458878553092	3.5038804355889334e-05
0.0001915209447949	3.064339747432324e-05
0.0001877703546849	4.473660897837253e-05
6.174978224990658e-05	8.282762122911873e-06
-1.624210720536129e-05	-1.3289592735858909e-06
2.513220488468478e-06	-5.4312202921525334e-08
-2.898496379614635e-06	1.4621358228389693e-06
1.0185080308063276e-05	-5.658109321670534e-06
6.576847619618465e-07	5.3712681272088654e-06
0.000251597128157	-2.6026186107465723e-05
0.0001905693532935	1.264928095859297e-05
0.0008346748121988	-3.2027938738709776e-05
0.0011072337300146	1.402270051094208e-05
0.0011880033902382	-2.2095847339710784e-05
0.001450252157738	2.8758722871253952e-05
0.0019261132924283	-1.6002975234798337e-05
0.0010589099398841	-6.593768364683833e-06
0.0001615289624239	-1.2730063888966178e-05
0.0002705920735451	-4.883356548764331e-06
-7.749076296061808e-05	-1.5097474645040834e-05
6.57552689199526e-05	1.2035463816525217e-05
-2.183696379175181e-05	-4.120139694535696e-06
6.266898525003424e-06	-1.963647777682002e-06
-2.3916730872780024e-05	7.764078420922354e-06
0.0001773922144544	-1.061480647945757e-06
-0.0001359916316511	4.682856225572237e-05
0.0003241562666126	-4.741321651869681e-06
-0.0004943500213937	5.623417360160369e-05
0.001311212978459	-1.789366293012607e-05
0.0011715240420898	3.487996312715359e-05
0.006003587725583	-3.4422592716454093e-05
0.0020056122282996	2.776121770297262e-05
-0.0001022787871596	1.9823928457018654e-05
0.0001419997733733	3.237178233344871e-05
4.606420970162713e-05	2.083618940250516e-05
9.824237827989772e-05	2.3665694292970028e-05
-6.679900748572625e-05	-1.823659568870159e-05
2.152812516125704e-05	6.230644437198601e-06
-2.8914696316013915e-06	1.3448392623684423e-06
1.1205547114863724e-05	-5.016002864894804e-06
8.850383077773864e-05	1.5651559490336625e-05
0.0002860105365162	-1.2401765390004125e-05
0.000404708698684	2.6237765924464995e-05
0.0011967944830433	-1.7256918836387535e-05
0.0015115842329472	2.1347807969354142e-05
0.0015864103119103	-1.3453686622118005e-05
0.0019168490825986	2.1507223554388647e-05
0.0025913046845281	-2.293373637455319e-06
0.0015308328700028	9.261623965415843e-06
0.0003233995767168	1.5731755141984426e-06
0.0003819213552515	1.5379777735235296e-05
-3.897689633691541e-05	-1.0946580336571387e-05
5.122714562670736e-05	1.0877389941501024e-05
-1.841696048680689e-05	-3.915042580806897e-06
-6.582994304946744e-06	2.1301238789866936e-06
2.922466780555748e-05	-7.818908672868407e-06
8.832811423492443e-05	3.57012569890058e-05
0.0003746364048188	-1.611061648522425e-05
0.0010894517113309	4.8136760144141955e-05
0.0019354630971467	-2.2654685687647395e-05
0.0008723907250196	4.324951768603901e-05
0.001028344881554	-1.4345447131982658e-05
-4.204855172554045e-05	2.608405072456636e-05
0.0016294649234576	9.367903476981753e-06
0.0020885877472662	2.332856816968578e-05
0.001070253814659	6.310045609029088e-06
0.0004468966149598	3.611448709850921e-05
-3.5078904320646495e-05	-1.1369521173963628e-05
6.434607883569562e-05	1.4541077515548849e-05
-2.405015923716972e-05	-5.5092602229673445e-06
-1.0102347393181164e-05	3.7176428734459114e-06
4.399439706703316e-05	-1.4248358626272442e-05
8.93874104919353e-05	3.6000321614352874e-05
0.0013268820965508	-6.047637429949096e-05
0.0015590581304482	4.565393044672809e-05
0.0011386626799819	-5.822481690823302e-05
-3.0079241044013628e-05	5.577741370420101e-05
0.0003399157735468	-3.759492399382786e-05
5.437358119170259e-07	4.557405583462722e-05
0.0003635542725713	-8.84466079933683e-06
0.0008920703646382	1.3104712366211198e-05
0.0019187794672396	-2.349401714630373e-05
0.00128765695055	8.64413255562677e-06
-0.0001931942204699	-2.356605902512032e-05
0.0001811016397208	2.247354533807208e-05
-5.994704514070633e-05	-8.136277361030945e-06
-5.1079118715567355e-06	1.5060804226602086e-06
2.3455387292884058e-05	-5.171196545945213e-06
0.0008876747695591	3.6402209802336814e-05
0.0018308377631747	-1.0160355069948767e-05
0.0010093311534381	4.6495549402896815e-05
0.000479875472048	2.6436141322743375e-06
0.0001197145285878	4.430571438886789e-05
0.0003448541017181	-1.6229428672978309e-06
-1.1228368932900096e-05	9.49756451828237e-06
0.0004504118265284	2.3894307551467172e-05
0.0003388794584394	4.2304790308660535e-05
0.0013162253390939	1.1080031104082572e-05
0.0023417592653895	3.713746478361162e-05
0.0002110932910025	-3.754162854885515e-06
-2.9564370649712935e-05	9.736139361685186e-06
-1.62628418547474e-06	-3.9777623734466126e-06
4.1844593481864194e-08	-2.4790133964495113e-06
1.9327246940965692e-05	8.672408181475002e-06
0.0010813659468857	-4.851258743873255e-05
-5.543326054426567e-05	2.4484191650076144e-05
2.758577262141794e-06	-4.9478098010035e-05
-0.0002176680425048	1.7792763218386895e-05
0.0001406928839638	-4.4572742771838325e-05
-0.000191404245147	1.8421993160462902e-05
0.0001659538623716	4.2635418579474915e-06
-0.000130559801268	-5.747309104348671e-06
4.291672788409937e-05	-3.258835891467344e-05
-0.000301292971348	-1.5418332318344254e-06
0.0007493841465088	-3.804957140170094e-05
0.0007199525488004	1.9863257900223846e-06
-0.0003544634153112	-8.816788771443799e-06
9.672547059423051e-05	3.69387800218437e-06
-3.0461452743480645e-07	1.811454327369708e-09
1.7117860188914735e-06	2.1534510117732266e-07
3.735481549855565e-05	1.0407995773860751e-05
7.660389294811779e-05	6.820839298901862e-06
9.585737323370548e-05	1.0432999267125449e-05
6.0905166992575774e-05	9.686663244091638e-06
3.0093142250031488e-05	7.170674995185202e-06
4.120814778966827e-05	4.834423626629074e-06
-1.7284290915049848e-05	-6.967620747031765e-06
6.256463130093115e-05	9.4528900497569e-06
6.0984270111138904e-05	1.3072146795578864e-05
0.0001058656184825	8.1664777004605e-06
9.90667686840474e-05	1.5025441791795288e-05
8.610040909020355e-06	4.09047147960781e-06
-2.875109168330892e-07	-1.0776581044013449e-06
-3.8092427011926497e-07	1.6424023754125472e-07
3.664837123106145e-08	-3.701308568981614e-11
-1.9248292335819306e-07	-4.1894669708963085e-08
-5.562007245186814e-06	-2.0524144459719502e-06
-1.2263334681427418e-05	-1.2401934181313302e-06
-1.3795155191893984e-05	-2.057474450091481e-06
-1.0134381051951062e-05	-1.8197746205699735e-06
-4.905477515867616e-06	-1.335079298260987e-06
-6.8026807957156895e-06	-9.052356699947736e-07
3.663449399311024e-06	1.3487786481770449e-06
-1.029441045705867e-05	-1.7650097840542935e-06
-1.0094621140126093e-05	-2.451815337878499e-06
-1.547957087724431e-05	-1.622416503167802e-06
-1.5569059750693657e-05	-2.8304031236887983e-06
-1.0505687898847258e-06	-8.779656019133483e-07
-5.6090859056720966e-08	2.769578566602157e-07
8.351664597980903e-08	-5.440662998858965e-08
9.345227990921581e-08	-8.779159699437924e-08
-3.2347519385066393e-07	3.630807744154746e-07
-2.827455880973952e-06	-2.855275740728875e-07
-1.770119025745784e-05	3.384789741527849e-06
-4.391863135832767e-06	9.589895148954262e-08
-8.051618676371699e-06	2.720637383069492e-06
-2.2910128915796594e-06	3.865822089956287e-08
-6.0275845721107615e-06	1.945995546125814e-06
1.1628627876306244e-07	2.2340534035971625e-07
-7.959391655020594e-06	2.1527509954458724e-06
-5.942478719058639e-06	1.5122211707605806e-06
-8.56426547411908e-06	1.6453398789419366e-06
-1.8565373639853208e-05	2.4291363024216e-06
1.865710953268909e-06	-3.5777724454835354e-08
-1.911664050173578e-06	1.2988105281295702e-07
6.615501468677092e-07	-4.308321922212792e-08
-3.7223191276993145e-07	3.506786631832242e-07
1.1053653279515091e-06	-1.4163216866331116e-06
1.3481274834124676e-05	2.272524023998064e-06
8.968231944836885e-05	-1.2516805878068643e-05
2.067899769536812e-05	1.0732707919909851e-06
3.82132742131045e-05	-1.0209658432701563e-05
9.138294574432107e-06	8.661157528839565e-07
2.8522371286697607e-05	-7.219164246050435e-06
-2.3380629303066845e-06	-5.375310033676509e-07
3.670836485766574e-05	-7.403746098454457e-06
2.658006889979928e-05	-4.850573413070036e-06
4.2460880053416206e-05	-5.4418774577237645e-06
9.320143655621298e-05	-7.684908965705899e-06
-9.939684305293544e-06	3.349342461633809e-07
9.312294036617655e-06	-3.893231827826926e-07
-3.1620465184236913e-06	1.0378631150299376e-07
-3.076962008842586e-06	8.323754381610456e-07
1.4704086143176051e-05	-2.8033987206866927e-06
0.0003261599472512	2.231683688420383e-05
0.0007545839907034	-1.0398177812781248e-05
0.0005652534984362	1.113249970328862e-05
0.0004054814963858	-1.7945287075915477e-05
0.0001261383150367	1.2383098784698347e-05
0.0002405907026737	-1.5922168815362223e-05
8.549284867925071e-05	-7.92438714110602e-06
0.0003377390254373	-1.0144245132131834e-05
0.0003572371478557	2.595501834995026e-06
0.000691749124875	-9.28390831664121e-06
0.0009391503385847	1.744063792094133e-05
6.101517982616078e-05	4.6927993652280346e-07
6.4463122520057865e-06	4.001344623961869e-06
-6.364660319646163e-06	-1.8220776681938869e-06
-5.055459658422631e-06	9.858642484881195e-07
3.2626610293769774e-05	-4.53978583866886e-06
0.0005160564674045	-4.5197018755481195e-06
0.0003430385912698	-3.175036577902432e-05
0.0006165781814504	-6.85076211779436e-06
0.0006021169505493	-3.920671256166155e-05
0.0003235275525482	-1.3014537668832198e-05
0.0002885721043934	-3.186159498978712e-05
0.0002244244510901	-1.0566594789003328e-05
0.0005023924077909	-4.223374836864808e-05
0.0007177487852968	-3.0844703453749866e-05
0.000547798367316	-1.9728268430993743e-05
0.0007090308371337	-2.7142979433389476e-05
0.0002689972306498	-6.460139312135809e-06
-9.482063172521874e-05	2.0803479142844055e-06
2.1124243648259808e-05	-5.695240383485986e-07
-8.907196271727803e-07	-2.1782766838514217e-07
3.794930779916523e-06	1.3364360190427948e-06
0.0004279681345355	-4.746692350845703e-06
0.0006086317263023	1.6096497380867673e-05
0.0004636562340382	2.402188475797328e-06
0.000564215246272	2.7732685275794413e-06
0.0004810646310095	-1.978581590448464e-06
0.000531980946935	-3.5602995855943187e-06
0.0003700914878875	-1.7885168638120984e-05
0.0008568654881096	-4.798870591148941e-06
0.0006503912387976	2.558605342302522e-06
0.0004884206029289	4.4494979962630286e-06
0.0008920673254339	1.5084178384919891e-05
0.0001428589568603	-1.1282375754997915e-05
-4.803346411596484e-05	1.0229723237168975e-05
9.90076073523918e-06	-3.459650029906208e-06
-4.101023848493446e-06	1.8004384829474404e-06
2.0446110270851793e-05	-7.399428484079256e-06
0.0002086582430707	2.4481159264278205e-06
0.0005993227967813	-6.0749783915830473e-05
0.0005251616532244	1.8366181410007136e-07
0.0004643575048293	-4.310397290151223e-05
0.0004089239194094	3.8077698394744818e-06
0.0005124109798111	-3.7828197029155135e-05
0.0007304381174341	-1.627822100390642e-05
0.0007933032799204	-3.9042507632078235e-05
0.0004935212138421	-1.5797503597212943e-05
0.0006100837953171	-3.2411059040988155e-05
0.0007199862527192	-4.0690690682035794e-05
9.741063072132565e-06	-8.377559522548307e-06
3.627358042182455e-05	4.811405235269257e-06
-1.4947353235312283e-05	-1.638611708514715e-06
-2.6388451822067504e-06	7.901451468216349e-07
1.1948810406517145e-05	-2.8477271403694775e-06
9.995605338398964e-05	9.580600159952383e-06
0.0003331314681025	-8.840814429043225e-06
0.0005069693199793	1.1313378997339834e-05
0.0005143227294289	-9.2798818197638e-06
0.0003828605759848	1.4860235203659597e-05
0.0004581872961062	-7.201028315838892e-06
0.000830158639008	6.002015823058715e-06
0.0007190435906321	7.678346923313763e-07
0.0005635986740739	7.9039509404213e-06
0.0005415422254318	-4.606400402475454e-06
0.0003938238798742	8.580747358130371e-06
-8.40666286703328e-06	-6.771595367987854e-06
2.851734184657345e-05	7.060722342329333e-06
-1.0917169795309856e-05	-2.557531082361867e-06
-1.966981155612164e-06	8.783706288911851e-07
1.0422502600754263e-05	-3.6306505319241752e-06
0.000136089148915	-6.831780090122672e-06
0.0002560745053542	-3.680298426840725e-05
0.0005543614418687	-1.564443871428435e-05
0.0005663863997404	-3.15886994979219e-05
0.0004463215820307	2.932021905050221e-07
0.0004920860349446	-1.9498395266447023e-05
0.0009853623590051	-1.0301014837225336e-05
0.0007919470123608	-2.116387581411903e-05
0.000654126546424	-1.921693085738424e-05
0.0005486185819906	-3.091345942809129e-05
0.000353343928088	-3.282102174867842e-05
2.634116751929694e-05	-7.258343645363863e-06
8.193284486847951e-06	3.471481512003781e-06
-4.879853158282936e-06	-1.027137244955152e-06
-1.1992537134960566e-06	7.455512603014134e-07
3.6790930358055384e-06	-2.8869807895340235e-06
6.367333206682274e-05	-3.2311420070276348e-06
0.0002256270882489	-1.7439308834653374e-05
0.000305735292451	-1.9477790167195256e-06
0.0007862022659965	-2.7918919379917035e-05
0.0008722403505914	5.741760283986945e-06
0.000932027970584	-1.3565546352458454e-05
0.0010396873397811	2.7263666608012777e-05
0.0015142693656762	-1.1558869146941706e-05
0.0009696738442273	-1.5074408612890677e-05
0.0002717274985087	-1.4793498058446914e-05
0.0002861766692125	-1.0327267681926436e-05
-2.8540471365362745e-05	-1.1379556399810806e-05
3.2192439608396167e-05	8.238806397985252e-06
-1.1288228517658627e-05	-2.7203377363023824e-06
-3.658606237499034e-06	1.4248685702787025e-06
1.828221983310438e-05	-5.674684114850214e-06
0.0001954699640839	8.596368647062555e-07
0.0004526889460562	-4.443306453151293e-05
0.0007852747868503	-6.130223596287904e-06
0.0007848232331833	-3.870185542369646e-05
0.0005849608611028	8.875085666322782e-06
0.0006720212048115	-2.5305851766593485e-05
0.0013170378349227	-4.150257683664412e-06
0.0010679061185484	-2.2533217333575608e-05
0.0008805895509593	-1.529242001241816e-05
0.0008084381646314	-3.208831530995524e-05
0.0005829255984593	-2.839730736001534e-05
2.4402917662301793e-05	-9.70527583196532e-06
2.3592854564245743e-05	6.4792136337594035e-06
-1.0940673223409849e-05	-2.172031685431501e-06
-4.1336096370181915e-06	1.478236475618199e-06
1.949460631226633e-05	-5.735782884459825e-06
0.000244538213708	9.586295243067153e-06
0.0007064553357371	-3.495697356772187e-05
0.0006229249951684	1.1073952835542218e-05
0.0005454423467469	-2.407415739337635e-05
0.0005026005205153	1.3217737762326466e-05
0.0006266334169375	-2.5083192263431623e-05
0.0009267251929522	-1.1521693955560642e-05
0.0009712620757371	-1.961493184006974e-05
0.0005833503659673	3.150426625080803e-06
0.0007230850727673	-1.7762655501278637e-05
0.0008472272843198	-1.0375370058471855e-05
9.645852026543514e-06	-9.983908050417135e-06
3.877376035587573e-05	8.758352811729545e-06
-1.6021196356018e-05	-3.1414767967316315e-06
-1.6337930190750506e-06	2.112958860245098e-07
9.995970432029638e-06	-8.241632831504327e-07
0.0004798000843557	-1.2114070883991278e-05
0.0005246490628018	-1.336029910825792e-05
0.0004456448121803	-9.541548068271213e-06
0.0005593058562938	-2.012764602728281e-05
0.0004633465211254	-1.3157836301486414e-05
0.0004771642738387	-1.9956970972874725e-05
0.0002860924656183	-2.067866625192457e-05
0.0007870976632406	-2.9231270188471272e-05
0.0006683693244185	-1.9502450985814764e-05
0.0004316929030783	-1.2614893395324494e-05
0.000853555790141	-1.833399551979633e-05
0.0001952516837265	-9.951762705201908e-06
-7.127480599789326e-05	6.17475828103304e-06
1.5967392824082075e-05	-1.9076926480188405e-06
-5.413754867398457e-06	7.111432565315362e-07
3.348174310746649e-05	-3.008092178037629e-06
0.0005549866304406	1.058639195965938e-05
0.0005031579964213	-2.9185398364855334e-06
0.0007105079352975	1.3152186848463783e-05
0.0006828638652893	-2.0188679775372697e-05
0.0003214497104117	1.3999937615690597e-06
0.0003218516533452	-1.7135879862143906e-05
0.0002536491245819	-4.685446515524554e-06
0.0005382346893315	-1.778131876954702e-05
0.0007738839213598	-8.807347990996068e-06
0.0006800136757429	1.6544322125133292e-06
0.0008840096597731	1.2786392191687417e-05
0.0002635850943979	-4.826092473914348e-06
-8.705436312627137e-05	4.91296577894814e-06
1.837420771824762e-05	-1.85877729310533e-06
2.389831269640822e-07	1.9325351148743537e-07
-2.495674979661501e-06	-5.569274585367836e-07
7.855315803142424e-05	-7.693680436804647e-07
0.0002820409070146	-1.826200940523049e-05
0.0001880261769326	-1.6366468953091334e-05
4.25456088168375e-05	-1.453529276312344e-05
-6.637462114874267e-06	-3.939375228462729e-06
4.2232258588138374e-05	-1.1783113184360268e-05
-1.970580348009802e-05	-1.4164678816856745e-05
4.311460441352544e-05	-1.513336111550551e-05
3.81626199173915e-06	-1.044948863877741e-05
0.0002524662863596	-2.2789822381793765e-05
0.0003176016518336	-1.5946387290842293e-05
-8.130442302897362e-06	8.30503910797867e-07
1.096754987803558e-05	-4.400224184366695e-07
-3.870641798453693e-06	1.1684317797508005e-07
-7.466411339889118e-07	1.7880673357648158e-07
3.5713360021227465e-06	-6.768378740691828e-07
2.3235950450420096e-05	5.5698635658642985e-06
5.5279034955392426e-05	2.635625115167428e-06
2.7794933473532665e-05	9.21184480112061e-06
5.759572413024718e-05	5.568333035225468e-07
2.3703304143802584e-05	4.653289671030802e-06
3.378907518154435e-05	-4.64571522550608e-08
1.8013145940507948e-05	4.579633221309539e-06
5.072601406131359e-05	2.652109273281358e-06
5.720121870676716e-05	4.566458306809027e-06
3.568074536756913e-05	5.964973758951776e-06
6.867503075534168e-05	8.776963658838916e-06
4.959571357266611e-06	-3.356998629293649e-07
2.5228148604376123e-06	1.110906348899961e-06
-1.3579883817966271e-06	-4.675824330330557e-07
1.231660429273016e-07	-2.360894277491893e-08
-5.959643497933335e-07	8.642443541297189e-08
-3.5546488680814834e-06	-9.428659248703022e-07
-8.270603553383203e-06	-7.847775591011553e-07
-4.856363156586785e-06	-1.5511929324197134e-06
-8.633274885710641e-06	-3.544614276052403e-07
-3.625493676660914e-06	-8.038428212308219e-07
-5.1428566845382195e-06	-1.5117540068327869e-07
-3.0480984479553245e-06	-7.861800563903834e-07
-7.72859231436317e-06	-6.330319916433623e-07
-8.590379645012287e-06	-9.447119056050864e-07
-6.028574958848105e-06	-1.125047014535643e-06
-1.0315065195781211e-05	-1.772317057807352e-06
-8.449535985239753e-07	7.739341700208051e-08
-3.692146295110018e-07	-2.1764497901933537e-07
2.0573814064749974e-07	8.942384057501325e-08
2.9207657040048904e-09	2.2106834243727104e-08
-5.955024099784953e-09	-8.905886760485296e-08
-7.072837587080625e-06	1.5626952753333056e-06
-1.095421332009964e-05	1.769843672700951e-07
-9.159653343922691e-06	2.297779825300334e-06
-5.483653522637904e-06	4.919750484084977e-07
-1.14465769553707e-06	3.043968505125351e-07
-2.2758401954288067e-06	-6.884924525246907e-08
-6.5613830299928875e-06	1.868354633548859e-06
-3.1730265246717213e-06	9.79815687176612e-08
-5.010114913757346e-06	8.446214398644673e-07
-1.0514900110459273e-05	1.9061368463150265e-06
-1.5282904994471375e-05	1.3359230303284416e-06
-2.4131041537804557e-06	9.211770403038254e-07
9.319003836681762e-07	-5.454790014838847e-07
-2.1955543109610037e-07	1.6090193095839454e-07
-2.9696469478985535e-08	-7.76236143646165e-08
9.652975049700821e-08	3.059021124866636e-07
3.526590289057558e-05	-5.591551908096503e-06
5.6419332292455247e-05	7.801140291622942e-07
4.223274257399698e-05	-7.455404903117708e-06
2.502104877331558e-05	-4.659554129308498e-07
5.272689768579335e-06	-8.084587926846839e-07
1.1091311261583612e-05	7.964401398026743e-07
2.6558252599449972e-05	-5.2087573237040075e-06
1.5296215642254586e-05	4.1928221851778995e-07
2.2300697635536115e-05	-1.8402821312345731e-06
4.955122035359925e-05	-5.763381433519588e-06
7.789145901816903e-05	-3.3819304693041535e-06
1.1622955724338614e-05	-3.7209588112917345e-06
-4.277388447518133e-06	2.263737671532545e-06
9.705562406045418e-07	-6.754259820026278e-07
-3.1549122946979924e-06	5.285913244712649e-07
1.8276137914833927e-05	-2.244854653470525e-06
0.0004644308689133	3.4826820333072096e-06
0.0006726736933657	1.195889540040571e-05
0.0005062656853541	3.5773079831494664e-05
0.0003212616787076	1.669639287185796e-05
0.0001281298560415	2.0637725316299666e-05
0.0001794650983724	1.1798250752292671e-05
0.0001017988595697	4.242399736109199e-05
0.000271510398053	2.48116669101982e-05
0.0003163856388938	2.7037407987821735e-05
0.0005739370742187	2.9740352013864404e-05
0.0009650732628147	2.0694288022046224e-05
0.0001698643142208	-1.0879886484599535e-05
-4.922316828584191e-05	8.468920770454044e-06
9.085552456491976e-06	-2.8368222103831143e-06
-3.1933982818863253e-06	-1.8955447483797446e-07
2.0119769805477415e-05	1.3015991190052063e-06
0.0004676071818606	-2.903211087991913e-06
0.0004519967798279	-1.0064126879566284e-05
0.000597137136251	-9.765715767433022e-06
0.0005386413500765	4.919296564237669e-06
0.0002695423608711	2.0424869857723875e-05
0.000275981543149	1.1729959823898516e-05
0.0001422471073494	-3.4597098433896427e-06
0.0004578910508829	2.4506156391019108e-05
0.0006090461605615	1.5358223938210993e-05
0.0005817115753975	-1.7779887936661847e-05
0.0007698005170531	-7.047549650878374e-06
0.0002140000649374	-5.108601553168563e-06
-7.636135301766413e-05	6.239995974618755e-06
1.7122299409085086e-05	-2.272931761717176e-06
-3.6494549716017625e-06	1.5245729950796736e-06
1.8116507603045023e-05	-6.1394672464436846e-06
0.0003431524224447	4.20183930744541e-05
0.0006088968063327	-6.026489642876393e-06
0.0005097954834674	5.3528587802674034e-05
0.0006445867065496	3.3620084262936833e-06
0.000391285303847	3.9193292675384534e-05
0.0004692628433285	4.403742580861452e-06
0.0002208312131602	6.158948180323718e-05
0.0007384932545767	2.7282047704775796e-05
0.0006933293654148	3.518437875093646e-05
0.0005599283080624	2.5092438965609064e-05
0.000828938820393	3.860846045854173e-05
9.338648142526488e-05	7.867491344965707e-06
-8.498911636093465e-06	-1.4802260661180962e-06
-2.6883491210566063e-06	-1.4003104213171514e-07
-3.237901119067819e-06	7.42436498416906e-07
1.5275277126696704e-05	-2.3797606423374836e-06
0.0001696270845652	6.26646156411539e-06
0.0005083758081945	-3.7345649246912856e-06
0.0005925671045519	3.397236074810519e-06
0.0005052695067323	-1.9013938942780784e-05
0.0003736281343099	2.215102742310805e-05
0.000472548078171	-8.936948964125327e-07
0.0006201025262225	1.3772233210819594e-05
0.0007300953327281	1.1745478575936804e-05
0.000532606070687	-1.296197243341232e-07
0.0006639096855451	-1.1887379701033364e-05
0.0006050989129311	1.2294995524507903e-05
3.940231071622811e-06	-1.17930598908334e-05
3.0141083492705417e-05	1.1207137688016365e-05
-1.2200766433433238e-05	-3.894568314598235e-06
-1.4544632190614182e-06	4.730264185088261e-07
6.1424705750946286e-06	-1.6317265015115148e-06
9.099226011804132e-05	2.476005336934779e-05
0.0002923647426576	2.2632385625215184e-05
0.0004345465590363	4.319515501458859e-05
0.0004755763466806	1.5242444548229e-05
0.0003938015635375	1.870149445243257e-05
0.0004588879533732	6.6568648746186254e-06
0.0008556365760525	2.970493838663156e-05
0.0007256245422012	1.8142499275380157e-05
0.0005338256680242	2.7206835187227703e-05
0.0004588279183779	3.517292497509739e-05
0.0003502420826293	4.601739871551816e-05
-8.986756811902469e-06	1.2222007756863378e-06
2.2369994207592035e-05	3.0636377111443106e-06
-8.380979087264284e-06	-1.4230572431948491e-06
-7.832446642102187e-07	2.293288299474407e-07
4.068891383584565e-06	-6.874786253249274e-07
0.0001157786476765	7.919588498828695e-06
0.0002367910364583	2.6139469067070745e-06
0.000456941603345	1.3178007530710332e-05
0.0005277814407307	1.805804451181834e-06
0.000449206579397	7.516444355002534e-06
0.0004950873453493	-2.1844224377068145e-07
0.0010422698062588	3.558918526108953e-06
0.0007964178571571	4.139661663403668e-06
0.0006152386238542	8.423612031421622e-06
0.0004519778869235	7.646121825607151e-06
0.0003199916494467	1.1911952802937014e-05
1.526757260513753e-05	-7.960177229140939e-07
6.938333719874664e-06	2.285377703007822e-06
-3.635516158047006e-06	-9.209125590050837e-07
-3.3498984757329837e-06	1.057798046873284e-06
1.566609655532465e-05	-3.7462603867189625e-06
6.998156986110894e-05	3.593693306652796e-05
0.0001304277015842	8.819380819839294e-06
0.0002184636833295	4.892918175532942e-05
0.0006490589402369	1.839199077575166e-05
0.0009162725769393	2.970702230187437e-05
0.000942421357355	1.8218195985699992e-06
0.001162610483319	-8.92871646504428e-06
0.0015492324548929	1.934013851465843e-05
0.0008629875545131	4.341812978704171e-05
0.0001538909915484	2.738565667064204e-05
0.0002030156562186	4.71291264539376e-05
5.995136231389137e-07	2.6673090154889236e-06
2.5097720112410383e-05	3.581084416900415e-06
-1.0352115745993492e-05	-1.7968345556763435e-06
-1.6038067913239354e-06	3.81189916262465e-07
7.59223023714748e-06	-1.1345112800583751e-06
0.0001711184088483	1.7098400021831002e-05
0.0004079263208023	1.534229600153425e-05
0.0006709828573635	3.0303412158272106e-05
0.0007210880351739	1.003076127624572e-05
0.0005937521905913	1.6689551668561543e-05
0.000674837576269	4.166178022589049e-06
0.0013878514320535	1.434346369714466e-05
0.0010752665758399	1.4276004269723616e-05
0.0008217940822749	2.1704751464868854e-05
0.000688635763389	2.2006946305305487e-05
0.0005230502534835	3.385551670115153e-05
1.4296061813975176e-05	-2.4002701696194113e-06
1.685367835653997e-05	5.352836497595181e-06
-7.527781415670766e-06	-2.1108581560251423e-06
-3.368694447315438e-06	9.637391917448208e-07
1.572785586619322e-05	-3.3350230444076947e-06
0.000212412272189	2.5106615783953e-05
0.0005859005656115	1.3467180524302157e-05
0.0006721872057828	3.8385488747789926e-05
0.000588090170529	-4.194546870996888e-06
0.0004722963610655	3.0083327941451623e-05
0.0005799212675274	4.805498230397317e-06
0.0008208276295012	4.439872087541956e-05
0.0009034186242482	2.25642724618398e-05
0.0006339198506812	1.824022453443108e-05
0.0007459717534653	2.133665613601041e-05
0.0007118321488494	4.344402210542054e-05
1.274335528346846e-05	-5.306187544294136e-06
2.9488928189608913e-05	8.335799366461244e-06
-1.2540221671232414e-05	-3.1823994388509756e-06
-3.889814036107274e-06	1.1426094909489736e-06
2.054084862423811e-05	-4.500284124176209e-06
0.0003839925266874	2.2476346571004496e-05
0.0005645459841246	-2.006276154581723e-05
0.0004849113810799	1.8510940457733456e-05
0.0006270358703681	-8.009266561716706e-06
0.0003703789091768	3.3351963291922235e-05
0.0004268073908207	2.375313615151198e-06
0.0001360275065976	2.7441929921531323e-05
0.0006803108954028	2.1677804227338454e-05
0.0006862593437211	1.9737499784091707e-05
0.0005137854512066	-6.957121276757545e-06
0.0008167604359107	9.630090450565446e-06
0.0001317211456133	9.394279792754614e-07
-2.8100103641168024e-05	2.1627055030156098e-06
2.7792562737827477e-06	-1.1447847376637878e-06
-2.9369564005835403e-06	-2.54668679981433e-07
1.9612999003250415e-05	1.4653828990393183e-06
0.0005626906003459	9.989424219640082e-06
0.0005583881594186	1.7853820003386986e-05
0.0006953107205131	2.1905309318243803e-05
0.0005612174143343	3.146351152339897e-05
0.0002818652020195	2.38004297079315e-05
0.000288616464399	2.1874624072511036e-05
0.0002288675095229	3.261887181311279e-05
0.000478849156871	3.7608138271491265e-05
0.0006336386300816	3.870571452197155e-05
0.0006858502032951	1.937334617908508e-05
0.0009384234893358	2.726438310064874e-05
0.0002531933514592	-9.379595301360814e-07
-9.348457750218376e-05	4.381119592912873e-06
2.1553358656157167e-05	-1.7700971147842967e-06
-1.6390945451657086e-06	6.675361552176909e-07
8.52217860846186e-06	-2.9915186199479014e-06
0.0001373900160993	-6.836276102305655e-06
0.0002658761824646	-1.9466971777622452e-05
0.0001154071044039	4.578775981427705e-06
4.2292595671350815e-05	-1.556952970864197e-05
6.85282254296913e-06	5.366552642316042e-06
3.518781786450474e-05	-6.317468429028315e-06
-4.921858776442627e-05	3.717231984077077e-06
4.3122817034735635e-05	-3.859124726766413e-06
2.1345229289211495e-05	-7.123240114448881e-06
0.0001589325398437	-4.335748074612257e-06
0.0003459099255472	-1.837884672571702e-05
3.85472744454418e-05	-8.221983989672076e-06
-3.579391424014708e-06	3.950303129414053e-06
-9.92429152936583e-07	-1.14734975096533e-06
1.0303251859613253e-07	-1.695605936893187e-07
-3.282700900068361e-07	7.561599517572784e-07
3.449715174145041e-05	2.2400654788234853e-06
3.174158137560938e-05	1.0507721337323168e-05
5.34594099263565e-05	3.999364965648798e-06
4.043344212631251e-05	8.561810558753838e-06
1.6668883456353612e-05	1.5953701810800469e-06
1.72820915628757e-05	4.956087214769555e-06
4.922117262604295e-05	5.224605831335735e-06
2.8524860685416868e-05	6.358264679929888e-06
4.4952386805717e-05	6.806297330681186e-06
5.222054482944937e-05	6.8775283950294865e-06
5.5145244225332775e-05	1.0841769033797706e-05
1.555671775513804e-05	3.671520032754217e-07
-7.352613996335017e-06	4.756202688160479e-07
1.965861223843058e-06	-2.06665594757833e-07
-1.4277571550968957e-08	2.5423539753029762e-08
3.9044391065062524e-08	-1.142037429263249e-07
-5.272525579765185e-06	-5.304244908675841e-07
-4.816809932491656e-06	-1.8015568618716123e-06
-8.50179886025187e-06	-9.64299142727414e-07
-6.112244600224738e-06	-1.4355941894164705e-06
-2.505605553069723e-06	-3.168312714103224e-07
-2.5864680186700013e-06	-8.304699896363601e-07
-7.939044092185796e-06	-1.0716349747814055e-06
-4.274778986459682e-06	-1.093483648222884e-06
-6.800893530113123e-06	-1.1861170658227387e-06
-8.305232571010896e-06	-1.405429832892071e-06
-8.3959521376596e-06	-1.979346939385915e-06
-2.389129397175387e-06	-1.342945256792422e-07
1.1198591466610837e-06	-3.8409658651456323e-08
-2.986720825283841e-07	2.2817954232732773e-08
1.9605597183276578e-07	-1.2315373529992408e-07
-8.934409211433755e-07	5.111671425657706e-07
3.797927975601451e-06	-8.756149217493341e-07
-1.529711561962363e-05	4.421837311130055e-06
-1.1150316670246705e-05	-8.177689418360732e-07
-8.33229235757669e-06	2.8989022908553643e-06
-3.883457813840054e-06	1.7103677532801086e-07
-8.856904897351321e-06	2.934323813574348e-06
-3.622971501679487e-06	9.651558285642317e-07
-1.1936347735592912e-05	3.2993017157465396e-06
-5.756870033283215e-06	1.1497079570054711e-06
-1.618894768856963e-05	1.4459561221067017e-06
-1.1493029290517707e-05	2.7028927772505557e-06
5.44936626666964e-06	-2.1464685574341163e-07
-4.217126171881468e-06	2.2129446217880257e-07
1.3370774044323096e-06	-6.227780405105676e-08
-9.698620826561154e-07	5.398266265365785e-07
4.264589836042685e-06	-2.1735519197180663e-06
-2.5793643854663095e-05	5.184047944439497e-06
7.519929050802132e-05	-1.7293559544465736e-05
6.177316700822763e-05	5.081337530098328e-06
4.533032571922817e-05	-1.2287712894050806e-05
1.5332252255043465e-05	1.5313999948630862e-06
4.249254917583485e-05	-1.1308604378416372e-05
9.453675445743788e-06	-2.434299496456126e-06
5.544333862485716e-05	-1.1457601451257622e-05
3.0074024776067388e-05	-3.6802451053190417e-06
8.881557295793882e-05	-5.237086375267668e-06
5.095131292201652e-05	-8.404729099077222e-06
-3.110116427057534e-05	6.984030286561658e-07
2.2671415199071447e-05	-3.796715912604671e-07
-7.077526719523567e-06	4.5629034447169156e-08
-4.760581213166643e-06	2.188795570968057e-06
1.5410297253225506e-05	-7.717608888866108e-06
-0.000155678764971	3.869233624958589e-05
0.0006334721664551	-3.251586657015154e-05
0.0007911534874153	2.205861501879632e-05
0.0008418348307222	-4.681027620158758e-05
0.0001899433182716	3.107427527404933e-05
0.0004334222176816	-3.2107415286051434e-05
3.957676319138653e-05	-5.55296782982716e-07
0.0005868664841481	-1.7046702692286563e-05
0.0007341919001833	-2.862211163166686e-07
0.0009917001917095	-2.3830525212453736e-05
0.0004768640487535	2.253935220127431e-05
-0.0002302652751053	-5.406111340040697e-06
0.0001543131158539	1.0852818829384131e-05
-4.742527206008696e-05	-4.3708347565023465e-06
-3.787879043991502e-06	1.097227931612346e-06
2.532264446415087e-05	-5.302300479930921e-06
0.0004981346429366	-5.230608388349055e-06
0.0003127364894954	-3.58558192539791e-05
0.0003996263696659	-5.975160241107036e-06
0.0005784484541145	-4.108652528309547e-05
0.0005762744087507	-2.5380323669180305e-05
0.0005289591126985	-4.2943780045786914e-05
0.0004926683448794	-2.532593227690244e-05
0.0009070128410053	-6.134968591056732e-05
0.0007603305552274	-3.629426519906843e-05
0.0003058732620074	-1.779546070585477e-05
0.0006767855446609	-3.284003740030487e-05
0.0002525826901951	-4.627892788845161e-06
-9.162837259175066e-05	-5.076847396127767e-07
2.076006226795329e-05	3.546531574924947e-07
-9.387642396003976e-07	-1.5688411832589654e-06
1.335968772323444e-05	6.66949527775302e-06
0.000626345240758	-2.55731713930574e-05
0.0003084314588119	3.65546804802829e-05
0.0006413735028197	-2.3727149053148935e-05
0.0003623007344415	1.24964670156133e-05
0.0006257609734876	-2.0097347264486675e-05
0.0005347133961874	9.735801967747712e-06
0.001025133243587	-2.7954526549403468e-05
0.0009387716549889	-7.960412122565382e-07
0.000580275128958	-1.2112891902604217e-05
0.0005172809231386	2.9355153614674337e-06
0.0007647376546162	6.826314156450633e-06
0.0003356389159002	-1.0262187853364196e-05
-0.0001477620912519	7.457405891294143e-06
3.831081652481913e-05	-2.2182620120198344e-06
-8.913054838886869e-08	5.610637358802111e-07
2.9645678200696207e-06	-3.0469035577505585e-06
0.0005686198950734	-1.2286139731168512e-05
0.0005930996741008	-5.217534638069251e-05
0.0002772394313392	-1.8127725988486254e-05
0.000438980096321	-2.177376973050962e-05
0.00043557747593	-2.4204243689909032e-05
0.0004338093746991	-3.4103905407010327e-05
0.001366133828384	-4.52294072129369e-05
0.000721459626566	-5.105643786973299e-05
0.000548959918006	-2.0379395010418312e-05
0.0002633329328452	-2.8393930749533317e-05
0.0009829261193725	-5.780513702062419e-05
0.0002336416737185	2.013509532008415e-06
-9.409898814545994e-05	-5.718238816471729e-06
2.2646550075581666e-05	2.0992970162017376e-06
-4.266348502409046e-06	1.2600468811984314e-06
2.0364006481043905e-05	-4.535733489463837e-06
0.000168230790893	9.6167091627378e-06
0.0006063299695495	-1.9626282340372248e-05
0.0005888045541362	8.65176589884328e-06
0.0003993232736856	-2.4660919725702032e-05
0.0003743679960965	2.3382539344035257e-05
0.0004911013888519	-1.0342421061308364e-05
0.0007579080954271	1.5968499131794497e-05
0.0007499426363283	2.1684370940406355e-06
0.000409110557033	1.5520710035268169e-06
0.0006923057235538	-1.5636526032821574e-05
0.0006934161703119	3.359382922860416e-06
-1.4378031621757411e-05	-1.186951972275286e-05
4.7362973402368595e-05	1.0945361900076465e-05
-1.7846377976861227e-05	-3.8378367907522065e-06
-4.0418443779247045e-06	1.6434674918514688e-06
1.9552856487969728e-05	-6.684902596609897e-06
0.0002033047994082	-2.055361787330558e-06
0.0005725473664374	-5.502244548486467e-05
0.0006581705515084	-1.0952588830705575e-05
0.000512321190069	-4.470084905371072e-05
0.0004388386759812	5.389213309631201e-06
0.0005398126375275	-3.36229782689546e-05
0.0006828415842258	-1.757962334983143e-05
0.0008404864741326	-3.3562761825905455e-05
0.0005522004389066	-1.902865845946448e-05
0.0007333541848487	-4.064498773089452e-05
0.0006923176820648	-3.881641422016686e-05
1.0883071995763484e-05	-1.205794929210802e-05
3.401990907959587e-05	7.499797848238518e-06
-1.4236393746622894e-05	-2.4776785373291303e-06
-4.92930027952824e-06	1.91806045610061e-06
1.951541591821077e-05	-7.3523832879140495e-06
2.873360850011595e-05	2.0268383711619787e-06
0.0004316221486264	-4.129007690369104e-05
0.0009179250019005	5.132850307732185e-06
0.001653271555887	-5.8486666207727496e-05
0.0005452251852857	2.1296356042720037e-05
0.0007238410177482	-2.9398071011784745e-05
-0.000434835406987	4.898106065553706e-05
0.0011109584037134	-1.991052441202832e-05
0.001704069222542	-2.2787688389000168e-05
0.000963311527291	-3.0050915246723247e-05
0.0004438180733404	-1.562064595855892e-05
-8.05189059104232e-05	-2.311742343511578e-05
7.809891697152578e-05	1.8085138337899113e-05
-2.6624529355895013e-05	-6.14211670575458e-06
-6.004643897766559e-06	2.2814615436793315e-06
2.9230603834043113e-05	-9.056594750968245e-06
0.0003228105946456	4.86589465955071e-06
0.0008694659615575	-6.616560355463532e-05
0.0008658383310623	-3.696897799718337e-06
0.0007054636760364	-5.715347427789737e-05
0.0005937976549047	1.5699600753673292e-05
0.0007414997406185	-3.967458300786826e-05
0.0009793901953795	-6.6864105937324445e-06
0.0011494909511223	-3.4253123513097826e-05
0.0007507942801937	-1.888489506830876e-05
0.0009839746999969	-4.555253695082624e-05
0.0010587518850633	-3.761011695503829e-05
2.803222903250113e-05	-1.5247932376139825e-05
4.451110222973854e-05	1.086716658883418e-05
-1.9477212371459936e-05	-3.715659270040666e-06
-1.1676609936729051e-06	2.567532401980653e-07
8.668226903597959e-06	-1.212156824339589e-06
0.0005903077008365	-7.877193458433066e-06
0.0007185194518043	-2.4642243296842595e-05
0.0005275907132675	-1.3071059158808492e-05
0.0005004477470269	-1.0042544634001152e-05
0.0004898973259551	-7.616193046981892e-06
0.0005180695778844	-1.548125435088257e-05
0.0015506262816205	-2.7662142339642447e-05
0.0008443527145706	-2.119131813765179e-05
0.0006026176213871	-6.63077191975643e-06
0.0005423733951321	-1.986671921721276e-05
0.0011142997204698	-2.6687390396056225e-05
0.0002256545562975	-3.3061074768701997e-06
-8.156366906495729e-05	1.139030044214634e-06
1.8357150848165316e-05	-3.16155094925756e-07
-1.2338074612066625e-06	-8.568158986094832e-07
1.5516317206078057e-05	3.1767758960895814e-06
0.0006439905025864	-2.7516840604702283e-05
0.0002840380485795	3.668598902556143e-07
0.0005531961668902	-2.6686086135582348e-05
0.0003149823277885	-7.808276424086319e-06
0.0006345922511066	-3.608788277881517e-05
0.0005263798999286	-1.6682494156569766e-05
0.0009477843804175	-4.151243177013432e-05
0.0009345308521629	-3.881352881149198e-05
0.0005453088544031	-2.903834199332957e-05
0.0004156677635512	-9.692108142763002e-06
0.0007569072248833	-2.7534169324534897e-05
0.0003506621887489	-6.45164567509879e-06
-0.0001531149515665	1.5806840486103812e-06
3.945136912773868e-05	-1.4377037346359077e-07
-5.828035384857606e-06	1.664804998631745e-06
3.0363916061045932e-05	-6.6656145059028115e-06
0.0003544320878517	1.731498719689789e-05
0.0005637644084364	-1.76784463593235e-05
0.0005121701635239	2.069251135510774e-05
0.0007923811083277	-4.425625127613378e-05
0.0005581371061666	9.865421587043383e-06
0.0006282702696213	-2.972709223570341e-05
0.0004052743666832	1.7882489741611388e-06
0.001006968665355	-2.666857006449102e-05
0.0008911987056922	-1.80696734179515e-05
0.0005307332540865	-5.570739357243667e-06
0.0008001457261186	1.2268485013801352e-05
0.000112596297388	-1.053868960316741e-05
-8.136387260087826e-06	9.544184834029322e-06
-3.957354773460662e-06	-3.4516524114751277e-06
2.820295468803772e-07	6.021092100425969e-07
-6.625533745641943e-06	-2.0437570109491965e-06
-0.0001617593749114	6.949188480182757e-06
0.0001915349545065	-2.5749398883267108e-05
0.0003399255339744	-1.2961764219263106e-05
0.0003275514508569	-1.80651050314852e-05
-3.794091011706049e-05	-1.9808044618719392e-06
7.362923845739648e-05	-2.134799730926772e-05
-8.128504627707967e-05	-2.4478108546457123e-05
6.144721434463255e-05	-2.4340862156412273e-05
0.0002488135290365	-6.132038994281979e-06
0.0004355039755612	-2.811391302752995e-05
5.81775531920061e-05	-1.2948191628330414e-05
-0.0001482813288152	7.481359547587957e-07
7.673865655142204e-05	8.761381554996207e-07
-2.1501906372539616e-05	-4.797021548163748e-07
-1.1218025572699035e-06	2.779642270837952e-07
5.7993680287378965e-06	-1.028086728323128e-06
1.8132962880348173e-05	5.810103272880363e-06
6.450306021043472e-05	8.118430760087928e-07
2.424147892235396e-05	1.0334123893850989e-05
3.137053687467601e-05	-3.1877964977234564e-06
4.32093982942415e-05	7.131172765270873e-06
5.492961378868635e-05	2.614827400265329e-07
3.975744518532518e-05	9.839745806011883e-06
8.462495837643844e-05	4.377645382812912e-06
3.3206595038170396e-05	2.6857271511284846e-06
3.535987948095302e-05	5.528343960082206e-06
7.367287147216187e-05	8.118306646572722e-06
5.205151989792071e-07	-1.1327655264153672e-06
7.214740834421984e-06	1.6974620240283376e-06
-2.876766527954961e-06	-6.544785454748865e-07
1.6365564424431246e-07	-3.529392131902144e-08
-8.40835238762091e-07	1.2435810457193297e-07
-3.0020109813744243e-06	-8.969743902834976e-07
-1.0021093034762534e-05	-5.811160578466728e-07
-3.363933722100873e-06	-1.6429974237460656e-06
-5.234269470273541e-06	2.147107772799081e-07
-6.482314999831938e-06	-1.2033559900401045e-06
-8.304530672458353e-06	-3.099945052146971e-07
-6.56712108439433e-06	-1.7476054654889117e-06
-1.2767867638754974e-05	-1.0293595646247225e-06
-5.482525221083737e-06	-6.049585746021564e-07
-5.066734626115643e-06	-1.051160344827277e-06
-1.15670621291503e-05	-1.6517202019088705e-06
-1.9515378706530086e-07	2.2100387933824137e-07
-9.966833480008842e-07	-3.159183431392974e-07
4.051989539758232e-07	1.190468298650636e-07
-1.184023183814262e-07	9.559922115999281e-08
5.045065069294838e-07	-3.938785169986198e-07
-6.842820571076317e-06	2.568578385738299e-06
4.650082621042176e-06	-1.6938292023617096e-06
-1.3512046728983517e-05	3.033554393558226e-06
-1.2599416329951383e-05	-5.276905099726945e-07
-7.043979849340588e-06	2.100594371495108e-06
-4.773188225026183e-06	4.985404795594989e-08
-1.3214073792280972e-05	3.098084320843804e-06
-9.24669508676037e-06	1.2475176128743837e-06
-1.638578554497527e-05	1.3322854204733574e-06
-9.605179407858246e-06	1.1918476572231184e-06
-9.878715230975964e-07	8.87085854752773e-07
-5.075604550513795e-06	1.1002112486742033e-06
3.238166401560131e-06	-6.385777795522252e-07
-9.756695875072206e-07	1.778094228154303e-07
4.814359726783351e-07	-3.607973609018917e-07
-1.985191812630444e-06	1.4582844250691306e-06
2.841128994059778e-05	-9.289596470583366e-06
-2.408812225322059e-05	7.450250661532715e-06
6.656340326970232e-05	-1.0551514013128086e-05
6.928033164253326e-05	3.527013458669895e-06
3.240830857292289e-05	-7.143805798029151e-06
2.2561682257893596e-05	1.1009807703896932e-06
5.683734599629795e-05	-9.409052153758325e-06
4.328186448107589e-05	-2.8554441422735832e-06
8.668988302477935e-05	-3.5980968363103807e-06
4.816915750674608e-05	-3.3081797415626205e-06
8.482900929723958e-09	-2.2036093199383804e-06
2.1802122586895295e-05	-3.913031123187787e-06
-1.3761483163472075e-05	2.1883388359816585e-06
4.130995883106845e-06	-5.954459237400928e-07
-3.677592253095118e-06	1.44737085143739e-06
1.6771680355113555e-05	-5.8743283867389084e-06
1.345088781496044e-05	1.460125072301419e-05
0.0002399613630049	-6.823861368099864e-06
0.0005217208169773	4.646381869619253e-05
0.0008520637768382	4.834732608116124e-06
0.0004437019337904	3.867790960862573e-05
0.0005366555376661	9.148660173542965e-06
0.0003083742387602	5.343623443830359e-05
0.0008421835197482	3.2220483847906815e-05
0.0009153091514835	3.262941377435745e-05
0.0005379648979102	2.3553512286048244e-05
0.0002486077650599	1.890845557596784e-05
-4.6942570920198784e-05	-1.1506928950141202e-05
5.093606525422161e-05	9.63845400137254e-06
-1.7480395787542255e-05	-3.36696875422602e-06
3.8672057876191497e-07	-2.5776432494316284e-07
-5.6039658807041545e-06	1.907957477757909e-06
0.0002185989975974	-6.165295649353908e-06
0.0005739484851461	4.057535043852711e-07
0.0004212442977454	-8.732623372815234e-06
0.0004047774833453	6.517726137650255e-06
0.0005143208737269	1.0249903412516609e-05
0.0006059919737555	4.8333469775613495e-06
0.0009012496962297	-1.1523634121479431e-05
0.0009542117299905	1.127358672942587e-05
0.0004652973658163	1.2152126899138224e-05
0.0004905804553704	-1.2292951715143192e-05
0.0007061258478992	1.699207494445951e-07
9.344197769667715e-06	-9.328635496663044e-06
1.1227617318762602e-05	9.486061604105774e-06
-5.314780881829045e-06	-3.2496719284475013e-06
-5.109405065258911e-06	1.6601648644826104e-06
3.0074563381323656e-05	-6.947570966272177e-06
0.0003890191538117	4.613572488146335e-05
0.0004684259505214	-1.672860836878417e-05
0.0005726864536714	5.3097775158981264e-05
0.0006603752379515	2.6916595628389324e-06
0.0004347794477053	4.965800222635396e-05
0.0004673384478579	1.2542337135811672e-05
0.0012172537222504	7.076821137774778e-05
0.0007590845085665	4.201488004180229e-05
0.0007554649400407	3.8875456299903674e-05
0.0005642759077912	2.0577580807396487e-05
0.0007349947366117	3.118183393267602e-05
0.000155798908292	1.3497975792963272e-05
-3.35789516962426e-05	-6.072791734056787e-06
3.8125389486932064e-06	1.3355757413344363e-06
-1.383890768475622e-06	-1.3018809022917378e-06
1.560836662380684e-05	5.587868163913214e-06
0.0005945465204536	-1.7178465908651415e-05
0.0003067841671964	3.618600225670794e-05
0.0006628621664031	-2.1451909819265308e-05
0.0002744127967911	9.020341143227369e-06
0.0005825592756981	-1.4037897534445206e-05
0.0004956343076727	1.0974338161835951e-05
0.0010398003083217	-7.363972760080626e-06
0.000871057172564	3.962663321389988e-06
0.0004764137493963	-1.107851919623346e-05
0.0005516041052582	1.2692824758213095e-06
0.0007380155340784	1.4050560032597136e-05
0.0003175127074151	-7.0528189512085745e-06
-0.000136629854755	5.651397643731761e-06
3.5054381430986534e-05	-1.7082670497922452e-06
-1.6717062004756434e-06	6.207517740378714e-07
8.66288314001793e-06	-2.470252464300987e-06
0.0003908177491806	2.891261174948554e-05
0.0005416298096936	1.1298704863761343e-05
0.0004133009520725	4.35362019430408e-05
0.0005862703029261	1.4436242736912947e-05
0.0004387929708854	2.9340402866097348e-05
0.0004832232942925	1.3834815655587524e-05
0.0003277430561673	3.8588333648979414e-05
0.0007799156021795	3.194288972426911e-05
0.0006687725619277	3.1508582778818066e-05
0.0004284782062417	3.0653970237232325e-05
0.0008034092808014	3.855820992291517e-05
0.0001332193090208	6.265560787110022e-06
-3.980188388493788e-05	-9.367755735447102e-07
7.277424806641072e-06	-1.592321425191438e-07
-3.561761759125944e-06	8.323714312539115e-07
1.6274080611347503e-05	-2.801466462834997e-06
0.0003513797725682	1.3145402952303388e-05
0.0006952941966524	1.962527114778115e-09
0.0004673738691684	2.473094804205448e-05
0.0006684084603125	-9.14356426202731e-06
0.000441188555287	1.1714609432827952e-05
0.0005415309617054	-1.45071707679404e-05
0.0002322322965706	3.4145507578154347e-06
0.0008457872325785	-8.862494255772261e-06
0.0007126959444818	9.5924250663205e-06
0.0005393432142374	7.576141475678566e-06
0.0009140831505859	2.2257959721075032e-05
8.188133808171094e-05	-1.048845065955977e-05
-2.6197678925502236e-06	1.1363480724326814e-05
-4.360919048952291e-06	-4.109192418366258e-06
-8.369379516780094e-06	2.585121417501615e-06
4.005238292632452e-05	-9.637297140497789e-06
0.000159072998305	5.304464662727878e-05
0.0008858115141251	-1.7673094661936786e-05
0.0013418665730528	6.97315024452072e-05
0.0010198531713232	-3.206097423796724e-06
0.0001382604785617	5.56010636619405e-05
0.0003689491248203	-1.0493653485738092e-05
0.0002686311641826	5.216290116917386e-06
0.0004885788837365	2.0808003545943224e-05
0.000912757703364	5.191664175841344e-05
0.0015382414836474	1.9083695431411615e-05
0.0009390113468706	5.034459876737687e-05
-6.444267902851872e-05	-4.3638078442924065e-06
9.874366113404049e-05	1.09484857757228e-05
-3.5110957263276304e-05	-4.552597203594594e-06
-3.384873892061675e-06	6.191790000418703e-07
1.6802327284770983e-05	-2.0006621227660102e-06
0.0005719524215978	1.969064478327231e-05
0.0008723473809333	1.3923472588739423e-05
0.0006569745564558	3.580518738371335e-05
0.0008633634288245	5.253487336606765e-06
0.0006645284165621	1.962863460434683e-05
0.0007515953951664	-1.8572307387459735e-06
0.0004617123763944	1.526177882336594e-05
0.0012026353393596	9.47163671357568e-06
0.0009728809585912	2.303174544569554e-05
0.0007033901949344	2.1769252928417364e-05
0.0012477979092739	3.875248036909753e-05
0.0001825868084703	-6.8918572872975015e-06
-4.6644155860434906e-05	9.738908542936951e-06
6.836424573998841e-06	-3.6828491892945097e-06
-2.750056528185226e-06	-3.5088961806528457e-07
2.2272674141159586e-05	1.4988894976221964e-06
0.0006569358175209	1.2587608260898738e-05
0.0004359189837586	2.9666307709796117e-05
0.0007510858206005	2.0361165352030483e-05
0.0005303678927803	1.5206582302657684e-05
0.0006557934120731	1.5446268439722935e-05
0.000593563946324	2.15921964949109e-05
0.0009972436648562	3.8851912040000066e-05
0.0010214282866832	3.234753203913083e-05
0.0007386788388746	1.4746654301018216e-05
0.0006502249096027	2.5720983295706263e-05
0.000907561206226	3.596022636157674e-05
0.0003300755944138	3.986656426265295e-06
-0.000131314351227	-4.253355627614065e-07
3.2025313726083516e-05	-8.542552321851166e-08
-3.615049088851122e-06	8.509177503508977e-07
2.0580989528811327e-05	-3.283383612822885e-06
0.0003362674398183	1.865414466564456e-05
0.0004980660861129	-1.0873404567324758e-05
0.0005563862368683	1.541322439275082e-05
0.0005724700062007	-4.15931147095475e-06
0.0003988696911335	2.5796960485740182e-05
0.00045183100434	2.227608617687183e-06
0.0012458345715682	2.2561460416095457e-05
0.0007211608205262	1.7221430636478415e-05
0.0006416425934594	1.6983348924549298e-05
0.0005768197564563	-3.555561736211859e-06
0.0007206280786528	1.2948039965852666e-05
0.0001143306012623	2.6496377501913145e-07
-2.127635294819533e-05	2.447672455873539e-06
1.4719089454127803e-06	-1.1704818461481288e-06
1.1832286589966767e-08	4.637655098136587e-07
-3.706066656679923e-06	-1.3393794067207072e-06
0.0002011966309239	1.875239475097183e-05
0.0005864460541415	7.804916125300883e-07
0.0005825316273343	2.9431329786040365e-05
0.0005391373639261	2.486450186221479e-05
0.0005963441033053	3.8010276535732034e-05
0.0006988610079022	2.264666527693701e-05
0.0008980142313035	4.252821970390266e-05
0.0011029297706177	4.6515677561358126e-05
0.000615089285796	4.429567660870162e-05
0.0006492982590474	1.479352854850495e-05
0.0007094897336038	2.1976782827510972e-05
-8.315753268781465e-06	1.6343201378223145e-06
2.4168557555285208e-05	2.458040256892884e-06
-9.366511979705176e-06	-1.171216220655065e-06
-4.326111404277447e-06	1.237362162478316e-06
2.0684412048123775e-05	-4.950754676597671e-06
-0.0001008497039361	-2.488074405476653e-06
5.480844618089376e-05	-1.928429409409525e-05
0.0001255052674781	1.4682942041442625e-05
0.0003682902663895	-2.6490260314364752e-05
0.0001084260283553	7.413290789891932e-06
0.0001702175123425	-2.0402894779941735e-05
-8.880643812408609e-05	1.5014919576081206e-06
0.0002497511606182	-1.7875063390382615e-05
0.0003617396209246	-7.985202537330353e-06
0.0001532330323243	-3.79748972886644e-06
-2.0402079910326703e-05	-6.930858545788953e-06
-6.961443825726369e-05	-1.787732250272957e-05
5.6885873913620535e-05	1.2728844917470718e-05
-1.8325857960170087e-05	-4.188699843596974e-06
1.032855528850416e-06	-2.833990806024021e-07
-4.849775836353737e-06	1.0917828160834158e-06
4.8041148651182654e-05	1.851622562977174e-06
4.484641292321982e-06	7.83127359504672e-06
6.14532906472811e-05	1.412788915736311e-06
2.7320125964305168e-05	1.1659542385288056e-05
4.2359699278695955e-05	3.0683089779074384e-06
3.005777255457632e-05	1.0219801670784086e-05
9.505433748666908e-05	7.489452574361266e-06
5.680969500703674e-05	1.2870323755750958e-05
4.67559140719969e-05	8.132068924400293e-06
4.598407389906576e-05	5.911076974525807e-06
4.160552090429047e-05	5.798355899590958e-06
2.6307607567534827e-05	4.149087344486322e-06
-1.7297162434633202e-05	-2.876764421250841e-06
5.233356189883889e-06	9.377317853459214e-07
-1.525422356602451e-07	3.588701916330089e-08
7.163832325442301e-07	-1.354428194301883e-07
-7.304275140017859e-06	-5.769012415219757e-07
-1.1286429854910371e-06	-1.0870909331631182e-06
-9.146010111277731e-06	-6.379595175267799e-07
-3.7992633951070168e-06	-1.8657890320945543e-06
-6.881144641420219e-06	-7.734226171773295e-07
-5.057370772200158e-06	-1.7115790904785205e-06
-1.4103794636838412e-05	-1.5977128847461324e-06
-9.417998086719848e-06	-2.303066605637607e-06
-6.798867954272573e-06	-1.5070068833899655e-06
-6.887002294965862e-06	-1.1636941455661e-06
-6.761493106614821e-06	-1.0377154146149902e-06
-3.8880037645564926e-06	-7.895749048303299e-07
2.5259633931722875e-06	5.328733024848937e-07
-7.608094064690208e-07	-1.70274930022439e-07
1.669933791768759e-07	-1.1555054239048145e-07
-7.559914387863962e-07	4.923511701368203e-07
1.9247706400912458e-06	-9.938844326532494e-07
-6.037324053821455e-06	3.06313002108544e-06
3.492067103472565e-06	-1.218476260232652e-06
-1.4097838295873982e-05	3.5959961993343254e-06
-1.2149343441730249e-05	5.90512912019446e-07
-1.439165774872667e-05	2.907208804731514e-06
-3.658391336333677e-07	6.586971358728884e-07
-2.2685529119830023e-05	3.513514442461186e-06
-1.567514735456161e-05	2.285516109096075e-06
2.5528756581227556e-06	5.086469119924969e-07
-4.6868556554728355e-06	1.4854074031952803e-06
2.6756384398971113e-06	-1.8188431097821794e-07
-2.4499046155339505e-06	2.189247853067493e-07
8.233120763016353e-07	-6.545445813405943e-08
-7.387643575305558e-07	4.639013381521599e-07
3.2019082827712243e-06	-1.9196181715788557e-06
-1.2081594094218956e-05	4.899922794316033e-06
2.7403649158857892e-05	-1.2208970901520936e-05
-1.8099433508456492e-05	5.612138250390952e-06
7.022742814263684e-05	-1.3585783323767942e-05
6.118098630321414e-05	-4.799655142025496e-07
7.273934821753858e-05	-1.0651710028813312e-05
-2.8433750862244013e-06	-1.713927088008787e-06
0.0001145197394629	-1.1906619844590984e-05
7.803044531784005e-05	-7.309987039295435e-06
-1.341876294789328e-05	-2.0780486033971272e-06
1.8888791997360384e-05	-4.794259808042071e-06
-1.4386629092614931e-05	7.675505616517328e-07
1.2009051414812913e-05	-5.813920207815234e-07
-3.958246322567985e-06	1.353250915634697e-07
-1.956148548546939e-06	8.312134804848923e-07
6.098264728800019e-06	-2.57231517926628e-06
-0.0001028507168518	2.157739791080925e-05
7.82735283239516e-05	-1.953553990015768e-05
0.0002585417352335	9.45481554486554e-07
0.0006607700783295	-1.8973259806153648e-05
0.0006287688476058	1.580115848144428e-05
0.0006983720848397	-1.4870294343994928e-05
0.0005631669760089	-8.888492959662211e-06
0.0011212867823484	-7.07818504853662e-06
0.000778563145298	4.097237398590388e-06
0.0002453299195402	-2.2408013330905376e-05
1.9185966020642595e-05	8.69588024372084e-06
-9.839712552732696e-05	1.7172580642550886e-06
6.3762911516126e-05	3.3890465190909023e-06
-1.9578142808300654e-05	-1.6323670923095402e-06
-3.670076918566624e-06	2.0651380322059707e-06
1.788792613254238e-05	-8.902557450909933e-06
9.457414076089353e-06	7.674914034241458e-06
0.0003586660899265	-3.748588098624944e-05
0.0005153200731884	1.3033622279804924e-05
0.0004113878746938	-6.0505352548208086e-05
0.0003567496706683	-1.4497664332489383e-05
0.0004565142390419	-5.127464087486482e-05
0.0014432875698517	-1.4707741442720586e-05
0.0007006625672626	-6.417847727979287e-05
0.0004339996679298	-4.1653112349129514e-05
0.0005835914560051	-1.1384844951035022e-05
0.0003505842918218	-1.668728102503154e-05
-7.105189089717599e-05	-9.01949149225471e-06
6.802886855409036e-05	3.930674948229677e-06
-2.2449192850729677e-05	-1.2192321043298703e-06
1.4270873146850415e-06	-7.665817085923582e-07
-9.221536440897517e-06	3.76831955782237e-06
0.0002698189768105	-1.7971019193648025e-05
0.0004965874517927	1.3308640073737226e-05
0.0004592927285205	-1.827229894169052e-05
0.0003588970362127	1.2543199171036272e-05
0.0005505094446261	-4.432522500294784e-06
0.0006056978180715	5.509258273964779e-06
0.0010742078544952	-2.362189271500224e-05
0.0009736413990693	3.630346622226256e-06
0.0004532910878124	4.778265702599791e-06
0.0004899418162918	-8.9101034794339e-06
0.0006738288390462	-1.7565066410374275e-06
5.5953287462557174e-05	-1.1815305974969251e-05
-1.833226876830603e-05	9.5838002787168e-06
3.643775172640548e-06	-3.047128624671355e-06
-4.229921893082496e-06	1.3081460754500404e-06
2.6111248963627605e-05	-5.9497727649257495e-06
0.0004671577159404	-1.0016778031747515e-06
0.0004300907710891	-4.7796030120308145e-05
0.0003552222350102	1.1762674048431963e-06
0.0005172702254812	-4.2520210667073006e-05
0.0005379576873889	-1.616462420092461e-05
0.0005258898372793	-4.3238845186547866e-05
0.0004818028287768	-3.194640047911734e-05
0.000881739458905	-5.637718763357317e-05
0.0006615564471794	-2.9288301674604288e-05
0.0003098388955751	-1.9095892391033884e-05
0.0007598236197396	-3.7555177369619936e-05
0.0002106201844513	-4.0606627588659935e-06
-6.614430872704237e-05	2.774221777555462e-07
1.3219624516887802e-05	-5.4778137113999143e-08
-3.9354960721711294e-06	7.894647637393736e-08
2.5191710642055953e-05	-3.532033980892811e-08
0.0005052006136866	-3.3444500193988945e-06
0.0003790323942797	-1.2777204251386076e-05
0.0005613020741335	-1.1071797728881715e-05
0.0005896821769533	1.0892841916980958e-06
0.0003101402278079	1.362662745717439e-05
0.0002891294399331	3.6249940106565375e-06
9.32334808897028e-05	5.558217380878364e-06
0.0004955760386198	1.1782201723652297e-05
0.0006915000450812	1.0748350790883638e-05
0.0005091869730101	-1.9654296193887863e-05
0.0007323504869729	-9.6116717757356e-06
0.0002537384818875	-5.900883608357628e-06
-9.38252089742023e-05	5.582081227870618e-06
2.1563813768191836e-05	-1.963562583688088e-06
-3.379043936157718e-06	6.875817938811536e-07
2.1998008255638264e-05	-3.173742360033918e-06
0.0005179281761409	-8.906765144599068e-06
0.0005090862114675	-3.0365950800730603e-05
0.0007062166641111	-1.6213143236217733e-05
0.0005821115523981	-3.626363223860678e-05
0.0002397374113713	-1.005937695187757e-05
0.000246180883724	-2.451081399963456e-05
0.0002178226098773	-1.9005087783196448e-05
0.000408838091413	-3.2555688934168566e-05
0.0006462558084318	-2.9996154579942835e-05
0.0006943456309286	-2.614901976827387e-05
0.0008606631105911	-3.061083013464677e-05
0.0002336166810034	-6.8009178375653265e-06
-8.174432999915842e-05	2.4947247494328583e-06
1.807179007737419e-05	-6.764648020680423e-07
-5.568637098599594e-06	2.6061760727713003e-06
1.8987406898055573e-05	-9.82916708166025e-06
0.0003224137047823	1.0924442966499895e-05
0.0015782983982765	-5.52183216864627e-05
0.0009293869703012	1.4044802747467428e-05
0.000584791637697	-6.0626380265869607e-05
-5.09299102105469e-06	3.404406757105418e-05
0.0003262119372495	-3.4468572040157236e-05
-0.0001777651909237	4.8014909298900544e-05
0.0003598104360784	-1.8049793270394552e-05
0.0003472830106768	-1.041933379767652e-05
0.0013142164640013	-3.553092057449526e-05
0.0016893548184354	-1.4934507883854208e-05
-0.0001036647481721	-2.5261895128887524e-05
0.0001198252122278	2.1085219798316204e-05
-4.156804191562748e-05	-7.300388517379363e-06
-5.685435477529492e-06	8.539437128670163e-07
3.667465647325113e-05	-3.7399188207253474e-06
0.0007410118805247	-7.442733094825088e-06
0.0006187877426839	-3.9397071724845026e-05
0.0008968269835707	-1.7273502836400212e-05
0.0008577520376927	-3.78595405190423e-05
0.0004266893187599	-2.9725356772701786e-06
0.000409023286336	-2.487618034673182e-05
0.0002804336725828	-1.2730680302498234e-05
0.0006943255272713	-2.8895042440990555e-05
0.0009901391950762	-2.5075648836404956e-05
0.0008400728275412	-3.3583757750122394e-05
0.0011326700107961	-3.5058297751490275e-05
0.0003575996104314	-8.085013149182231e-06
-0.0001274383002565	4.1571395737921374e-06
2.8548217812025945e-05	-1.3206579141439189e-06
-4.409949278563676e-06	6.979797886273403e-07
2.678826867924379e-05	-2.8501901879504556e-06
0.0005559570912267	-2.337946985478819e-06
0.0005358820095183	-3.282885553461273e-05
0.0004899048689896	-6.234802481634927e-06
0.000648310589422	-1.4145501420552082e-05
0.000616671378409	2.897489165928674e-06
0.0006136253963677	-1.915241350449071e-05
0.0004766072632213	-2.16792665930122e-05
0.0010230571763682	-1.9110137603049328e-05
0.0008076451384302	6.741529347641357e-07
0.0004461015871565	-2.376587872104622e-05
0.0009243142611186	-2.4097147538901747e-05
0.000246607399355	-7.1946277054227e-06
-8.111007451554045e-05	5.395753966370362e-06
1.687095419784463e-05	-1.8997984611730417e-06
4.1863374264580937e-07	3.927550190913237e-07
-4.7937961656982695e-06	-1.5127049510919249e-06
0.0001684167543271	-1.2429403652948209e-05
0.0004954961206443	-1.1672190963232218e-05
0.0004699777485604	-6.2796929366268704e-06
0.0003551768123315	-2.6642541434507092e-05
0.0004826365169473	-2.062062447722085e-05
0.0005650658377203	-2.762401489772651e-05
0.0011507917305326	-2.905732813772873e-05
0.0008907378101004	-4.183782865383251e-05
0.0004145029289368	-2.7892853792263943e-05
0.0005304491452001	-8.36418726857517e-06
0.0005972482939932	-1.693527132361e-05
-8.109805094245714e-06	-1.1104559418718764e-05
1.9330718370763533e-05	6.391299149435978e-06
-7.32296588819598e-06	-1.8853796290393384e-06
-4.6704833784203546e-06	1.6602623133751816e-06
2.2256520733883495e-05	-6.467325089537806e-06
-1.2317049630193676e-05	1.616244555546419e-05
0.0003358178138112	-2.5826724583286935e-05
0.0005435183470695	1.507254958001394e-05
0.000646183230942	-3.411213109756955e-05
0.0004695443488708	1.5510538858668446e-05
0.0005832065717872	-2.482028569329614e-05
0.001376152894808	-3.862498820817397e-07
0.0009043405113593	-1.807046217763312e-05
0.000693677400219	-5.578829768659563e-06
0.000598378141179	-1.374355166707251e-05
0.0003166139869662	3.911401407322598e-06
-7.991889681756127e-05	-9.390650080599262e-06
7.573422879766594e-05	8.78704712882811e-06
-2.5034698665686257e-05	-3.1930676195792527e-06
1.8875641276827203e-06	-1.9474666555000818e-07
-1.090879123411991e-05	8.141697043516848e-07
-4.915066591401423e-05	-7.504668663083066e-07
-9.88204116857118e-05	-3.2862695224492053e-06
7.070294688247046e-05	-1.6134376254490714e-05
0.0001953510859956	-1.3425042484415284e-05
0.0002500605232011	-1.8139029775415295e-05
0.0002421035970328	-1.420941311483674e-05
5.54502501645467e-05	-2.3848128401156464e-05
0.0004067339145752	-2.5908598060871568e-05
0.0002664457207323	-2.0338629824946263e-05
2.830904557102408e-05	-1.2310488025388551e-05
-0.0001166343295045	-6.960539465471716e-06
-2.556258598631024e-05	4.981235939522082e-06
2.7699427803204196e-06	-3.956977756362975e-06
3.030564006802983e-07	1.3320699882768795e-06
-1.1822756838822436e-06	2.8280782085778133e-07
5.745157891763152e-06	-9.952742606829487e-07
6.841695704825983e-07	5.17817483069804e-06
5.0138638702016955e-05	-4.33279235736988e-06
5.719908377230625e-06	6.8614432379240995e-06
6.204993294730969e-05	5.901817740617296e-07
3.549211951798441e-05	1.0013173849225337e-05
5.083429754034267e-05	1.377085814429462e-06
5.054939116434963e-05	7.672538275370847e-06
7.594380285047005e-05	7.262599223659746e-06
6.091922425588945e-05	8.495955511389316e-06
1.7047503609097087e-05	-1.4336787126783986e-07
4.747030057059306e-05	3.496923343522944e-06
-7.728264971203373e-06	-1.2306496593532116e-06
1.0885467212816924e-05	1.9614920163278623e-06
-3.863514344284208e-06	-7.680489799378061e-07
1.813566376756779e-07	-3.4860595073559236e-08
-8.917083405648582e-07	1.13467281477595e-07
-3.907960285131144e-07	-7.677116797568159e-07
-7.2010692349209226e-06	4.147367597969889e-07
-1.3405772154549403e-06	-9.45219995695591e-07
-9.523112882855366e-06	-5.264405501644691e-07
-5.470132788345135e-06	-1.744272235475472e-06
-7.656596329047251e-06	-5.448784406667509e-07
-8.037690878302634e-06	-1.312657116262318e-06
-1.1508348375070173e-05	-1.598354764788804e-06
-9.48482178604889e-06	-1.7138519111365334e-06
-2.8721860795875256e-06	4.9597223263511386e-08
-7.025110318958651e-06	-7.329616512969775e-07
8.701506196182798e-07	2.1544932467585677e-07
-1.4891519315147926e-06	-3.456207304988407e-07
5.392857113655483e-07	1.3376476646996096e-07
-8.528131227384195e-08	4.947596724988484e-08
4.04160212821441e-07	-2.168421565257273e-07
-4.516468861098861e-07	5.103965672657908e-07
1.8429810371535155e-06	-8.637568139185916e-07
-6.008238391863473e-06	2.1932270939853453e-06
1.221261292452641e-06	1.363409038304242e-07
-7.06863281482457e-06	1.1555210095535363e-06
-6.35761729483072e-06	3.287513948288703e-07
-2.8439133102011116e-05	2.3303308469048457e-06
-1.0871131724184023e-05	1.0163226710810118e-06
-9.351347942102316e-07	9.620300740555445e-07
-4.842415746016513e-06	1.4298732831238026e-06
1.1754779237858334e-06	-1.1680890347096233e-07
-3.6702223366679457e-07	9.336697472878689e-09
5.980660242538775e-07	-4.4846122175141984e-08
-2.2296579066143307e-07	1.2759946257029781e-08
4.130360186623497e-07	-2.145773256902674e-07
-1.854834587179137e-06	9.006489714936723e-07
5.017867971375807e-06	-2.70230976065763e-06
-1.1550597374523584e-05	4.43837077935045e-06
2.3980358745745395e-05	-7.82383478299353e-06
-1.416613669832081e-05	1.2026361022405671e-06
3.6788045750281047e-05	-4.301004362124939e-06
3.12757122045472e-05	6.006208945305879e-08
0.000154692138521	-7.307226506838498e-06
5.453676014376357e-05	-2.383853150130105e-06
-1.9190119556796597e-06	-2.6671923863586013e-06
1.6712789638615127e-05	-4.044942478724183e-06
-5.9302752198353005e-06	6.052543067720037e-07
4.080433903151372e-06	-2.389449628151319e-07
-4.018563833357484e-06	1.4125213895499812e-07
1.3870483368289168e-06	-1.7615535352183003e-08
2.089751262049767e-06	-6.075918569295506e-07
-7.800336692451587e-06	1.9886424374606563e-06
8.337981134073947e-05	-1.4534935239281056e-05
-9.392437438418344e-05	2.006226453546626e-05
9.150861397546764e-06	1.09293653370547e-05
-6.544294336359013e-05	2.968555311036544e-05
0.0005169545139046	2.263906530760433e-06
0.0004550147417716	2.565163256232604e-05
0.0018593731381086	2.693323239713547e-05
0.0007849988556253	2.9209883892247176e-05
9.841611456986484e-05	1.5743453814332733e-05
-8.101811883846224e-05	2.7600551788593018e-05
-8.362867196645272e-06	7.695189681036335e-07
5.610791420045985e-05	-2.544807418230919e-06
-3.5056044358010386e-05	-1.1506844535547412e-06
1.070978480088313e-05	7.562376015225183e-07
-2.5606535096397644e-07	1.425935457896994e-08
-1.0536284858308562e-06	6.505615826072589e-07
-5.3191735708920495e-05	8.667558044006748e-06
3.563139087225871e-05	-3.238924999144002e-06
0.0002901518039964	-6.246115528056082e-06
0.000549939753131	-9.517694440158016e-07
0.0004818048817054	1.0187055762753548e-05
0.0005255780622989	-5.21199694735897e-07
0.0005442551903665	-1.0194961938978772e-05
0.0008488160136166	5.339921320454437e-06
0.0006492096708479	8.22731300539126e-06
0.0002653200823043	-1.4516317061271492e-05
1.1442185499165494e-05	7.684165633863624e-06
-5.6246773951968414e-05	6.10209055632098e-07
3.280339949194298e-05	3.030274681762939e-06
-9.726794540749244e-06	-1.3070141551086438e-06
-5.209976002614693e-06	2.266265576754275e-06
2.300940898198597e-05	-9.063408290455508e-06
-6.729415352483142e-05	3.203490619080353e-05
0.0003256547783737	-2.6963726842539324e-05
0.0004398996724648	5.474488656473238e-05
0.0006956239649787	-1.2428785233941226e-05
0.0003735384267399	4.877780485326047e-05
0.0005018827796051	-1.967086592582287e-06
0.0002221868739468	6.005606510022859e-05
0.0007637487949564	2.5841166634079136e-05
0.0007106249103612	3.136456640505243e-05
0.0005118164749596	1.4648977669093606e-05
0.0002646122996906	1.9303372816681564e-05
-0.0001118389130539	-5.971657921911819e-06
9.234206178794216e-05	7.269664246005527e-06
-2.9943730461885628e-05	-2.870212750922127e-06
-2.709017938752603e-06	1.164963571316081e-06
7.365158259635273e-06	-3.8080916159014343e-06
-3.000210739089085e-05	2.1705825126252463e-05
0.0005071151457771	-6.6324489523070096e-06
0.0006117365329407	1.0269383336542745e-05
0.000732949956524	-2.5851537427747836e-05
0.000145333266324	1.954093398141975e-05
0.0003179281105659	-1.6215875560917862e-05
-4.1704113738899496e-05	3.503867899541116e-06
0.0004348816868654	-6.339044036133179e-06
0.0006631731087688	4.851210420033276e-07
0.0007471871306712	-1.3978071779960211e-05
0.000451687628192	2.5090679586110285e-05
-0.0001249411612446	-7.700053016150576e-06
8.817784253078623e-05	1.0557029012592309e-05
-2.767381643861088e-05	-3.959722406132148e-06
-2.3322201731356507e-06	4.206158781108785e-07
1.3716837275527968e-05	-1.7538864465294725e-06
0.0003624788410401	8.923327984083764e-06
0.0005520942595262	8.40226976711595e-06
0.0004744986207858	3.2543455296874695e-05
0.0002576191799756	1.1653750039634655e-05
0.0001007588053946	1.9562516210130194e-05
0.000147640546255	1.0930074347454246e-05
0.0001322583618692	3.121037725265454e-05
0.0002205910541517	2.318685321321067e-05
0.0002490819326178	2.174355513359338e-05
0.0005351407913313	2.5945524454263675e-05
0.0007783678889533	1.97426685702228e-05
0.0001264995294968	-4.024806225518573e-06
-3.480359286865622e-05	4.140902153414633e-06
6.095195267785347e-06	-1.5115851949122838e-06
-2.8427325706290555e-06	9.77701376876789e-08
1.7964212245433945e-05	-1.0824825193452343e-07
0.0004969412570323	1.2174757302811526e-05
0.0005869898393891	5.763824325730405e-06
0.0004626244097983	8.590996069278994e-06
0.0002704756407869	-1.1085299146705102e-06
0.0001355130612347	2.4231668891970144e-06
0.0001533984640933	-6.4567779678389675e-06
4.893673151013157e-05	-4.220159069149506e-06
0.0002468923293071	-5.5337594163783286e-06
0.0002902695926061	4.919699005903251e-06
0.0004962681562954	2.979977696151157e-06
0.0009103406349153	1.8110233450433153e-05
0.0002082145212967	1.2371263070871836e-06
-7.191152139387948e-05	2.058301442923333e-06
1.574667018258476e-05	-9.998821403431612e-07
-1.324744462085149e-06	-2.349751187424208e-06
2.725421006872399e-05	8.753055800160486e-06
0.0014832650395334	-1.1882182627394313e-05
0.0005501369798021	4.821104437080299e-05
0.000351549408992	-6.7044400124275174e-06
-7.852629872208112e-05	5.684503438908985e-05
0.0002385918233575	-1.7778970012708582e-05
-5.2256210898733857e-05	3.646853605078815e-05
0.0002565111884063	-2.0236209731104673e-05
7.852859347967127e-05	2.9574755979169935e-05
0.0001716776650708	1.9219439357713744e-05
0.0001165090685143	3.251352137914608e-05
0.0016057151084823	1.506907660981159e-05
0.0008585380629455	1.5516921226689593e-05
-0.0003990289997411	-1.2521809196346027e-05
0.0001057920329669	4.273289420509896e-06
-3.647868519753093e-06	4.652496458388354e-07
2.0660690503894296e-05	-1.5163822927613036e-06
0.0005316109251428	1.6922330328502543e-05
0.0008185192938992	8.11037299053782e-06
0.0007023875907882	2.4420106687577897e-05
0.0004517643140312	2.2438740726750304e-06
0.0001805337438907	1.4538618156078122e-05
0.0002553304843941	-2.486915773759815e-06
0.0001210102465358	9.513026629575091e-06
0.000385030269469	5.789485449911635e-06
0.000444926499068	1.618754510110967e-05
0.0007902239648057	1.288875275020779e-05
0.0011507347926453	2.8299655957111055e-05
0.0001833739919155	-3.012170580332144e-06
-4.911854717589437e-05	5.969496937905973e-06
8.21646709983638e-06	-2.3697338105977545e-06
-3.568247875928079e-06	1.5640379684564066e-06
1.2621055102578569e-05	-5.759350594413832e-06
4.3394513334099734e-05	2.3905169458289756e-05
0.0006105444368335	-5.9506693079440625e-06
0.0006906349767525	3.9214784315549174e-05
0.000769301571726	-1.5170187540581936e-05
0.0001940351930052	3.5144729117984556e-05
0.0003718074676547	-3.8112545738390057e-06
6.544364508943741e-05	4.0089615205333496e-05
0.0005214771561116	1.6085536079676004e-05
0.0007069058927617	1.713566093535115e-05
0.0008335667844841	1.1312262472448172e-05
0.0006026503405441	2.966236301391261e-05
-9.762439713506534e-05	-1.0204915009886056e-05
8.270017630583766e-05	1.1382597403786432e-05
-2.712273099587734e-05	-4.1726882192679195e-06
-4.282805944313331e-06	1.6866665068784824e-06
1.8225748460512195e-05	-6.3616453655034945e-06
-0.0001005141498194	2.900687686166339e-05
0.0002179742404953	-2.4088873094446537e-05
0.0003950687176946	2.4733123940932636e-05
0.0007030926611144	-1.968198104252632e-05
0.0004145742502666	3.320793011151228e-05
0.0005259335931041	-1.1353755762781478e-05
0.000234338544653	2.0156176662660976e-05
0.0008130457888761	6.7323163657591675e-06
0.0007414155935736	1.6270712042628833e-05
0.0004399048707572	-9.464100180675715e-06
0.000142278862346	1.6426053972195692e-05
-0.0001142236502594	-3.017648916052175e-06
8.583968991102e-05	6.347676192060783e-06
-2.7230977329714057e-05	-2.638310705966318e-06
6.84755670901191e-07	-7.561915335924001e-08
-4.546048451483503e-06	5.033842898915489e-07
-1.650374825664129e-07	5.534591241257049e-07
1.1178580365068383e-05	7.452288747402239e-06
0.0002658731289949	1.6379079484935784e-05
0.0004397426200848	2.3433015650546815e-05
0.0005857155210566	1.9671431498503397e-05
0.0005992296833912	2.1111362491417564e-05
0.0010185643839569	3.1194064544649315e-05
0.0009863527082489	3.4298486130601685e-05
0.000581226061454	2.7580686503830637e-05
0.0002133972959164	1.578714479221993e-05
3.132942227413294e-05	8.603956616605929e-06
-2.141701854538355e-05	-2.406209493935688e-06
1.1897370168978525e-05	2.5273665951398724e-06
-3.4985418596557915e-06	-8.515298378649105e-07
2.703365301556558e-07	-1.283296693631821e-07
2.317628941112392e-07	3.784572002908373e-07
3.2089512023091044e-05	-2.8157398084832704e-06
-5.1001566910596654e-05	4.802138336617918e-07
-0.0001165176924153	-5.937419369668028e-06
-0.0001354392978901	-3.6533182676900457e-06
0.0001684995972519	-8.881091746215641e-06
0.0001357285585371	-4.321843338061198e-06
0.0008519095110533	-1.2118941432873412e-05
0.0002408852364073	-9.810870437794433e-06
-7.655934356831801e-05	-8.701445225827075e-06
-0.0001509021949481	-2.0968632276487814e-06
-1.8642139708924404e-05	-3.987740601833115e-06
2.740537521449781e-05	1.4247097633193844e-06
-1.431852263778525e-05	-1.8605107190049605e-06
4.1280815131765035e-06	6.885732584211193e-07
3.601918752937129e-07	-9.29959824917585e-08
-1.9020831473540629e-06	3.317551658667955e-07
1.8961528448545152e-06	-2.292778036193577e-06
2.4625123235569437e-06	4.425012391755424e-06
4.9657907225472774e-05	3.2900679039213315e-06
2.96091091772063e-05	6.705612768373968e-06
3.079998388012641e-05	3.302491045778866e-06
3.1854666498633956e-05	6.704034818515714e-06
5.080599574822779e-05	8.831100556432275e-06
5.22934886594196e-05	9.192960527161204e-06
3.702174244005885e-05	5.380012088988001e-06
4.683196163516229e-05	5.644625775126876e-06
4.871590649272518e-06	1.7395398382654668e-06
-1.0636289539325244e-06	-1.2475652294337771e-06
-8.744961171862954e-07	5.834235538255998e-07
4.215250709602825e-07	-1.392265625779151e-07
-5.5441968008775014e-08	1.0749117401258554e-08
2.98958246816953e-07	-3.38254824161979e-08
-1.425832680933771e-07	3.556855311368945e-07
-6.32237854684014e-07	-6.534065055688225e-07
-7.5296908820669874e-06	-7.979811348184626e-07
-4.911755616691058e-06	-1.1025512079621648e-06
-4.592140525863389e-06	-6.834281417891951e-07
-4.873408693631307e-06	-1.1828533343649984e-06
-7.688561256049149e-06	-1.795055676632298e-06
-7.935683844818067e-06	-1.6787340247859584e-06
-5.942631488808303e-06	-9.574817811113686e-07
-7.208524475246991e-06	-1.126256959574371e-06
-8.756834124157067e-07	-2.570674101236641e-07
3.208493951971112e-07	2.157928010112853e-07
4.8203593080406084e-08	-9.386348180159317e-08
-3.9731010758058234e-08	2.1677590049617604e-08
1.5474466858386762e-08	-1.8966392252136984e-08
-6.310143855764655e-08	7.732841775325533e-08
6.976119786415962e-07	-3.703711917301243e-07
-1.0457312680668065e-06	6.669766962171841e-07
3.170866287877996e-07	-3.366617827670669e-07
-8.117702108473904e-07	4.712187408003418e-07
-6.0301829339906725e-09	-2.3729331191124623e-08
-4.465868874585778e-07	4.054270506682855e-07
-2.2032669146647275e-06	-8.628772564698693e-08
-4.944930881105606e-07	4.306694575891248e-07
-5.126048413149812e-07	1.8235258802202506e-07
-1.2702855124921438e-07	3.5674540933240724e-08
-4.833851094285275e-07	2.625064650266136e-07
6.901544085921232e-07	-2.3203725756376282e-07
-4.715543446915997e-07	1.586115058640647e-07
1.4618914308881294e-07	-4.78433470626198e-08
-5.6044074231843895e-08	6.925496178732709e-08
2.1831725696589053e-07	-2.7767917850532124e-07
-3.033403459323479e-06	1.4542936511094997e-06
4.380783473802644e-06	-2.5621613094300703e-06
-1.248432962060512e-06	1.273411388636244e-06
3.6398966794054497e-06	-1.8770792968424457e-06
-2.970630615496627e-07	1.5320656509217485e-07
1.647749200235385e-06	-1.5081101665342913e-06
1.3098454214165488e-05	1.8676325512221162e-07
1.6393793958554402e-06	-1.5656657358878409e-06
2.2621635409307363e-06	-7.467965299256636e-07
6.809404258666815e-07	-1.6689199417009664e-07
1.9177573744391475e-06	-9.858028353405294e-07
-2.9508586326894622e-06	9.216048909255636e-07
1.9489191328717418e-06	-6.076710861847677e-07
-5.968520820725562e-07	1.812284315487965e-07
1.4149431920567869e-07	-3.1488792743621313e-08
-8.351832262977206e-07	2.1154072636980922e-07
-8.815628313171326e-06	1.7496289322095147e-06
4.93491053365429e-06	-1.746853266453002e-06
1.697686530545375e-05	-5.068320230948166e-06
4.128714427829422e-06	-4.097157137752706e-06
2.800033696816421e-05	-2.5062961090044277e-06
3.135913396302644e-05	-3.3798441889236107e-06
0.0001482239147513	-7.2050687500022025e-06
4.981588281169628e-05	-5.126096386433195e-06
8.463473599242116e-06	-4.163264188994205e-06
1.84133232958732e-05	-5.629200335572024e-06
-1.002616312420466e-06	-5.516269412711556e-07
-7.912840057174893e-06	1.8525609769065537e-06
3.7041310829836464e-06	-9.23928184320386e-07
-9.631026903067625e-07	2.572791854108478e-07
-6.248895968960026e-07	3.77835968930744e-07
2.987129775174056e-06	-1.6569904700328557e-06
-2.3885331930260095e-06	2.168398106970202e-06
1.0635070499667182e-05	-7.676617382349715e-06
-6.414656711403942e-06	2.387231550695843e-06
5.630309333867552e-05	-1.0944994097868777e-05
5.698144121400053e-05	-3.151403634394198e-06
6.116639624457214e-05	-9.842396525519354e-06
-1.1785050625536242e-05	-2.4561450203791175e-06
9.941546990624192e-05	-1.2535871358686309e-05
6.81097870349317e-05	-7.57651065174789e-06
-8.631458545545441e-06	-2.23373112038494e-06
1.0351871251994876e-05	-3.496687133599084e-06
-4.500301857755618e-06	-6.357645172873344e-07
6.092748778376708e-06	-3.2063599963733365e-08
-2.197382508291364e-06	1.4946799674731815e-08
4.202028189463065e-07	-3.274272819178843e-07
-1.9125249885829585e-06	1.3819263395179397e-06
2.3073107689130217e-05	-8.838932049518512e-06
-1.1744720612307562e-05	5.181407567414797e-06
5.086151565291307e-05	-8.600377027435435e-06
5.7246639168754125e-05	1.2417597358688695e-06
2.7178619828327115e-05	-7.2178651554020254e-06
2.128102307605294e-05	-5.229256975421323e-07
5.778046807209266e-05	-1.1404309896746652e-05
3.8857884113806976e-05	-4.670604200363231e-06
7.00522126812501e-05	-4.92986226419262e-06
3.8283670249429064e-05	-2.5479117989395556e-06
7.160821995560146e-06	-3.5578917610935073e-06
1.6051346629326228e-05	-3.774428932841645e-06
-1.0397312008784728e-05	2.260435456064358e-06
3.1368966563304997e-06	-6.36199998434827e-07
-6.598077552607611e-07	3.7357814890869355e-07
3.1579772778966315e-06	-1.5785106548453176e-06
-9.293476764551308e-06	1.919632734628791e-06
5.757311567564815e-05	-1.3697430151199127e-05
5.273794407338748e-05	1.660527572164613e-06
2.6789142283558596e-05	-7.94550824060289e-06
1.3659252266356976e-05	-6.886743202997439e-07
3.104229720894098e-05	-9.052415291801632e-06
2.0995509365111072e-05	-6.174608476646872e-06
4.183435341500017e-05	-1.02554225126858e-05
1.7701591526453568e-05	-2.678623345072442e-06
7.074392717634775e-05	-5.20592229811665e-06
4.6738726709606925e-05	-8.908972524278668e-06
-1.708743551412484e-05	8.301845430442859e-08
1.3798562252353144e-05	-3.472547049931847e-07
-4.388147350830268e-06	8.769437895553952e-08
-2.586834603240273e-07	1.154613365313968e-07
8.40454510991171e-07	-4.450067019946792e-07
1.9358551777513705e-05	-2.526147867818207e-06
6.439511690967574e-05	-4.981151581493481e-06
2.6063394291073696e-05	-4.109624863873261e-06
2.5602418256454688e-05	-4.360157232260675e-06
4.607752346545941e-06	3.309642018606989e-07
1.641150787260139e-05	-2.5507020623966503e-06
1.1526425529824164e-05	-1.4158849750582385e-06
2.0769442913109103e-05	-2.5927077349690917e-06
1.832152431913245e-05	-2.5437098193359587e-06
3.974263461125386e-05	-6.161203093178658e-06
7.365555524978312e-05	-5.262301772347407e-06
-2.895571368338906e-07	-2.5184131391567665e-06
2.948611641328875e-06	1.5537243245822725e-06
-1.2052913857752563e-06	-4.79949090795396e-07
-1.4187279547334873e-07	1.1990849479074346e-07
7.292735493330362e-07	-5.339755344558566e-07
3.548244196464337e-05	-1.95975970875999e-06
5.442527998684148e-05	-7.5526142944610035e-06
3.254305159508894e-05	-5.138253459587398e-06
2.471509394728173e-05	-6.519736712182673e-06
9.77235941884328e-06	-1.279071119874335e-06
1.3957284309143206e-05	-3.820211492427493e-06
7.723667156721554e-06	-4.117601869327661e-06
2.1016707856342487e-05	-4.924537726035769e-06
2.406869884878159e-05	-5.234363162412551e-06
3.8331088137569586e-05	-7.218953488093064e-06
7.682150109826784e-05	-7.945530358800035e-06
1.164884861330322e-05	-6.402433384945554e-07
-3.3994158536491896e-06	-6.498452515217065e-08
6.00990924868383e-07	5.8260840468616746e-08
-1.923494700740262e-07	-2.7151802022674776e-07
3.364437009212189e-06	9.57981008742287e-07
0.0001220589114756	-8.707290022108483e-06
2.2175258657721553e-06	-1.2677794209098875e-06
5.308447401772992e-05	-1.1092483155622036e-05
1.9466845926557497e-05	-4.630491470087355e-06
2.866040290612087e-05	-6.604938266900893e-06
-4.415028923143749e-06	-5.651376943815024e-07
-1.4632682215303433e-05	5.646615000871846e-06
1.1620384736149253e-05	-4.474689252658141e-06
5.010233963832788e-05	-1.0158192810523042e-05
1.9508039537326995e-05	-6.191405195815716e-06
9.288270701759829e-05	-1.0105342085215712e-05
7.974291546183211e-05	-1.5242783176993207e-06
-3.782251856911835e-05	1.0261807703935264e-09
1.018678914868808e-05	1.203045573319263e-07
-4.021965063394063e-07	2.706112890185491e-07
1.5663170729895717e-06	-1.12309986256755e-06
3.063276634751381e-05	-1.659374922245108e-06
9.014547129000789e-05	-1.1619497573573412e-05
4.325222156721369e-05	-5.056437864148218e-06
4.0698405497711305e-05	-9.99568603814583e-06
1.0913995306382968e-05	-1.6626272946747966e-07
2.603887642084772e-05	-6.217218429105998e-06
9.370009582999364e-06	-3.325077893855363e-06
3.500221380387228e-05	-6.900940050512128e-06
3.2621729663681355e-05	-6.2562618869233385e-06
6.070196444270109e-05	-9.787237315064824e-06
0.0001061752927927	-1.018967220715178e-05
1.4978031058244284e-06	-1.6834395426784983e-06
3.753416125323643e-06	6.718040403162591e-07
-1.6467274754458926e-06	-1.891703144467254e-07
-5.562000998795601e-07	2.3515031641940198e-07
2.5442396472735324e-06	-9.669682836431638e-07
-1.588320055000732e-06	-1.3562459048085964e-06
6.324508675355057e-05	-9.9656446958241e-06
6.265328677682707e-05	-2.3881879984312915e-06
3.479301534123335e-05	-5.382884699997015e-06
1.314256973599158e-05	-8.505732234837466e-07
3.080390102843589e-05	-6.6299416750084715e-06
3.6405579364548335e-05	-7.63897036918797e-06
4.130920750484602e-05	-7.690526228031491e-06
2.5683781147877883e-05	-1.8890726259879093e-06
8.054490947661932e-05	-6.939802035063308e-06
5.741311222463931e-05	-8.256468580126486e-06
-1.3143205810548916e-05	-2.027537563517669e-06
1.1186717328533505e-05	1.1786775888779506e-06
-3.605630735434352e-06	-3.824206161898622e-07
2.3035175465237157e-07	-1.2220306128788917e-07
-9.69210200590292e-07	4.894924862278436e-07
1.851381406199803e-05	-5.218902973384434e-06
-1.3396935494780769e-05	-1.0541259892892701e-07
3.401313753842518e-05	-4.474166841334649e-06
5.944147338136187e-05	-2.9514713271797894e-06
3.8128042257736615e-05	-7.357734266205593e-06
3.2167645040668284e-05	-4.441580320248936e-06
3.546677608893238e-05	-9.014363584744142e-06
5.699752595165112e-05	-9.042124891564844e-06
7.47761445258998e-05	-6.670796528098177e-06
2.0818930794579724e-05	-1.6225818359540448e-06
2.960650447830477e-06	-5.0372098290279925e-06
1.3054355244193576e-05	-1.7525824018632445e-06
-7.702348465383771e-06	7.179287366370216e-07
2.2324790661627865e-06	-1.5810163216114565e-07
-6.051605677384874e-07	2.794369584524294e-07
2.7698631071824615e-06	-1.1960902802786435e-06
-6.695273211727786e-06	8.376743710849659e-07
1.94769514927571e-05	-4.588439140394665e-06
-5.682206437551394e-06	3.141769674391515e-07
5.0210901855052194e-05	-9.84488188830962e-06
5.613377935580553e-05	-1.9374596946056317e-06
6.399924198031442e-05	-7.448206917966149e-06
3.873580700206866e-05	-3.829204196329126e-06
0.0001018923034776	-9.22287639425848e-06
5.9011479953454334e-05	-7.0421290347551e-06
-3.5788956319233105e-06	-3.1174842483472105e-06
1.494271319900004e-05	-1.635765454826797e-06
-8.723523500906125e-06	-1.920045490597451e-06
8.12860974526453e-06	1.1460583707720965e-06
-2.7268001223847623e-06	-3.768634028777534e-07
5.310069792662858e-07	-1.7701558851691969e-07
-2.49192764042521e-06	7.775205044290695e-07
1.9061826915214528e-06	3.9345216807242867e-07
-1.4369939812039246e-05	7.963919412681066e-07
2.0865150693072e-05	-5.314444789594397e-06
-1.9712266235583747e-05	8.980565262013416e-07
6.066121410556724e-06	-3.1458926029690953e-06
6.965107476362342e-07	-2.3311508586559506e-07
8.536754717682833e-05	-5.5546849124855064e-06
3.8811127593274394e-06	-2.0659849668386665e-06
-1.4892533554132344e-05	-1.6012351334786453e-06
1.5802814551767096e-05	-3.3219069455683744e-06
-1.150727789364107e-05	-6.128709192783996e-07
2.748115749766796e-06	2.7091992989872216e-06
-4.0397068955799395e-06	-1.7343981693509858e-06
1.4684679460504046e-06	5.536242097762019e-07
-1.759335439347911e-07	7.114125565048116e-08
7.686833221196363e-07	-2.8934652071750097e-07
-3.3816989200177196e-06	4.5273942061044826e-07
7.647409849704964e-06	-1.0887251933885377e-06
-4.167181390080404e-06	1.2621371366437418e-06
7.578027857207646e-06	-1.198678998393999e-06
1.7491915367772556e-06	7.462271955500102e-07
4.972239232715146e-06	-7.965753708450591e-07
-1.0162984007893443e-06	1.049461687265743e-06
6.478203162186626e-06	-4.3896037703348194e-07
5.8544370679644776e-06	-6.767815270818184e-08
-1.244806449318532e-06	1.418603801682279e-07
4.5843294995156566e-06	-4.3568146013213565e-08
-3.446223908350325e-06	-4.906551665359653e-07
2.7291821704046827e-06	3.7315815301603154e-07
-8.811395197479904e-07	-1.2911442558743938e-07
2.800164108101862e-08	-1.0146244578906382e-08
-1.2210760322182365e-07	4.1078971584273236e-08
5.482785865181565e-07	-4.350339952056532e-08
-1.2105072241386994e-06	1.1845702704956087e-07
5.916651629500359e-07	-1.666031191611157e-07
-1.0753156638566928e-06	1.4522247787626478e-07
-3.0991447917783096e-07	-1.1831102803409085e-07
-8.21606697002573e-07	1.0037910244964295e-07
2.356407215987887e-07	-1.7591154706430155e-07
-1.0810021706860638e-06	4.100332295120544e-08
-8.049382903173938e-07	-1.6788934669736585e-08
1.217060907193724e-07	-1.315749804584357e-08
-7.126155879760173e-07	-2.0843547057168817e-08
5.487360638298207e-07	1.033725806054395e-07
-4.31616527463825e-07	-7.763944317555474e-08
1.390038681744478e-07	2.624929121790376e-08
-4.372985237226549e-09	5.4363933427289694e-09
1.8114709163306953e-08	-2.2340173875524977e-08
-1.7958600062093844e-07	1.0252102962625801e-07
2.8137535459255066e-07	-1.8802296773087599e-07
-1.0301269865126229e-07	1.002722954814157e-07
2.0076592187004497e-07	-1.2949264803911442e-07
1.1882194816758364e-08	6.496603545236763e-09
1.249087317576772e-07	-1.1322180716576463e-07
3.500758245357008e-07	3.5349561871739785e-08
1.443992904394136e-07	-1.2035794972303836e-07
1.253075344783705e-07	-4.880432491251017e-08
1.3213263799129528e-08	-3.963344861817761e-09
1.3690783527526986e-07	-7.563743206184147e-08
-1.8106445035094817e-07	6.432653084011464e-08
1.2606675201645548e-07	-4.48445760997136e-08
-3.9349347778250304e-08	1.3613622385836488e-08
1.6755988203058078e-08	-2.0386800040620625e-08
-6.627689274389906e-08	8.211442256408887e-08
8.236619653401413e-07	-4.188262781942675e-07
-1.23759890392868e-06	7.465231167371222e-07
4.265113746325879e-07	-3.877649327630221e-07
-9.620426355287652e-07	5.398477571051624e-07
3.3322185215358936e-08	-4.740161567728812e-08
-4.947354902845717e-07	4.351452497352975e-07
-2.173924142589952e-06	-8.595359511175934e-08
-5.261410294039106e-07	4.499719851351586e-07
-5.940785155889084e-07	2.106705510082964e-07
-1.058292025347598e-07	3.116843195931343e-08
-5.687234374586993e-07	2.9051053300335346e-07
8.12856999651917e-07	-2.644522656811355e-07
-5.453513444443531e-07	1.7593588506600814e-07
1.6804500558283645e-07	-5.260433775023405e-08
-1.6305156606786745e-08	-9.428216930558154e-10
1.437505946678262e-07	-2.5779603751810948e-08
3.1931990452954265e-06	-7.552033664069667e-07
-2.3985633782283056e-06	8.677309292273677e-07
-4.524063987883264e-06	1.4932581873343131e-06
-3.1549816387211134e-06	1.6036455232506132e-06
-5.3429672501546385e-06	7.120575753759002e-07
-6.8837216247577035e-06	1.3071341026913584e-06
-2.713314852335241e-05	2.3362786946737863e-06
-1.050745747828842e-05	1.8348340948658843e-06
-3.4058886462899372e-06	1.403571571972383e-06
-5.5732934171025086e-06	1.9177796757751696e-06
-5.4455024724946483e-08	2.2047078149288581e-07
2.8027909887460298e-06	-6.282482898420548e-07
-1.4414677796852456e-06	2.9695918514662473e-07
3.970611175818407e-07	-7.885943779765332e-08
1.5107343410750469e-07	-9.955695973629209e-08
-7.56605763522734e-07	4.5005928661887546e-07
-1.9553567385958837e-07	-3.535348302569863e-07
-2.17165844663716e-06	1.972056629518559e-06
9.840419251704249e-07	-4.461994275568283e-07
-1.1499674651731558e-05	3.0712261779358523e-06
-1.192573215629446e-05	1.2724181486278666e-06
-1.2517820312456934e-05	2.8267152768338657e-06
1.307583795937855e-06	8.447377595779959e-07
-2.049460739069418e-05	3.811241201227888e-06
-1.415740276105788e-05	2.426522884262771e-06
1.6747354833196958e-06	5.804805385537588e-07
-2.657378299872972e-06	1.1247170094746832e-06
4.6577596275068194e-07	2.059104485861113e-07
-1.172143372585497e-06	5.4906517579330955e-08
4.478454548445909e-07	-2.6148635589100196e-08
-1.1803099598033213e-07	9.572104493300217e-08
5.466793401972115e-07	-4.083533758206276e-07
-6.286005871254857e-06	2.656012971161874e-06
2.547901904990766e-06	-1.3343242731127216e-06
-1.0366653561264438e-05	2.6572926766869637e-06
-1.0374720769516516e-05	-1.1222254496664755e-07
-6.4581259945565905e-06	2.285233032908485e-06
-4.75177968231791e-06	3.973386979589883e-07
-1.4211349613048643e-05	3.7805752235743407e-06
-8.877588273112179e-06	1.731783130075261e-06
-1.3519223816753712e-05	1.6936408857699696e-06
-7.342483540586112e-06	9.254884099894172e-07
-2.472429377058296e-06	1.2467217476365098e-06
-4.298329443877419e-06	1.133970915198876e-06
2.820321723216626e-06	-6.870909594391207e-07
-8.545741075869094e-07	1.9467219304309777e-07
1.3308498866876974e-07	-8.792395978861479e-08
-6.706209099401751e-07	3.864445673187349e-07
5.958156228592515e-07	-1.5338896387425878e-07
-1.2207036399469303e-05	3.757890102933925e-06
-9.60187058950943e-06	-8.22597668917703e-08
-4.603369706961833e-06	1.9465799459289585e-06
-3.5213703442564704e-06	6.122587399974644e-07
-6.68796567565355e-06	2.464766849429038e-06
-7.043609676276913e-06	2.0772329685643255e-06
-9.329286838129886e-06	3.036267913167789e-06
-3.146387167370849e-06	8.721162325489869e-07
-1.3001097369993622e-05	1.4884233387578717e-06
-1.0969927856151754e-05	2.908482277706335e-06
2.788453490879792e-06	-6.45497240469239e-08
-2.522736215614645e-06	1.9942172812720285e-07
8.203267608452782e-07	-6.557265558111608e-08
7.070249410790302e-08	-3.161146448679131e-08
-2.55556859295388e-07	1.2291810959980022e-07
-3.846235946711381e-06	7.841129719497249e-07
-1.3289861715854648e-05	1.699548864543081e-06
-5.835961557017291e-06	1.4339608639835797e-06
-5.785451004061434e-06	1.4591041559692974e-06
-1.3503895667854315e-06	6.573966742461157e-08
-3.8335283623361975e-06	8.645851509269364e-07
-2.4259845005034538e-06	6.558402172820334e-07
-5.0031628917759796e-06	9.826161322926776e-07
-4.357113799840547e-06	9.898240310017824e-07
-8.64919562591089e-06	2.0208602602046913e-06
-1.5109682484676689e-05	1.8563336279348864e-06
1.394216790624394e-07	6.299832576424482e-07
-7.326429064301252e-07	-3.592664929371682e-07
2.949807739567004e-07	1.0792081216187277e-07
3.1826415708230895e-08	-3.174167754273525e-08
-1.671911332336523e-07	1.4568585771450242e-07
-7.1579418826345435e-06	7.921336365650856e-07
-1.0863163993118658e-05	2.2114054991583776e-06
-7.774260607860386e-06	1.771247668278595e-06
-5.672705150145767e-06	1.9161606768128425e-06
-2.0705337571389493e-06	4.675210464336315e-07
-2.899557074907075e-06	1.0844201908060418e-06
-2.67450272037884e-06	1.284479114660456e-06
-4.3903249556072245e-06	1.4584748977931066e-06
-5.6014161185272895e-06	1.6450409078128446e-06
-8.867537283834763e-06	2.2777810861477444e-06
-1.541273282678929e-05	2.5267448158849647e-06
-2.3551957434595076e-06	2.7043746130532354e-07
6.615332774758386e-07	-8.040053723294976e-09
-1.1099940016452177e-07	-1.218365716559591e-08
3.9940476239283034e-08	4.488171040469919e-08
-6.208428784680024e-07	-1.5015249405753246e-07
-2.2097875047872427e-05	2.326026546578606e-06
-2.1803040027858903e-06	1.1265885712293675e-06
-1.2023344405398248e-05	3.042475769136792e-06
-7.221013533738771e-06	2.161612795235306e-06
-5.852510407112826e-06	1.625284340426286e-06
-4.903867781622781e-07	6.704294284137316e-07
6.581473347284731e-06	-2.0166195675776204e-06
-3.921510943985586e-06	1.6843197961366429e-06
-1.2577170896880104e-05	3.2021457479801034e-06
-6.353893577841741e-06	2.2100335162778086e-06
-1.8491903094880673e-05	3.1905468316523347e-06
-1.4049162820109092e-05	6.276577949233638e-07
6.573887126756729e-06	-1.5366732617402066e-07
-1.7596859498516686e-06	1.8440214452796312e-08
9.939922369706569e-08	-7.062433572491052e-08
-4.1171926473238996e-07	2.9956836720014434e-07
-6.3642328546126275e-06	7.545926250491337e-07
-1.833914307102511e-05	3.463496391672771e-06
-9.84261455239293e-06	1.889965424673054e-06
-9.143761301472926e-06	2.9595753932164004e-06
-2.5765184115105684e-06	2.8792924685148186e-07
-5.6118906609562985e-06	1.8023571108486344e-06
-2.7768151976296036e-06	1.1674302619126295e-06
-7.670833348012693e-06	2.139910200612765e-06
-7.63900806929676e-06	2.082776217205349e-06
-1.3284106464489004e-05	3.0886414371509767e-06
-2.1736820026704407e-05	3.35489798711934e-06
-3.838536314853258e-07	4.797110682634217e-07
-8.297276353998174e-07	-1.3786234551307462e-07
3.678989690624503e-07	3.071976239355813e-08
1.133844222752636e-07	-5.23682851181866e-08
-5.4150208038541e-07	2.2398001812536089e-07
-8.844611955723573e-07	6.661172218409318e-07
-1.354006142824123e-05	2.9343076539794777e-06
-1.2022363545094008e-05	1.117882569921798e-06
-6.221427455406994e-06	1.435101625990834e-06
-3.4712770338645205e-06	6.507731793283423e-07
-6.795227356312417e-06	1.925247389425829e-06
-1.000812737020062e-05	2.7030002347924184e-06
-9.423352483101696e-06	2.4659854405590357e-06
-4.70153334747177e-06	7.622264082705451e-07
-1.5492512110619176e-05	2.1600155591884363e-06
-1.3223579867583152e-05	2.8288402455952076e-06
2.0538681148004517e-06	4.628312305767012e-07
-2.014542818211683e-06	-2.0012397432762253e-07
6.669142267612726e-07	5.929278347961594e-08
-6.983518010861454e-08	3.938207216431429e-08
2.991664567228104e-07	-1.5822029348895655e-07
-5.315605647713326e-06	1.7396012165381044e-06
2.79519803485672e-06	-2.782118721878517e-08
-6.853886602946151e-06	1.447930485079398e-06
-1.0875452101017108e-05	9.08003410678246e-07
-8.593060903213363e-06	2.3552022683545135e-06
-6.862709717611688e-06	1.4053411251855886e-06
-9.457578953487822e-06	2.8574398777894695e-06
-1.2404059204943316e-05	2.875851955882572e-06
-1.45162681795871e-05	2.1117104707706235e-06
-3.719176903492979e-06	5.113961339576459e-07
-1.691059456080852e-06	1.5952387445292856e-06
-3.630772689809084e-06	6.34345319690739e-07
2.1696288366123823e-06	-2.790975203944606e-07
-6.332934538523344e-07	6.584881941507059e-08
1.5392425958255242e-07	-7.675293579753867e-08
-7.301964352715851e-07	3.359578936830445e-07
1.288660262997708e-06	-1.969388820391234e-07
-4.5752907847767255e-06	1.4101489100693962e-06
7.732571985802227e-07	1.1795839602512895e-07
-1.1452987500672108e-05	3.076523363126521e-06
-1.143708333451307e-05	8.902941109038528e-07
-1.3196486503391613e-05	2.32757064985318e-06
-7.817197835208275e-06	1.4906383497065818e-06
-2.094163548682577e-05	3.0474391942260743e-06
-1.3165462284488574e-05	2.442740255135601e-06
2.2983315663266466e-07	9.91680830408155e-07
-3.6819342857045303e-06	6.894851337777293e-07
1.8126811202192544e-06	4.177234538521975e-07
-1.862673946613998e-06	-1.985483251897292e-07
6.354161878582109e-07	6.289178111499706e-08
-1.2740685241616173e-07	4.5874939891451086e-08
6.234650467982943e-07	-2.0875172092182898e-07
1.4059956182879328e-07	-1.6344203548627787e-07
2.882915431056783e-06	-2.208534558954792e-07
-5.414510869869641e-06	1.5439608832317773e-06
3.2777103400247704e-06	-2.0739120066637815e-07
-1.0506718149843029e-06	7.845288956732329e-07
-1.7439032735914659e-07	1.3813354010523745e-07
-1.5882618801478467e-05	1.5497766360609363e-06
-7.286349152822205e-07	6.010169305511148e-07
2.466790731303402e-06	3.671544925939764e-07
-4.5391904206097935e-06	1.0961391776496884e-06
2.6969617404036246e-06	4.811067506529565e-08
-1.6415749007736977e-07	-6.676210127262992e-07
7.290401369558866e-07	3.884469199930196e-07
-2.85923378460323e-07	-1.2034614346434277e-07
4.6241348984075297e-08	-2.06227800376077e-08
-2.0694156315257226e-07	8.477974274322804e-08
7.931664439487145e-07	-1.6421343802689188e-07
-1.8741436062104589e-06	3.867119568892505e-07
1.1215232546117823e-06	-3.6762480355397083e-07
-1.6757266672162843e-06	4.021424636671427e-07
-4.201710279939412e-07	-1.7395966860460578e-07
-1.176639509959638e-06	2.684043452696632e-07
4.39207352492522e-07	-2.4057436827192797e-07
-1.5364685980029196e-06	1.930853247134731e-07
-1.266770492691835e-06	8.505056903771424e-08
4.171621506608061e-07	-3.7312843489331375e-08
-1.1544238516116397e-06	7.401383173951487e-08
8.2156618573657e-07	7.842804032032232e-08
-6.785263155184911e-07	-5.8764393849511166e-08
2.2129099728276205e-07	2.1320150277959787e-08
-7.342798182548529e-09	2.9450866757071038e-09
3.28109446065391e-08	-1.2054934604921925e-08
-1.2671784161646633e-07	1.8870889131273244e-08
2.9300113543873096e-07	-4.67666402660495e-08
-1.5915119125922898e-07	4.7775085880378034e-08
2.3682432646904933e-07	-5.1592068732629585e-08
7.419712788464528e-08	2.72188397160724e-08
1.931516677392273e-07	-3.5884038061084586e-08
-8.398710733089395e-08	3.8235648076228266e-08
2.548852092813446e-07	-2.3452059976685752e-08
1.7356788373426277e-07	-6.081313142599356e-09
-4.7405917992013394e-08	1.9200782514622842e-09
1.7758495084532624e-07	-4.079895253351792e-09
-1.2868636489555548e-07	-1.8824328025698496e-08
1.0597843177973452e-07	1.4048009635871737e-08
-3.4520185269173846e-08	-4.8689092439720376e-09


==> supplementary_files_3/2d_Hubbard/Constant_L31_pi_pi.csv <==
Re_C	Im_C
-1.5723431550236215e-08	3.3315784286062793e-09
7.678157480218911e-08	-1.2425952988162154e-08
-1.3125785204401913e-07	5.8463579098259383e-08
4.751708139027203e-07	-1.2774355733872214e-07
-2.9848475906705945e-07	8.2510889978355e-08
2.495971379384803e-07	-3.071676072364981e-08
-1.505916490797419e-07	-9.043082498051415e-08
2.595964686077777e-07	7.597758722451899e-09
-3.705824547708011e-07	-4.6521028734371715e-08
6.077867470463444e-07	5.4787000676315865e-08
-3.65693350124308e-08	6.418235904031938e-08
2.910776028594559e-07	-6.606586289499405e-08
4.675798136037411e-07	7.226071637319953e-08
-2.1379863572058495e-07	-6.115912736021174e-08
2.157017997605459e-07	5.371781263805014e-08
-7.137358232789845e-08	-1.8578663908568626e-08
8.370840359348126e-08	-1.5487398996854646e-08
-3.893549653601704e-07	5.1439954654605155e-08
7.205204555847292e-07	-2.921078861296056e-07
-2.1044444655250177e-06	4.907985904079077e-07
1.5485536143463051e-06	-3.600702455636519e-07
-1.6189478514770097e-06	1.6589624289413367e-07
1.6649937288506932e-06	3.130130947122204e-07
-1.8303722448200649e-06	-6.56150834389531e-08
2.3128543734611077e-06	3.019789549428566e-07
-3.224089193703429e-06	-3.568701716134642e-07
9.145730506932164e-08	-3.72943801393817e-07
-1.4237660453566998e-06	2.981928212843061e-07
-2.656799735777432e-06	-4.3999623606585435e-07
1.1687459179728753e-06	3.635438235306301e-07
-1.187611881622472e-06	-3.2535648774003973e-07
3.946211208084522e-07	1.124826977773323e-07
1.047160183484965e-07	1.2632659966405637e-08
-4.129489685960065e-07	-1.0231313669172937e-07
-1.9521916932525666e-06	-1.5819321454037354e-06
-6.819747080563582e-07	-7.892778597126519e-07
2.624607033571134e-06	5.349942850369306e-07
-3.2840595848995e-06	-7.863775816678862e-08
7.129707830177022e-06	1.362521884528774e-07
-5.450460827540339e-06	-2.873755778433581e-07
3.736234703734056e-06	8.481441245023344e-07
-9.846957005202488e-06	-2.140391372456727e-06
-1.8893086185741964e-05	-3.123200589736044e-06
-2.0608206171679084e-05	-2.7693477649943925e-06
-2.7268964024162293e-05	-2.772397811402288e-06
-5.203022347795084e-06	3.1116892358939306e-07
1.4713121780099358e-06	-4.830004648284176e-07
-2.4672259045905877e-07	1.8284956474704074e-07
1.953730923089697e-07	-6.78814913743055e-08
-8.793058942287119e-07	2.915782543448522e-07
2.407712317235607e-06	-6.062443888072318e-07
-9.420641940379667e-06	-9.662204153533761e-08
4.664173863789696e-06	-1.0859748074166583e-06
-8.048365494872367e-06	2.282021324050525e-07
-6.167910807413568e-07	-4.730506153542418e-07
-1.009200382358355e-05	-9.333361578965208e-07
-6.9528891167418e-07	-9.745232956016444e-07
-1.6168941983434704e-05	-4.268801164843632e-07
-8.81805779756777e-06	-8.663220282788137e-07
-1.2463397451026408e-05	-1.3411982597461417e-06
-2.9228479221757e-05	-3.2711281091963652e-06
-6.530747667873703e-07	2.9527167110257865e-07
-1.7816109515012923e-06	-5.610754234823101e-07
7.296882501124278e-07	2.143565559355245e-07
-1.212255662975354e-07	5.1034205116788256e-08
5.72540016304219e-07	-2.3726511019525494e-07
-1.0308533642312493e-06	5.705653124146972e-07
6.07879703486852e-06	-1.086458669114534e-06
-1.306965231471629e-05	-2.242259202499854e-06
3.963231694710662e-07	-1.1647855876841783e-06
-7.2478692894560675e-06	-1.2011036963780216e-06
-1.0328837013607902e-06	-3.718412996916698e-07
-2.3498088670615268e-05	-2.4595274179784854e-06
-9.400261058822585e-06	-1.802963792290834e-06
-3.0925258183248917e-06	-5.18856384684687e-07
-2.372970686726469e-05	-1.534343557779359e-06
-2.2095002594263984e-05	-3.305457356729911e-06
-9.498667021401152e-06	-1.3861809514152623e-06
4.4583921409860525e-06	8.04392714284784e-07
-1.19682112712474e-06	-2.397236258717505e-07
-1.0909954813052449e-07	2.3053940391332087e-08
2.986771527431177e-07	-4.5399251997905734e-08
-9.59147695558183e-07	3.160447190666539e-07
-5.1444893190699975e-06	-2.2900765887620095e-08
-2.309605070453509e-06	-5.772883912108426e-07
-9.85475542172361e-06	-3.0198060792889577e-06
-1.9415248761596117e-05	-8.025274126602386e-07
-6.505987741154024e-06	-1.2164386392937993e-06
-6.038811619323544e-06	-8.433808677295892e-07
-4.362420099733203e-06	-7.692595318826907e-07
-2.4900051940719455e-05	-1.0453309317098177e-06
-1.852392671859608e-06	-3.7161709965645625e-07
-1.2544866825532948e-05	-1.101596766312232e-06
-9.423642677218426e-06	-1.955056817967344e-06
5.8816190257623225e-06	1.306522187083475e-06
-1.713271873299798e-06	-4.0470640318808626e-07
2.150128484071116e-07	-8.003143727724244e-08
-6.220493101302195e-07	3.041848755851516e-07
3.2280625632230503e-06	-5.826805913945919e-07
-9.185652251613516e-07	3.386092196252033e-07
-6.485636138616609e-06	-2.003247089873547e-06
-1.8382732997727664e-05	-7.802231627705078e-07
1.0765859992214909e-05	-2.6214074366799827e-06
-2.1521711762476495e-05	-1.492678986656568e-06
6.508896687077446e-07	-9.850253240084429e-07
-2.3834636191573793e-05	-1.867944334706532e-06
-9.768029076638152e-06	-1.4350097996211482e-06
-1.0241454324380851e-06	5.3782663937589075e-08
-1.9257201476371504e-05	-2.664784754913028e-06
4.038999537239941e-06	8.029724605275265e-07
-4.803918012940521e-06	-1.114593362861642e-06
1.623992644900559e-06	4.042845953129178e-07
-5.639901172940301e-09	7.1841107928194384e-09
-1.6693424002327226e-07	-3.4912293613859354e-08
1.1345343198304626e-06	5.691782008247642e-07
-1.0602430751283588e-05	-1.1457571726512633e-06
-3.774421922361197e-06	-6.08328944787932e-07
-6.844923854149376e-06	-8.412227206714529e-07
-2.144591388282506e-05	-1.9705849663287124e-06
5.939995297158642e-06	-7.761427351096992e-07
-1.8893194127818157e-05	-2.1423533188068542e-06
-1.6620010214234034e-05	-9.575697501851844e-07
-5.203797362735816e-06	-1.198987449331009e-06
-1.1938258871567108e-05	-1.0813772548726822e-06
-4.092768610571884e-06	-1.0572373793812832e-07
-2.6281691813205164e-06	-8.506463620493139e-07
1.3896779362084885e-06	5.680128064126552e-07
-3.8477857908431394e-07	-1.731893849466196e-07
1.7289289631200157e-08	-2.308885435445605e-08
1.671938525843722e-07	1.2382937737427184e-07
9.753766100613649e-07	2.131540425508805e-07
-2.832827384402751e-06	-8.183582671206317e-07
-1.7664037831275644e-05	-2.2197671908357578e-06
-7.727572972551697e-06	-9.520114635444932e-07
-1.3590256644680522e-06	-1.225386548239531e-06
-1.654054256542121e-05	-1.7198898631127236e-06
-2.6361003362015643e-05	-3.473958971350285e-06
-1.6980240174166755e-05	-2.726367040016901e-06
-7.607965505972771e-06	-9.966774216603578e-07
-1.5858813909385984e-05	-2.1465369523035058e-06
-6.968435782885161e-06	-1.1948439625941337e-06
3.3533535851366307e-06	1.0632222926019497e-06
-2.183555615822534e-06	-7.139506347936682e-07
6.621652192781979e-07	2.2301697751716217e-07
2.003238374663004e-07	6.923067290146515e-09
-1.2040029314024537e-06	-9.179157480571888e-08
-3.616699110789652e-06	-1.1603034080879794e-06
-1.5653067597235488e-05	-6.480306410867559e-07
-7.506100204131571e-06	-1.4226949411130542e-06
-6.602158933323522e-06	-7.94832164029056e-07
-2.023922637662846e-05	-1.589426878747382e-06
-1.501445320383167e-05	-9.672199073471477e-07
-1.4761606785103317e-05	-2.540001920175023e-06
-1.5023476895688584e-05	-3.2950680096163756e-06
-1.7777321264091338e-05	-2.804946784602084e-06
-1.1208721190030933e-05	-9.538559475054098e-07
-4.44939233087952e-06	-9.688785224799117e-07
1.4989496095320828e-06	7.378495728305515e-07
-9.918769942901725e-07	-5.369608364686441e-07
3.133812129742202e-07	1.764460211047255e-07
-8.52105129106723e-09	9.2269662607134e-09
6.665307710770161e-08	-8.971962098721319e-08
-1.4358720978810488e-05	-2.198424518905786e-06
-1.049137806051823e-05	-1.249404768999132e-06
-3.6100657388132905e-06	-4.879215835408293e-07
-2.3368967207300257e-05	-1.2647005994370335e-06
-8.647602364151128e-06	-1.022560252236699e-06
-5.434129413836655e-06	-1.073973783579862e-06
-7.38128419100204e-06	-8.659501508309119e-07
-1.917506732232643e-05	-3.0772683451128824e-06
-1.9603720546671237e-05	-3.994068372995763e-06
-4.103566552314521e-06	-7.909200920092841e-07
-3.014807723254922e-06	-5.204597092783316e-07
1.405173903198893e-06	4.038115733314099e-07
-9.007273276277632e-07	-2.8356311779488273e-07
2.7434717685741746e-07	9.199343236922649e-08
8.823400551942448e-08	-2.9410400816819975e-08
-4.840183800588666e-07	1.5129893668863317e-07
-1.5317747156812296e-05	-2.322459091097581e-06
-1.0882237085409033e-05	-1.0379210213679411e-06
-2.3195251296257323e-05	-1.6107800132620215e-06
-5.4401844939720055e-06	-5.792059291281406e-07
1.895826212108415e-06	1.1169369218142837e-07
-1.1214062279917615e-05	-1.124520445900124e-06
-1.4112168689180932e-05	-1.96000090585894e-06
-1.1100876188381091e-05	-7.914168088687633e-07
-2.778931091744912e-06	-5.134899044347885e-07
-5.981238505789391e-06	-2.3266724535397853e-06
-1.02222070026665e-06	-2.099196281710259e-07
1.4257319743314682e-06	3.758731816554833e-07
-1.1485810588678753e-06	-3.34851976450117e-07
3.6734610138409626e-07	1.1159660873271556e-07
1.827320209735771e-07	3.3153501247912286e-08
-1.2352882234575246e-06	-2.344979717763832e-07
-1.1245736396677086e-05	-9.757001076951435e-07
-2.889894752386478e-05	-3.692601844837719e-06
-1.2680878983850888e-05	-1.94686590463925e-06
-6.128949235922456e-06	-5.508035977508732e-07
-2.1449447388078377e-05	-2.6396590860301856e-06
-1.6744001782372078e-06	2.743252569044375e-07
-6.814950756374801e-06	-1.0721594340322358e-06
-4.839942350089594e-06	-1.589654636414078e-06
-3.5143879755711372e-06	-5.83381588103931e-07
-2.3348210371904452e-06	-5.802412622703629e-07
-2.946912296184885e-06	-2.0065978379395777e-06
-8.396700783033197e-08	3.281266703456094e-07
-5.0271212332373064e-08	-3.200633520657183e-07
2.7921765848050884e-08	1.1146228872054301e-07
-1.4505430537580704e-07	-2.3478559176760572e-08
8.76874614803484e-07	1.7178601676661898e-07
-8.953125982006306e-06	-5.76525972210269e-07
2.486161328435885e-06	1.0583845871460708e-06
-1.2459604410373056e-05	-1.819110643224303e-06
-1.2184761826555376e-05	-1.8737130980180177e-06
7.5900313991605875e-06	1.133597556235826e-06
-3.2546253413006053e-06	-9.25741331233088e-07
2.3237669733198943e-06	5.869009041258616e-07
1.529473145989745e-06	1.1174931155453971e-06
1.329395581447205e-06	3.4522095344987437e-07
2.661535287495519e-06	7.361167529035536e-07
-9.031620743604682e-07	-7.144404005387868e-08
-1.4568953338839103e-06	-1.0458328184453812e-06
8.249018392324193e-07	6.722536241317961e-07
-2.378247555267396e-07	-2.060855745666636e-07
6.155369313628733e-08	9.385092561717061e-09
-3.98133732323409e-07	-7.050293303622127e-08
7.888062995836487e-07	5.974634102246967e-08
-3.926096159482216e-06	-8.05892775431809e-07
4.620355999086519e-07	2.317435698394077e-07
2.035241846204778e-06	2.4534710049620204e-07
-4.5517573210786215e-06	-8.878293511534542e-07
2.487514018733692e-07	1.6683212011525057e-07
-3.831981768154873e-07	-2.651106937428981e-08
-3.174454716725934e-07	-3.384497013685468e-07
-2.633855559123785e-07	-9.200489448827e-08
-9.228943608838542e-07	-2.722195747876957e-07
-1.2618855780707165e-07	-2.028717617149843e-07
7.602419759467399e-08	1.4049919215194424e-07
-9.604200232101933e-08	-1.3326193126118354e-07
3.278754388162814e-08	4.4976779630402887e-08
-8.192416154886787e-09	-1.7404997986572043e-09
5.34651503561631e-08	1.2542841399750522e-08
-9.118750697446417e-08	-8.951632270310474e-09
5.605155772439605e-07	1.3468349438916678e-07
-8.693563025145233e-08	-3.8922132961247557e-08
-2.300800925556974e-07	-3.0600913876137085e-08
6.162110420178422e-07	1.3209790100439209e-07
-2.854433062961449e-08	-2.1237641647093893e-08
5.4598557587643704e-08	1.2148156818705802e-09
7.116299766302683e-08	6.483078528724901e-08
4.713161695986198e-08	1.994172332642127e-08
1.3805643658163333e-07	4.22170169576891e-08
2.7468400296664072e-08	3.845678239264976e-08
-1.2729434539004203e-08	-2.4113205754731838e-08
1.475683256756522e-08	2.2183234978556848e-08
-4.907303994346311e-09	-7.398366529918432e-09
1.0265020552036553e-07	-2.8037183825608837e-08
-4.993086827575586e-07	1.1304497746172085e-07
1.0358866450933712e-06	-4.6677139762490436e-07
-3.5803831678729713e-06	1.1164356615896163e-06
2.2681256613401013e-06	-6.594968236662082e-07
-1.624761907711208e-06	2.0770286671825345e-07
-1.6441511862466248e-07	8.513189610183046e-07
-1.3028280436487788e-06	-4.591952207065264e-08
2.371890483318654e-06	1.392438471922893e-07
-3.634022463562095e-06	-2.672299743630241e-07
9.18363862615576e-07	-3.918052645715356e-07
-2.7103381941386457e-06	4.570415241167234e-07
-2.9909509038398612e-06	-3.798806334047122e-07
5.061064806639683e-07	3.693584010890339e-07
-1.1381528300988953e-06	-3.054355548650936e-07
4.0738913983176756e-07	1.0530237090587309e-07
-5.252708682577393e-07	1.2219541826374194e-07
2.4412755606689698e-06	-4.497499361876267e-07
-5.157970505117448e-06	2.1030324639174275e-06
1.4988009029340572e-05	-4.061347804446769e-06
-1.0899528925643904e-05	2.7010317608477424e-06
1.0189693261972883e-05	-1.1462818043285645e-06
-6.481098535803411e-06	-2.6620191362388384e-06
1.0109562050981288e-05	2.619603140933365e-07
-1.4214544050790484e-05	-1.1901934397775937e-06
1.935911204234826e-05	1.7690546598328272e-06
-3.5836131731566775e-06	2.155306170445463e-06
1.3002072627838436e-05	-1.940147249861317e-06
1.7237775699685638e-05	2.3489885681481595e-06
-2.37287642740865e-06	-2.1144559901045786e-06
5.9393974672520275e-06	1.836529497126875e-06
-2.145834076126725e-06	-6.3495668300817e-07
-5.392709720752966e-09	-3.66668108816208e-07
-9.442669983458233e-08	1.7078160766491132e-06
1.8178384753909337e-05	4.542100886487849e-06
-1.2114977731811844e-05	1.0539492482539111e-05
-1.0250462219559836e-06	-7.478947058550561e-06
5.90562716891706e-06	3.987010862858715e-06
-3.740831813452765e-05	-1.0621958221069176e-06
2.395640143243823e-05	3.816839469216392e-06
-1.1972978193841711e-05	-6.562190075683092e-06
5.275902571138396e-05	1.211832175607861e-05
0.0001360774385475	1.4999412580779731e-05
0.0001169234299256	1.6273596168651434e-05
0.0002320751087285	1.3726512500950778e-05
9.570935778530488e-05	-3.5796829771494524e-08
-4.156693639405712e-05	1.1538233783785229e-06
1.0554052265985017e-05	-4.681426804840871e-07
-2.0560379684975924e-06	8.19065605907914e-07
8.9462184316257e-06	-3.3442900228569592e-06
-2.69383280886213e-05	8.590273387902317e-06
7.926424784487705e-05	-9.539520409284135e-06
-5.103038458005635e-05	1.3019998617194996e-05
7.229606307105965e-05	-7.038421459621537e-06
-6.705279230548453e-06	3.795317413081974e-06
7.829635002026987e-05	9.750055643252607e-07
-1.264165383099382e-05	8.607801526062973e-06
0.0001255868121436	7.379598010056447e-07
3.498381997128702e-05	6.782220855891282e-06
0.0001105562766435	4.173422877797885e-06
0.0002745126073156	1.867678530047834e-05
-3.068690253129073e-05	-4.251912477968134e-06
3.4150361361235e-05	5.369577465552133e-06
-1.1622766641722522e-05	-1.997800296367179e-06
9.658721823670054e-07	-3.902529250892914e-07
-4.559608173969954e-06	1.7806910698969612e-06
1.105160201226138e-05	-4.834134547536839e-06
-4.990718405324873e-05	1.0505977472915062e-05
8.74103106608177e-05	8.735443282658735e-06
-1.1629715811863066e-05	6.9579963371700815e-06
3.858320263059699e-05	9.813163367588504e-06
8.77315659662251e-06	2.1539323056157176e-06
0.0001671248515774	1.1649219523290306e-05
5.077361022770792e-05	9.804429238296196e-06
2.420057724489231e-05	1.9091550508438566e-06
0.0002659398786779	9.522414437027409e-06
0.0001390419729909	1.7209307030154136e-05
6.655028119993292e-05	7.963988421404898e-06
-2.964775492636441e-05	-4.627850659413792e-06
7.87127855266782e-06	1.3988648919840182e-06
6.559987044049037e-07	-1.9462785679861686e-07
-1.623542365992613e-06	4.3281870061346994e-07
3.7723384355804967e-06	-1.840378885391264e-06
4.285060311161704e-05	-1.9261971037658453e-06
4.280491236574478e-06	3.025277964668054e-06
7.018396032639427e-05	1.7584501498008963e-05
0.0001473931447177	-2.418104399932441e-06
4.098385142363633e-05	8.450079798404789e-06
1.6890250675052912e-05	4.389272209240281e-06
2.2211488274577e-05	4.40747675587508e-06
0.0002707462411119	5.586454541247978e-06
9.843662032315826e-06	1.3590222419415772e-06
7.476311592416042e-05	5.035811199808621e-06
6.386153993484975e-05	1.0673080315135938e-05
-4.211566754693053e-05	-7.598417941984651e-06
1.2436169080511122e-05	2.4026464303574303e-06
-2.066355806511196e-06	7.639551935686358e-07
6.8050014032926145e-06	-2.824703840880749e-06
-2.7239449630228484e-05	6.245971486596418e-06
9.691161946197034e-06	-4.2173131320224075e-06
3.452346704912831e-05	1.454910667084763e-05
0.0001412423811192	-2.1575636435017927e-06
-0.0001370446556988	2.372758782940414e-05
0.0001827786026046	2.5650060055056e-06
-2.5762991562258e-05	7.27801603209959e-06
0.0002433146692615	8.326220331927051e-06
0.0001002051324221	8.811644762955567e-06
-1.47027967163962e-05	-1.1531906598734247e-06
0.0001414489041768	1.6114832807770132e-05
-3.810757162596687e-05	-6.705638554061721e-06
4.162605622519e-05	8.60865570130716e-06
-1.4033381610983316e-05	-3.133811203389494e-06
1.727415557141307e-07	-5.496681964590691e-08
4.790354452850256e-07	1.9778640957302922e-07
-5.5161490806246645e-06	-2.7789173835979475e-06
7.039857602099257e-05	4.21098269484353e-06
2.3638830318913424e-05	3.5801999460694445e-06
4.297493533419815e-05	5.435164097826035e-06
0.0001788338492816	6.125079720426803e-06
-9.250845355226404e-05	5.1025207092650225e-06
0.0001682916114693	1.1275149452168604e-05
0.000174946916908	5.25138253407995e-06
2.46850062324534e-05	6.3189492257955434e-06
7.865506662222264e-05	5.2608931245101425e-06
2.818378838602881e-05	6.668724357102198e-08
1.4024999146798027e-05	4.745377114705763e-06
-8.15168970708861e-06	-3.496115782718706e-06
2.3560405448259737e-06	1.1057944767789126e-06
6.355721424264917e-08	7.72556945914771e-08
-1.6900473913707575e-06	-4.4539923949007235e-07
-1.8485418563550863e-06	-1.7788736250205172e-06
7.053209186980087e-06	6.269513638293607e-06
0.0001306445994717	1.0543188169565054e-05
2.6426081857669247e-05	5.317388532842093e-06
-2.2119116459906175e-06	8.09661290250157e-06
0.0001384844159726	8.944097173060959e-06
0.0002780765385651	1.7450371607855484e-05
0.0001163439709177	1.4332937285599602e-05
3.7528112689548574e-05	4.936333559658251e-06
0.0001100713023452	1.1845965828884667e-05
4.276725060277687e-05	6.282497294267011e-06
-1.7881298368154545e-05	-5.238249233886971e-06
1.1827619649585924e-05	3.5721277656234513e-06
-3.5632605076474676e-06	-1.112740215035596e-06
-1.2374426676124358e-06	-1.715606289134779e-08
7.4644400599941615e-06	3.864209226474401e-07
1.9015686956522e-05	6.4050309821414135e-06
0.000115170960154	2.38972124996928e-06
3.765257048824308e-05	8.038461509984102e-06
4.0691606069874904e-05	4.0583099302301244e-06
0.0002122900062849	7.321712652846122e-06
0.0001547887790138	5.166114753917735e-06
0.0001022800476055	1.3480188305927412e-05
8.369065599732229e-05	1.694291025273932e-05
0.0001143736190561	1.4796900952509666e-05
7.687229729144147e-05	4.72221218363066e-06
2.589876291974815e-05	5.025342810496076e-06
-8.057402240292252e-06	-3.95544881508571e-06
5.0952257275140336e-06	2.8397736113429797e-06
-1.6047518490634703e-06	-9.343841128874404e-07
4.0153873231597594e-07	-7.618627992842753e-08
-2.307103533994648e-06	5.971863765469391e-07
0.0001001350803378	1.1001811906804026e-05
5.323414543502656e-05	7.971022519098792e-06
3.345576574499084e-05	1.7740395185863525e-06
0.0002525672532451	6.958331120717404e-06
8.96186745756566e-05	6.4848887165725025e-06
2.889145144186977e-05	5.613602176638123e-06
3.624150633687174e-05	4.2229594815423255e-06
0.000122700992206	1.61436923709605e-05
0.0001271833286731	2.0344600708484932e-05
2.6628179101914102e-05	4.588517268693258e-06
1.802594864332749e-05	2.7126907533081067e-06
-7.402721489155049e-06	-1.8428918533376197e-06
4.842970695302191e-06	1.3093156530829864e-06
-1.4656564116506585e-06	-4.1859110888378617e-07
-8.686996584043356e-07	2.0593757989537175e-07
5.017943337693017e-06	-1.0178133656908243e-06
9.45233407553514e-05	1.2949508318723662e-05
8.330854079607312e-05	3.401228603337897e-06
0.0002542911565107	9.75702884004352e-06
3.876510165138024e-05	2.5060205021964946e-06
-3.901365146055176e-05	-1.9338369785943763e-06
7.374883028689798e-05	5.80207663754283e-06
9.843484824695426e-05	1.0842700780016312e-05
7.761875607862573e-05	4.0307359578479055e-06
1.837464384744937e-05	3.09897276140006e-06
3.073999551329839e-05	1.121078666632065e-05
6.7270071172605545e-06	1.1185069510898042e-06
-9.46399791702168e-06	-2.313287643086828e-06
7.332802956967691e-06	1.958627728317632e-06
-2.343696216878624e-06	-6.56677295181594e-07
-1.1939126792303098e-06	-1.7078971854822274e-07
7.659716680023786e-06	1.263359842120414e-06
8.123800988587849e-05	4.864836267110664e-06
0.0002832104205558	2.122818806970264e-05
7.441406106514205e-05	9.562280843416666e-06
2.598130427105125e-05	2.2555631449640884e-06
0.0001703143271508	1.7717122338595634e-05
1.181625655384905e-05	-2.4506611786648363e-06
4.104248611864116e-05	5.416058010088159e-06
2.5323199672285967e-05	8.148169112622237e-06
2.076563200108524e-05	2.86146007851292e-06
1.5883011774455492e-05	3.5911916205297015e-06
1.615805762474532e-05	1.069486260260234e-05
6.961644516539988e-07	-1.8780561768667308e-06
7.261010477360108e-07	2.106034730705516e-06
-3.491093228889496e-07	-7.514285344431001e-07
9.516442369404908e-07	1.2120557070704512e-07
-5.160896416134066e-06	-9.448507143708628e-07
0.0001121200335004	3.378504368652685e-06
-4.673299486559007e-05	-7.66464308569237e-06
8.400949556284278e-05	1.0267211413037562e-05
8.98328552668407e-05	1.0489574797363766e-05
-7.361164229038541e-05	-1.022160157695384e-05
2.1038221063398477e-05	5.970856130109737e-06
-1.2325013195697872e-05	-2.7842169953401946e-06
-5.611738537392508e-06	-5.679119508989482e-06
-7.348199002720605e-06	-1.5324041395848564e-06
-1.7416662866420594e-05	-4.514793299458294e-06
4.375113956666209e-06	-1.8875506545018083e-07
7.77792590197497e-06	5.533495860812371e-06
-5.050143275962911e-06	-3.9379077841154645e-06
1.527928672391976e-06	1.2481633057916649e-06
-5.504774366260432e-07	-4.500658015127832e-08
3.4164625411286742e-06	3.788809389736936e-07
-8.834654090527588e-06	-4.4581618157402726e-07
3.338987052981995e-05	5.239374241174972e-06
-2.3345039380285204e-06	-1.5305615926066677e-06
-1.7721652708888286e-05	-1.692300734677923e-06
3.869068430900728e-05	6.8380920700002025e-06
-2.8215342804387583e-06	-1.4909061781089663e-06
1.915025533081671e-06	4.18747287526785e-08
6.62785856137399e-07	1.6950808906038818e-06
1.4305080153957686e-06	3.53498343278899e-07
6.163917329358239e-06	1.7495666644196802e-06
1.0676011330281185e-06	1.3444920149846833e-06
-4.950999086761709e-07	-8.63842160137487e-07
9.2282897875626e-07	9.841854971122366e-07
-3.3544833568252057e-07	-3.4632924840118665e-07
7.238302845738354e-08	9.45981995220856e-09
-4.481953712247253e-07	-7.194179557007041e-08
1.1410149021165024e-06	8.523727230625043e-08
-4.899380239176665e-06	-9.20070273477228e-07
6.571943897356133e-07	2.855192319159056e-07
2.0494565953920427e-06	2.153582035813673e-07
-5.492362033440881e-06	-1.0920976705685108e-06
3.879349548172356e-07	2.146854303389153e-07
-2.1277854925252758e-07	2.3422745484836083e-08
-2.416710766002001e-07	-3.320094786822298e-07
-2.308680373899525e-07	-7.040037401984937e-08
-9.639262270282125e-07	-2.9417986574934786e-07
-2.0942468235684465e-07	-2.4903613733750613e-07
6.583254941005468e-08	1.391191560147582e-07
-1.362343473614141e-07	-1.6013804051177309e-07
4.920441225769127e-08	5.5971803255474e-08
-5.161325409005366e-07	2.2401779482285009e-07
2.272471349118938e-06	-8.701869150885475e-07
-6.1391142161816286e-06	2.7414926030954927e-06
8.0193040874432e-06	-2.2944069215844447e-06
-1.6949910970067047e-05	6.03995919095759e-06
4.047678613049405e-06	-7.771183515338327e-07
-1.69727255966605e-05	3.584302412113695e-06
9.203420316447098e-06	-1.3974143693257493e-06
-7.722563808467432e-06	6.313418612910379e-07
1.5712458296381644e-05	-9.40986889024023e-07
-5.942498564475782e-06	9.203830481395402e-07
1.4223342659296077e-05	-1.8522048130232672e-06
-1.39589952020838e-05	2.4022701091680905e-06
-3.922520462372517e-05	-1.6834456935110605e-07
2.1089843863075765e-05	8.18121304455559e-07
-5.988086594065866e-06	-3.495648519063131e-07
2.8746795870968577e-06	-1.196883520296101e-06
-1.2269493997829953e-05	4.513258728739142e-06
3.352257104571328e-05	-1.4278372726137284e-05
-4.851667428094416e-05	1.4744265582373808e-05
7.865389536770486e-05	-2.5767282103805853e-05
-4.3247086384156895e-05	9.670299386350604e-06
9.201487516488028e-05	-1.684637528514049e-05
-6.157140402443543e-05	8.657103917032049e-06
5.164892303955838e-05	-3.2724989672842894e-06
-7.778604754389539e-05	2.5798916000692823e-06
3.581535126393653e-05	-6.4455760961502826e-06
-8.08934890484586e-05	8.603779288173673e-06
8.118794854129798e-05	-1.1560641009280152e-05
0.0002206772552366	4.877100097658418e-06
-0.000118882622605	-6.724705770694778e-06
3.379290554514872e-05	2.5731558560773487e-06
1.6234111488638506e-05	-7.613938068807451e-06
-6.400908958158017e-05	2.769297263044839e-05
0.0001577672791327	-9.449191473144216e-05
-0.0003203579585836	0.0001163467568758
0.0002761319057794	-8.065648938398364e-05
-0.0004730471090844	0.0001252471688104
0.0004283620775801	-8.93217397104759e-05
-0.0004321170614516	8.116603288799378e-05
0.0003050303672899	-4.273118284985585e-05
-0.0002429790428058	-1.008424992678142e-06
-0.0001314976020197	-6.61541943045755e-05
-0.0006917430275721	2.457775308932669e-07
0.0022685029417465	-5.365543260805044e-05
0.0019424922187951	5.819325678936457e-05
-0.000964703031236	-5.384973988235839e-05
0.0002650808765426	1.9062142021662857e-05
-8.296577662021715e-06	4.007690714086001e-06
3.1407943602802895e-05	-1.4374957419186104e-05
-9.762540392290036e-05	4.107147612301206e-05
0.0001438704837416	-8.676781396046102e-05
-7.936037982419156e-05	2.797149187470044e-05
0.0002813991629445	-8.93212598103317e-05
-0.0002310898084359	4.1073425267526304e-05
0.0001612209537512	-6.570394128375358e-05
-0.0002689269069734	2.3170362434100777e-05
-0.0002990183337429	-1.3504465841591305e-05
-0.0003108399402284	1.4401468471013944e-05
0.0017100093824859	-3.087865982517798e-05
0.0019229678813616	-2.4102618918240095e-05
-0.0004991371214513	-4.247771846066443e-05
0.0003142309002572	3.1189499134803695e-05
-9.51466205599687e-05	-1.0476878552897508e-05
-1.1180442178635397e-05	4.748855935255051e-06
4.709079390771629e-05	-1.8662182697405227e-05
-0.0001461359537334	5.2356244473387225e-05
0.0002182117546232	-5.7049886655656545e-05
-0.0005079333562821	6.298999173841295e-05
0.0001771633253811	-5.217066182145487e-05
-0.0006286637039731	6.790995657605229e-05
0.0002868980872946	-4.5831001877062926e-05
-0.0006499168964595	1.8208087800346183e-06
0.0003910736291305	-4.460949123465787e-05
0.0013153532166565	7.646258820880375e-06
0.001932476724001	-4.007344145521499e-05
0.0008250906466559	-6.270283388507388e-06
-0.0003555282601725	-2.321390872014541e-05
0.0002629715018245	2.553485185366024e-05
-8.252440643753789e-05	-9.469446176459818e-06
-9.678351085642112e-06	3.439485013222836e-06
3.6838926110923865e-05	-1.222341928320906e-05
-0.0001111336988538	3.509639991461919e-05
0.0001714563167873	-6.643514443593649e-05
-7.689582989608244e-05	1.132871907852899e-05
0.0002569257553892	-0.0001035851026762
-0.0004812326745493	1.5835917928170232e-05
0.0002091230707275	-5.414462959195664e-05
-0.0002118964975251	1.5201280587741762e-05
0.0010755074789617	-1.0327788660811138e-05
0.0014025399459679	7.365252731109242e-06
0.0010331869604421	-1.4321725848480397e-05
-0.0001419418398665	-8.303794743183879e-06
-0.0004332756108955	-6.127022267305822e-05
0.0002776896682991	4.4875180623362173e-05
-8.353043542255105e-05	-1.4747662313427753e-05
-1.1392995945567044e-06	2.0180510295785598e-07
9.005938261908947e-06	-1.0885117737777273e-06
-2.673361888832337e-05	7.074227050229389e-06
1.488111437325018e-05	3.3511525592054184e-06
-0.0004276895306861	1.9563924648289575e-05
-0.0003596438801642	-3.144732491581522e-06
-7.695916592161729e-05	9.311547845151202e-06
6.54028245710693e-05	-2.365497331361424e-05
0.0006647129301455	-3.698677183047518e-06
0.0014087996786299	-3.375673098583194e-05
0.0013066947596569	-1.465514910652356e-05
0.0001539735427523	-9.216717416492056e-06
-0.0002337759674125	-1.277298751835482e-05
0.000112353259313	1.895240252703481e-05
-7.098297587722002e-05	-1.3363844646583913e-05
2.0003108011093425e-05	4.05745392489167e-06
-7.963735917269384e-07	4.047994368081474e-07
-3.341204213184389e-08	-1.3841135287978258e-06
1.6217456087897817e-05	7.894693196859701e-06
-8.767997441822188e-05	-2.87055413067668e-05
8.433829992962774e-05	-2.0567745352533103e-05
8.388613323714329e-05	-3.010986202365632e-05
0.0001131353775779	-3.076304938672722e-05
0.0003065078527468	-1.4668727411438098e-05
0.0008633895142686	-1.908344155920731e-05
0.0011808126165671	-4.480607672035199e-06
0.0006266130554207	-7.822257843752032e-06
-0.0002161127253339	-9.962188713039436e-06
-0.0001315485651691	-7.399716171654868e-06
-0.0001005063068779	-2.495958170096613e-05
5.214316586756185e-05	1.5301585071979608e-05
-1.471636109068897e-05	-4.6299964676004825e-06
2.834533414189502e-06	-8.482535200444204e-07
-8.825023739246747e-06	3.4679772212061195e-06
4.335234738285119e-05	-3.6346353324828297e-06
-0.0001624462258642	8.387995047490111e-06
-0.0003861057096911	-2.0683016336654877e-05
-0.0002142394176652	1.0025374940955358e-05
0.0006540425050072	-1.2786664676564416e-05
0.0005671530901871	-8.403590027856753e-06
0.0022937384279103	-4.122645244325687e-05
0.0009315241742773	-3.0359862217307448e-05
0.0001017737818427	-1.5803404630523096e-05
-0.0003223695260805	-2.1366172595157508e-05
-8.921558590347825e-05	-1.098829068768878e-05
9.349758891394966e-05	2.4840509467645764e-05
-5.839059420554406e-05	-1.6954874077902767e-05
1.7695957147804922e-05	5.423190237306245e-06
5.504539913842341e-06	-4.963207054693404e-07
-2.9286695855059633e-05	1.3096637262479065e-06
6.688328809736671e-06	-1.902761264641118e-05
-0.0003886870300596	-2.207651929248537e-06
0.0003040058087918	-3.0847546609778495e-05
0.000947502538145	-4.639410963594197e-06
0.0012687684397658	-3.199459728032071e-05
0.000985789481498	-4.076105076949081e-06
0.0009149733661211	-3.07684515209352e-05
0.0004327210752386	-2.848211337012249e-05
-0.0002380139196523	-3.1110343563750656e-05
-0.0002237170485297	-5.79763696087927e-06
-8.515523727857436e-05	-1.636452845187919e-05
9.912686354598762e-06	7.197864744358867e-06
-1.393500948285006e-05	-7.765651385271566e-06
5.341327632899041e-06	2.877825258123336e-06
1.153445090316193e-06	-4.692095185244682e-07
-1.822754228361685e-06	1.1325322774799435e-06
-0.0002612231023605	-2.8574048168114423e-05
-0.0001991535962967	8.435394889509476e-08
0.0013449586166429	-5.57982958527694e-06
0.0014600400525906	2.2674102660717016e-06
0.0011684373773832	-1.3226038840912364e-05
0.0005865551720599	-3.0029042027306018e-06
0.0001257430045571	-1.4210500007395217e-05
-0.0002532966444189	-3.289020296377859e-05
-0.0004000491078569	-4.499321319669222e-05
-5.316748798599316e-05	-6.783361431791114e-06
-4.161583310714804e-05	-4.974022162750764e-06
5.229120857077117e-05	1.4827619795005074e-05
-3.5023799648217956e-05	-1.0517822416738682e-05
1.0996069751541346e-05	3.446064450425621e-06
7.896516991632294e-07	-3.885910237195281e-07
-7.570168451377217e-06	1.9982300776069532e-06
-0.0002645557441676	-2.6168554546404044e-05
0.0012544816726515	-1.6278792673226752e-05
0.0017528901087245	-2.9151168371315963e-05
0.0008981699148005	-1.4507335346063262e-05
0.000152746867032	-8.613184310195024e-06
-0.0001995681606083	-1.3198227071209568e-05
-0.0003117173881107	-2.036031947314888e-05
-0.0002251585668593	-4.029687174560249e-06
-3.301224940745019e-05	-3.834173766485707e-06
-5.7082354066228105e-05	-2.1135107221529324e-05
-3.554083780730306e-05	-7.1641246270393695e-06
-4.05384070041914e-07	-5.009356294799044e-06
-6.9039490697211555e-06	1.1179884458507737e-06
2.7324613215652737e-06	-1.358100380432588e-07
2.6874727717254216e-06	5.479992707938918e-07
-1.984760323080672e-05	-3.4390224687645076e-06
0.0008008833585473	-6.9012493062331535e-06
0.0018328219508462	-3.1244429573903475e-05
0.0009862764902935	4.72811318876786e-07
5.887309571401645e-05	6.771972966169356e-06
-0.0002689446446096	-1.0080487897982722e-05
-5.370581865018719e-05	3.654531929577759e-06
-8.312266805416504e-05	-1.1200628808250704e-05
-8.13612879559778e-05	-2.4934753275596645e-05
-6.363546573937664e-05	-8.3456182498004e-06
-5.168030896307081e-05	-1.041217621987393e-05
-1.4421773101225193e-06	-1.0538446239874714e-05
2.6858902514027548e-05	1.8003125697502547e-05
-1.139657539821301e-05	-1.03035367751052e-05
2.8598541975812295e-06	3.029181384531168e-06
-1.0733296146597364e-05	8.37788842109924e-08
7.858330973526837e-05	7.441276378176925e-07
0.00146525263467	-3.888545996118083e-06
-9.228599763483522e-05	-6.597098442113252e-06
-0.0005075209882733	-3.375661595341624e-05
-0.000405080275153	-4.389952619271472e-05
5.7784646384827534e-05	1.4164587247627111e-06
-8.341893818336702e-05	-1.8314930496997576e-05
3.681022207314177e-05	1.0844586396321632e-05
2.5058695295604257e-05	1.8367414137709652e-05
4.2709101202530955e-05	9.107106151335471e-06
4.266363865937928e-05	9.13516617027061e-06
-3.3084224942002244e-05	-7.918043605112569e-06
-5.964657538951967e-05	-3.2915815472799766e-05
3.354788139494866e-05	2.0491661298227557e-05
-9.871203924953208e-06	-6.328529640122933e-06
8.605214678992527e-07	1.4100042344946126e-07
-5.616745069439821e-06	-1.0216881670572042e-06
2.130763704311305e-05	1.904051535083594e-06
3.009437064334607e-05	-3.2635332400318705e-06
0.0001162235959863	1.3169744306483474e-05
8.617444713010946e-05	1.087983523650981e-05
-1.6305195151093596e-05	-1.791187373524099e-07
8.58524820774402e-06	3.0115257040528468e-06
-1.2721207236241178e-06	-7.761789101116703e-07
-1.2839653296983165e-05	-8.125454437790645e-06
-1.1346448524160391e-05	-2.413759983938594e-06
-1.89049135663236e-05	-5.051215460664213e-06
1.219772909547098e-05	3.1188390690415193e-06
1.7663933967330002e-05	1.0738883602798696e-05
-8.859102490994681e-06	-6.139954299491138e-06
2.4294818355826723e-06	1.801005958118741e-06
-1.4030925033264516e-07	-2.5831733828561346e-08
9.1789787672238e-07	1.8332108319374353e-07
-1.7848332093903923e-06	-3.336792781022762e-07
-5.973382132306016e-06	4.176433829334495e-07
-1.7288339559106257e-05	-2.4657783415253996e-06
-1.203810857668969e-05	-1.9289428318157947e-06
1.654451406209451e-07	-3.769352167572502e-07
-1.4972744144411288e-06	-4.7134902013045476e-07
1.5444705798031816e-07	1.1775287344419026e-07
2.643075599244435e-06	1.576759976361216e-06
2.000619009002941e-06	4.837365751687073e-07
2.9881721768685695e-06	8.740901350467013e-07
-2.154355876455538e-06	-6.254820052271354e-07
-3.328702020761754e-06	-2.0975268979205227e-06
1.6618456205696208e-06	1.181990368124428e-06
-4.548299611667707e-07	-3.4455950868142585e-07
5.192478607427651e-07	-2.072882313730407e-07
-2.4208258141047013e-06	8.718366985822656e-07
1.653758518876098e-06	-4.735641674265081e-07
-1.885052484020293e-05	6.165038345217611e-06
1.0014109019352102e-06	2.0333693690136997e-07
-1.29067362871383e-05	4.1288493686984326e-06
8.305466259920844e-06	2.3993457675504584e-07
-1.0464470738407478e-05	1.8910680923094265e-06
6.264409079369874e-06	5.79905246534299e-07
-2.083747740482511e-05	2.255510219261838e-06
7.719122114726173e-06	-2.3939705681339224e-07
-1.631287906620196e-05	1.331230970589404e-06
-6.424870824696773e-05	1.1194516621283882e-06
1.368072694679528e-05	1.071453372640765e-06
-1.000549614171207e-05	-1.1005259846767062e-06
3.1702024514494177e-06	4.014692972831745e-07
-2.7011365233999417e-06	1.0185372465790909e-06
1.2037880583222834e-05	-4.055462540795713e-06
-1.7226468814824368e-05	6.026303501585979e-06
8.080361715210816e-05	-2.4748768131807144e-05
-2.4174020237402594e-05	5.034003547617201e-06
6.878474227284133e-05	-1.82059769242451e-05
-6.17434614970079e-05	3.721492394136269e-06
6.362126514019511e-05	-9.056883481541122e-06
-4.634971594654586e-05	-9.35552739461628e-07
9.686114732995927e-05	-6.422387267183321e-06
-4.78619232109598e-05	3.7707786297769167e-06
0.0001016413338611	-6.466349081273853e-06
0.0003587308522898	-8.309673872540982e-08
-7.472713922574472e-05	-6.9835429914884e-06
5.524511284704603e-05	6.923124416684382e-06
-1.7542689158029447e-05	-2.493315516345181e-06
-7.5469545612545424e-06	2.396603815627155e-06
2.8954714026281133e-05	-7.939853692537417e-06
-9.61952411018385e-05	5.357852630390407e-05
7.953655226348255e-05	-1.3790885827935096e-05
-0.0002618056754156	5.474196498258102e-05
0.000230912698992	-2.9058016523732336e-05
-0.0003275380673142	4.839610637288145e-05
0.0002954000720855	-2.551799944567041e-05
-0.0002328264416198	1.9726603308852716e-05
0.0001536674097622	2.5282705584018725e-05
0.0004581200089701	4.778271282355347e-05
0.0024133030761162	1.4006804774145234e-05
0.0037532571074995	5.759691685743358e-05
0.0003145871608145	-2.4102637269715924e-05
-2.6720103353244127e-05	2.4900190211131075e-05
-9.171088436842148e-06	-9.04499013222145e-06
6.860307643349482e-07	-1.952441710983076e-06
1.8754174064943277e-06	5.917843985923457e-06
5.13051968933096e-05	-3.8430140946397995e-05
0.0001695727507381	1.1417104374662348e-05
9.86563548219876e-05	-5.602784378033634e-05
0.0001180597432785	1.956799224175133e-05
-1.483102409289405e-05	-4.468999205116537e-05
0.0002278338457374	3.208878619808789e-05
4.946411864882095e-05	-1.8818979754548425e-05
0.0012433401442676	-9.15746813520502e-06
0.0022884119270906	-1.000137010786948e-05
0.0009560873994241	2.177155295107022e-05
0.0016648214845281	-5.13798741424147e-06
0.00133537986199	1.466539280022746e-05
-0.0005780649053369	-1.0414971922418578e-05
0.0001488767333403	3.455978601664864e-06
-1.4387827821571637e-06	-2.4266969873675096e-08
2.5111463901026747e-06	1.3156823139522923e-06
-9.002612924636454e-05	1.859907361835615e-05
-0.0001255662070448	2.663017951621907e-05
-7.395711909749255e-05	6.2070094032297e-05
0.0001408271807145	1.3719524392331431e-05
0.000178618677133	3.829318962117852e-05
0.0004567299455296	-3.069011369649676e-06
0.0010982233577629	4.1383448426659425e-05
0.0019551125410711	3.6910406966886315e-05
0.0011771331721024	1.8232295482886668e-05
0.0009763237470099	1.143081438008524e-05
0.0028086813001105	6.469190627029958e-05
0.000549867735198	1.0221330137950566e-06
-0.0002091904849699	3.3063938941901736e-06
4.7782335223187734e-05	-1.5970933998424215e-06
-4.010933252154386e-06	2.2904577619919145e-06
2.0705480384704552e-05	-9.954080344714151e-06
2.3822015106498328e-05	3.726692960530813e-06
0.0003402356284211	-6.273302826113582e-05
0.0001618465321243	3.4691590865869987e-06
0.0005051706853544	-2.205137115836313e-05
0.0008635670467912	2.393452667578558e-05
0.0007930088506021	-1.5919608489646244e-05
0.0013608044887969	1.1002733548199816e-05
0.0011940310337735	-2.6120167334206804e-05
0.0006579322915767	9.70198023822682e-06
0.0010343366502567	-7.335702626499839e-06
0.0014850824657505	-1.1699001448160288e-05
-1.315109718627756e-05	1.0753348259655074e-05
4.716545235123237e-05	-3.364234346923876e-06
-1.8610517908303988e-05	4.271991144861043e-07
-7.303665872689003e-06	3.7459611600018465e-06
2.207717265140997e-05	-1.3204803422953872e-05
-0.0001620856489353	5.410225734142195e-05
-0.0001323994959793	-2.3430532625805312e-05
3.463927956305296e-05	9.261595394070954e-05
0.0010548893731408	-2.471495123233221e-05
0.0004306694595773	8.153343223008342e-05
0.0012647642258082	-1.7578496373293698e-05
0.0008754408143241	4.1730578407916725e-05
0.0008278905961118	2.884804056485664e-05
0.0005636685988086	3.5362409687491334e-05
0.0015442419239098	-1.3346102980046317e-05
0.0012322503786895	6.814434015343796e-05
-0.0003370287384862	-3.202574773747843e-05
0.0002745143283511	3.332499769513105e-05
-8.722236321281132e-05	-1.1919751828859584e-05
-2.9246726538037453e-06	1.2473800770022795e-06
1.6953699391151017e-05	-5.260596095883902e-06
1.4856973716336791e-05	-4.262268716758867e-06
0.000431383136223	-2.6260816009049664e-05
0.0004964514449612	-1.652626335569173e-07
0.0008224049839305	-1.9541247005536377e-05
0.001132573488149	2.465672875608036e-05
0.000848143613064	-7.959292479855672e-06
0.0011995976102626	1.9752871313196364e-05
0.0007759280559928	-1.1872628871260724e-05
0.0009199470728731	9.379867005699493e-06
0.0012060283248505	4.763965781755361e-06
0.0002052903193508	-1.6432883027613643e-05
-5.265946348920375e-05	5.319448263121787e-06
5.0384010931128734e-05	-1.6885880854682262e-06
-1.6611694456426393e-05	2.0126377118626354e-07
-2.673763107608628e-06	1.4891806333772518e-06
5.853269254511965e-06	-5.538331488822093e-06
-8.603066613097018e-05	1.9759453034464257e-05
-2.1911865553420062e-05	-3.75945264897162e-08
0.0008607882419406	5.437229470533321e-05
0.0013980623816845	-4.481186641248387e-06
0.0009011154982476	3.719079098883197e-05
0.0012011551578249	2.323259438835208e-06
0.0012199329053777	4.653865142920822e-05
0.0019639561428428	3.102362572060005e-05
0.0015600057116127	1.9644960666379315e-05
0.0008143312118231	1.4515565759960518e-05
0.0002700951198562	3.1962312681878236e-05
-0.0001202081539336	-2.123692138298604e-05
9.162007086526328e-05	1.729995237591613e-05
-2.938151010369319e-05	-5.875590316799539e-06
-8.302464129459984e-06	1.4417904783192455e-06
4.337863179034687e-05	-5.0996935466649045e-06
-2.1582497849720885e-05	2.247194833678792e-05
0.0011217882891528	-2.3164127999500695e-05
0.0017845578095244	2.6805138549777572e-05
0.00112241585895	-1.923880786913782e-05
0.0006575688972535	3.3906246915261095e-05
0.0006218127392503	-8.695307482715624e-06
0.001749159693378	3.151698409587106e-05
0.0020275769704165	1.7663625210000738e-05
0.0016457805595715	3.0602236284050413e-05
0.0004956609019974	1.7408578288323395e-06
9.52692877875797e-05	7.693041377737524e-06
-6.765710889989498e-05	-1.5638861087718305e-05
5.723202412806396e-05	1.425760631254024e-05
-1.9264172505298417e-05	-5.077793492853952e-06
-5.224088243332863e-07	6.120432578907999e-07
-4.602682535064057e-06	-1.5429711474359163e-06
0.0003959352968125	3.341822030232586e-05
0.0019281653366853	9.269744067573752e-06
0.0012144915735726	2.475808910392989e-05
0.0007093385001039	5.147801468924004e-06
0.0006923304361921	2.5068201335363266e-05
0.0008361128582085	2.207256598487684e-06
0.0015475140375092	1.746056510749473e-05
0.0017169490277783	3.304803974758322e-05
0.0009962579631306	4.2324552116649664e-05
3.583544118278323e-05	4.171894799699134e-06
0.0001031291940296	1.8848307440265472e-05
-5.147762400722397e-05	-1.083304008060838e-05
4.068787080755954e-05	9.192467843063677e-06
-1.336955824697564e-05	-3.1838120004468173e-06
-4.227608902747374e-07	1.941659251702087e-07
1.103604012699398e-05	-1.4430344470091229e-06
0.0016966262371912	1.3855123652899044e-05
0.0011896100436209	9.51724044548524e-07
0.0009448209634103	2.929615184409641e-07
0.0010156167091384	2.703597755865583e-06
0.0012574876716278	-9.51511429081074e-06
0.0010671343841734	1.2179785966151537e-05
0.0007737308786377	1.2315098818380658e-05
0.0004681106052116	-1.285898024949883e-06
-3.112923827665132e-06	2.955993525037842e-07
6.719383205781889e-05	2.1130352757446523e-05
-1.8914719537658655e-05	-1.404333181404042e-05
-1.2237124641562569e-05	1.262157764959007e-06
8.783844524226478e-06	-9.87802492583451e-07
-2.5159657809785468e-06	3.8918055859433873e-07
-1.679198217995244e-05	-2.8209918252126917e-08
0.0001227746094864	1.6614693033502958e-06
0.0021665731632614	2.5121166437327583e-05
0.0010406486269293	4.685577292564137e-05
0.002053253522889	4.77236356482467e-05
0.0015446524630371	6.248185200782651e-06
0.0011272140774311	4.3235121275495155e-05
0.0002304536011919	-7.911447291681452e-06
0.0002319178043863	2.274477914623783e-05
0.0001616969317457	2.92467003616569e-05
0.0001209375087501	1.4628827303340794e-05
3.4894652504699654e-05	2.6690581662243812e-06
8.547188977199981e-05	4.7227413035089265e-05
-1.0458339808484294e-05	-1.3913080989273478e-05
1.0983825240943836e-05	1.2833198097315816e-05
-4.086235343442893e-06	-4.552167303593383e-06
4.267740634683015e-06	4.696482877275105e-07
-2.967573743063945e-05	-3.2347016478844335e-06
0.0004391724400804	-5.1884619274699974e-06
0.0012560905499616	-3.31270257660446e-05
0.0007560885852715	-5.786611786286878e-06
1.7967004751325495e-05	5.865800041861316e-06
-0.0003499602545571	-1.9861064443750332e-05
-3.986109915926853e-05	6.084708204773529e-06
-0.0001045467016941	-1.384105915132064e-05
-0.0001107078543018	-2.9876897629472237e-05
-7.333983073624837e-05	-9.544601865814667e-06
-4.1097868790531646e-05	-8.09250087692684e-06
-4.387962758426209e-05	-2.9339527221857275e-05
1.927729928735319e-05	1.5171252130219203e-05
-1.1064075564506268e-05	-1.0534860498963e-05
3.273937363928193e-06	3.3542375687809228e-06
-1.4337574694640154e-06	-1.950076272280197e-07
9.479003941382982e-06	1.4071812734969134e-06
6.595949742374305e-05	4.917223741353255e-06
0.0001392582324734	1.9092367395197265e-05
6.067293128573192e-05	9.540052648972267e-06
4.830719759251315e-05	3.297958907608233e-06
0.0001381725824407	1.2989315305114445e-05
2.2127467223159355e-05	-3.922311698265653e-07
3.6673238087655906e-05	4.550063232424268e-06
4.581278652248288e-05	1.3018736504402914e-05
2.802779871299082e-05	3.983477784067999e-06
1.3375390926094904e-05	3.1756812039881927e-06
2.8554172889871142e-05	1.726088391539779e-05
-3.7666424583689952e-06	-4.428959556616596e-06
3.0889148744945005e-06	3.6427292596538423e-06
-1.028314751643266e-06	-1.218974584944339e-06
2.3584421156924966e-07	3.6990686911669465e-08
-1.5521047311761624e-06	-2.612810529072073e-07
-1.0372942229347223e-05	-9.57009915674595e-07
-1.8413819206478215e-05	-3.4934501502239846e-06
-1.1450206484434374e-05	-1.8786085977168252e-06
-8.875029491659436e-06	-7.912781204298638e-07
-1.8538044360626305e-05	-2.105557095816444e-06
-3.0722730377850756e-06	-3.0233832964080953e-08
-5.834600174580159e-06	-8.296241367613778e-07
-8.20757624240549e-06	-2.5264249522795056e-06
-4.728703769993702e-06	-7.6934685249843e-07
-1.9549111477710816e-06	-5.322036590996767e-07
-5.466449316962007e-06	-3.40269941836767e-06
7.568620443997297e-07	8.415842673785633e-07
-5.952020156961666e-07	-6.801112222610299e-07
1.9559321014114157e-07	2.2636402851860346e-07
-3.9876561482857785e-08	-3.819257817192333e-08
3.453222957063479e-07	1.2334726168641244e-07
-8.292476953476225e-06	2.8305119633301257e-06
-5.9485587086613555e-06	2.8875598364522763e-06
-1.418392841871505e-06	7.689981978775758e-07
-2.5383033186309153e-06	1.7418695072129174e-06
-3.405228684075135e-06	-3.448112216556517e-07
-3.3758246280843813e-06	2.5717039498771485e-06
-1.1731944325511467e-05	2.2244944404213987e-06
8.708558495122732e-06	2.0041327547348706e-06
-4.497064158835575e-06	1.2017929751338154e-06
-7.07015500514172e-05	3.958248016755749e-06
-8.508770154898315e-06	3.808042086679177e-07
5.227311141292222e-06	-3.7898130073861265e-07
-4.123823345477989e-06	3.096651367880631e-07
1.258570811701297e-06	-9.399217441703632e-08
6.63410327224662e-08	2.470531666272909e-07
-9.700333961812266e-07	-8.949145162872254e-07
2.5552721830182054e-05	-7.57868115046449e-06
2.0488569103442205e-05	-1.0614953931106845e-05
2.655444724177409e-06	-7.17359317537844e-07
8.500481271882056e-06	-7.219397862714921e-06
1.5513300692591552e-05	3.4264845835723192e-06
8.158564477627196e-06	-9.732098348489755e-06
4.563903673306661e-05	-4.8792655646182875e-06
-5.20978369255108e-05	-7.718441986883834e-06
2.434169963579616e-05	-4.01554331616623e-06
0.0003833810100231	-1.247429586646854e-05
5.689271427628109e-05	-1.8194458923138053e-06
-3.054028648685963e-05	1.302061730882489e-06
2.3133979681163427e-05	-1.017664072942253e-06
-7.023318343386414e-06	2.987633231204708e-07
-1.42132103009519e-05	6.054230256197237e-06
5.839852310113966e-05	-2.32427719765148e-05
-0.0002770132374128	7.698073518402039e-05
0.000231594021656	-7.424553899616402e-05
-0.0003217396663886	9.445751538737868e-05
0.0004126318309243	-8.234481014837675e-05
-0.0005451592508454	9.284043759429686e-05
0.0004336645138587	-5.496679178112095e-05
-0.0004587688910558	6.632688805502794e-05
0.0007085038407845	-2.495298371458915e-05
0.0015117989779327	1.5199669676537154e-05
0.002808909257665	-1.3281192154472166e-05
0.0021365897460722	1.1723270478378914e-05
-0.0003779609948559	-3.887206396310973e-05
0.0003103378085873	3.739199921647308e-05
-0.0001004933247764	-1.3431776026696742e-05
3.81007389361988e-06	-2.2466154100416516e-06
-1.657280036119801e-05	8.70379285475079e-06
0.0001533260100374	-5.2733033318829234e-05
1.3815952571193791e-05	-1.3140514594437648e-06
3.5018677252242096e-05	-3.962606847932804e-05
-6.281990138841422e-05	1.4296356472492509e-05
0.0002952633885948	-3.43271182105244e-05
0.000234975831981	-6.729805747835625e-06
0.001092506318541	-4.450367226527037e-05
0.0018852414709195	-1.1257233457178154e-05
0.0012281495682533	-2.215696490132569e-05
8.961290927840997e-05	-4.489620117957007e-05
0.0019098673325064	-2.674374233725272e-05
0.0009214260184298	1.3060155273874062e-05
-0.0004284365974124	-1.4062672783638296e-05
0.0001126119125088	4.967368871066618e-06
3.8801117808022735e-06	-2.24690295460661e-06
-1.3737168092195686e-05	7.925717681557723e-06
-7.929009989484147e-05	8.253309606590725e-06
-0.0002133967599575	5.851248020562952e-05
0.0001209402749955	-3.532159562217964e-05
0.0003713629688536	4.0564364895392886e-05
0.0010199549383027	-3.1651595278020906e-05
0.0007288076423582	4.278178994950401e-05
0.0012513951315037	-1.5395356897783585e-06
0.0008148465012886	1.2539023519352349e-05
0.0008359682523537	-1.7564772870781565e-06
0.0011520169467152	4.693205093350344e-05
0.0018321140480075	-2.642712330606355e-05
0.0010739586228525	2.179412272253501e-06
-0.0004483684035106	-5.630825724659357e-06
0.0001145737153024	2.461639118367984e-06
3.7662082664806753e-06	-1.7467032730700435e-06
-1.837560926966823e-05	6.951082526465622e-06
0.0002392762110738	-5.042279736177142e-05
3.1795665690858593e-05	-3.610635890200371e-06
0.0005647693933368	-3.825173442476759e-05
0.0009206525500978	-2.2639164101481927e-06
0.0007864775499428	-3.868183716435871e-05
0.0008622424270337	-8.333420425705117e-06
0.0010379979883438	-4.7493145030404875e-05
0.0007327460518992	-1.2692292812656884e-05
0.0008078113795481	-2.4787654346344912e-05
0.0003354424929466	-4.500447195377018e-05
0.0014450212434607	-1.6005901797920776e-05
0.0005827872034905	2.711159405449067e-06
-0.0002717287767637	-5.811564079026949e-06
7.143958199179728e-05	2.304552307192792e-06
-3.404077641989019e-06	8.737510756788899e-07
1.9539840879867775e-05	-3.4974884008272368e-06
-0.000280447489691	4.021480416003803e-05
9.741347172051969e-05	9.175553075855657e-06
0.0007739222100637	1.6263777460591528e-05
0.000776153332725	-1.33383901284045e-05
0.000815656297046	1.3450304655414328e-05
0.0004985669336413	-5.049011159336755e-06
0.0008892987609093	3.136422972487781e-05
0.0006568656150531	-3.0121957588639543e-06
0.0003961372472285	7.506352492932032e-06
0.0009606342703371	4.018743522359987e-05
0.0014901425576014	-7.293473949830265e-06
4.088088117028828e-05	-7.305496200618831e-06
-5.318108998002839e-08	5.231709811904452e-06
-3.482011551453786e-06	-1.7579570016811351e-06
-4.511683128939602e-06	2.8441814948050216e-06
1.3727657828845764e-05	-1.0554114375665998e-05
0.000161186592658	1.036793615768677e-05
0.0004042453027456	-6.772732677438958e-05
0.0007687151745029	2.8278245693485104e-05
0.0012073155190703	-5.381445929457762e-05
0.0003868749975342	2.1495520256728055e-05
0.0007433925923745	-4.709219622161358e-05
0.0007840265240063	-1.3870997217165483e-05
0.0011718214771672	-2.559143510233864e-05
0.0004306657242733	-2.9728908903687026e-06
0.0007560690208496	-5.346870220331636e-05
0.0010471823146865	9.12510495299806e-06
-0.0002550910813045	-1.862599487549627e-05
0.0001879694472524	1.7072550100438842e-05
-5.896796606216668e-05	-6.106458325234362e-06
-1.075420638886342e-05	3.602373773977528e-06
4.893811551483595e-05	-1.3492434396790976e-05
-0.0003215518640529	5.4422418210039904e-05
0.0008060835030719	-4.7661447457426014e-05
0.001050737609897	4.407355754356751e-05
0.0011964882448241	-5.6623738034128274e-05
0.0007259524835584	5.093668590515148e-05
0.0009391096623374	-4.309807307718899e-05
0.0006704401798205	2.0468912936121216e-05
0.001361680808074	-2.366539969361053e-05
0.0013296569597257	1.4769646680370396e-05
0.0013477256330054	-7.10680398707745e-06
0.0006225312219112	1.096739616625763e-05
-0.0002420317469445	-1.9962414264721532e-05
0.0001915735605797	2.1595993094212763e-05
-6.128488478914968e-05	-7.975324160557242e-06
-1.4329230845380948e-06	2.5196121386141194e-06
-6.302572317668627e-06	-9.777691084686078e-06
0.0003774693691142	1.1370648473037447e-05
0.0017215176584674	-4.8024064326950755e-05
0.0008345141552957	2.364089277334078e-05
0.0007990723601145	-4.389309518684284e-05
0.0004950059682504	2.29584477115882e-05
0.0010071998859738	-3.734675831501684e-05
0.0011662992448316	-4.893261472791843e-06
0.0015489315034003	-3.0376775774912868e-05
0.0013887589979922	-8.376568381483529e-06
0.0012388067918098	-2.993255650759473e-05
0.0004012408246758	4.3378083117754125e-06
-0.0001852932765972	-9.906721931420889e-06
0.0001422671056301	1.0904671202809755e-05
-4.504858731780037e-05	-4.084387671511821e-06
-2.8936618256722975e-06	1.2321631810619624e-06
1.6414985247012192e-05	-5.0091554064647505e-06
0.0012363651222706	9.21325240488251e-06
0.0011362668757177	-1.6559561514429218e-05
0.0007665860616263	1.6385114478706374e-05
0.0008009560740723	-2.169057545451027e-05
0.000405896605288	1.3302949988107228e-05
0.0004634104656265	-1.3479557240264232e-05
0.0012977805390183	1.1562157869601867e-05
0.0015288107373304	-1.7830330270980666e-05
0.0013821300635838	-1.3361294593771731e-05
0.0007183601524346	5.906030070872891e-06
4.4325469910980224e-05	2.892577372905304e-06
-5.789863816640119e-05	-6.249147389545647e-06
5.0284501826771674e-05	6.774273107297859e-06
-1.6607597215021697e-05	-2.470114564314004e-06
-1.706544556445715e-05	1.0434274336010238e-06
0.0001191238460775	-3.7458614269517208e-06
0.0017056557422281	-1.2221857074108849e-05
0.0005019502016587	-3.743579649593626e-05
0.0010932446939816	6.234621291848313e-06
0.0005552588168284	-2.948111967919668e-05
0.0007763647549523	1.811568326332836e-05
0.0005907822801822	-3.076014448736183e-05
0.0011666563319804	-1.250542410820917e-05
0.0011984388087448	-1.6062141956449013e-05
0.0006664022991697	-4.622243497400154e-07
-0.0002160610236571	-4.168336810063922e-05
8.403496686123522e-06	5.5098669316812914e-06
-1.3365367848639947e-05	-8.010506037804492e-06
1.647779774096382e-05	8.593581090734703e-06
-6.535314151034347e-06	-3.320878667900497e-06
1.3324097438297862e-07	2.643857557616183e-07
5.734489180567151e-06	-1.7793923362087051e-06
0.0015835348930734	1.5903970306584622e-05
0.0013073138177237	-2.2156705159586152e-06
0.00105232142199	-4.848834936353546e-06
0.0010541761056643	4.055243734369425e-06
0.0012072014237373	-9.176438240906992e-06
0.001057467959766	1.3696820270984709e-05
0.000721936973607	1.3994643918325416e-05
0.0004542182645813	-3.665706563739601e-07
3.795936317116469e-05	3.8865519600588014e-06
0.0001035425602103	3.5514191182509323e-05
-4.93223371858616e-06	-8.043162651273607e-06
-1.7958636059434712e-05	-9.64592383961228e-07
1.3062349372040416e-05	6.989502612133765e-07
-3.850685400694673e-06	-1.3999556572430837e-07
5.532435584867804e-07	-4.643973503463513e-07
-5.141501676617429e-06	2.424025708897336e-06
-0.0002841259281621	-3.0423998298128943e-05
0.0008636708263039	-1.140909826413613e-05
0.0011690831361537	-2.1058681510700477e-05
0.0006714272395455	-1.4849053820110813e-05
0.0001377720483917	-4.3509767255894414e-06
-0.000250867453906	-1.5717213501715007e-05
-0.0002884222765877	-2.1438958811737343e-05
-0.0002021351289888	-2.081485832862112e-06
-6.253453490459457e-05	-7.510405743192461e-06
-0.0001033086862557	-3.89137701903188e-05
-2.3834364641303408e-05	-4.06116860826041e-06
1.14743313611442e-05	-2.75388586715877e-07
-1.2546773234727567e-05	-1.2947208134802794e-06
4.208467593697882e-06	5.14797347721338e-07
-4.385670754423975e-07	2.088981005390828e-07
2.510212825029966e-06	-1.0937966446173762e-06
0.0001111215559354	1.377663383225733e-05
4.3967244656959264e-05	4.146584221997001e-06
0.0001061339199655	6.48737267619437e-06
2.2867127574897793e-05	3.586316200999059e-06
-5.101223908185498e-06	3.718645975148028e-07
8.23170222601745e-05	6.143249235278719e-06
0.0001000342253886	1.2175604008591963e-05
6.648979879201122e-05	2.0969527749154724e-06
2.7239588555185373e-05	4.240388148536906e-06
5.259793213987581e-05	2.0453265288043373e-05
5.463072945591768e-06	8.779698463452442e-07
-8.391764897693794e-06	-1.845141992359643e-06
6.958708289008228e-06	1.7380517086829018e-06
-2.2232503078539687e-06	-5.761673519667681e-07
3.204753747882127e-08	-3.2469889015977874e-08
-1.6003421451126538e-07	1.767859144444788e-07
-1.7326419774971493e-05	-2.5506323137413728e-06
-8.192131592901427e-06	-1.0341696221783029e-06
-1.1783545178035004e-05	-1.0894913873354548e-06
-4.553293220350049e-06	-7.168359221617169e-07
-1.2365923282860177e-06	-1.707610708983929e-07
-1.2457377832335048e-05	-1.2068505774748105e-06
-1.4914305831287766e-05	-2.308614418586999e-06
-9.522017782447796e-06	-4.161936408223081e-07
-4.35424923643374e-06	-7.683979571444143e-07
-9.93630600319614e-06	-4.133181447037587e-06
-7.413494915501052e-07	-1.3954727993496696e-07
1.301553763421352e-06	3.139020124163597e-07
-1.0872536259405117e-06	-2.952300275848437e-07
3.4511355878340297e-07	9.608009964043589e-08
2.3573294006415425e-07	-5.727602505461121e-08
-1.2213763784945973e-06	2.644209831768131e-07
-6.054413670080984e-06	2.2891003011371376e-06
-6.3191493336163e-06	2.4148457691991714e-06
1.765100353406243e-06	1.4815084541491986e-07
-1.0307712952953478e-05	1.9765810023346925e-06
8.717079112040449e-06	3.772185260365944e-07
-1.4669740839380253e-05	2.0532615486612513e-06
1.2781096577436556e-05	1.3292378137350105e-06
-3.263521176914816e-05	3.932288630214119e-06
-7.592198863654684e-05	5.074546485095018e-06
-5.594125390027435e-06	1.647684436054832e-06
2.9317664878807894e-06	3.0978843043643838e-09
-2.5688931649846425e-07	1.0746678004727127e-07
1.2289875077418032e-07	-2.642203607979381e-07
2.4931767895542815e-08	1.0659553844508148e-07
-1.1908600446539198e-06	2.5296595928811505e-07
5.815612184167284e-06	-1.0870860192854848e-06
1.4514203923066686e-05	-5.9322938247169935e-06
2.928716342728686e-05	-8.652634539212967e-06
-1.681684746544345e-05	8.719354564609082e-07
5.2535965192649835e-05	-7.301726266173894e-06
-5.703873989437794e-05	-2.952878663758103e-07
7.347596316989791e-05	-6.918554430664762e-06
-7.715810342828247e-05	-4.142885991771999e-06
0.0001672502896891	-1.1536595124558731e-05
0.0004030007450865	-1.470105858276244e-05
2.9606652226188477e-05	-5.76447908067626e-06
-1.8214070929024863e-05	1.3154763401939018e-06
2.086421501394262e-06	-1.6270684575343438e-06
-4.158583086253663e-07	2.0520582876435894e-06
-2.4936630295772453e-07	-7.687230088182533e-07
-1.2102125601929424e-05	4.486180473134819e-06
4.7726085075428165e-05	-1.6402595852629796e-05
-0.0002162212986199	7.475509878537933e-05
0.0002540095354126	-5.670606445262844e-05
-0.000340754290815	7.007359976827287e-05
0.0003537905205543	-6.046429641895969e-05
-0.0003721775235832	6.9983640253687e-05
0.0006044144632888	-3.87316225371507e-05
0.0003831312207876	3.8761651775715454e-05
0.0022732843877568	1.933142956250335e-05
0.0026031674180826	7.299019038955905e-05
0.0016841830945368	-1.434875900534571e-06
0.00041755002335	3.6486631379464366e-05
-0.000313105087523	-3.448380848072583e-05
0.000243634941228	3.3831595871065125e-05
-7.805330277855202e-05	-1.2245755165707264e-05
-5.911616765841193e-06	3.1428917116969956e-06
2.6018346954435973e-05	-1.2390723868221596e-05
6.13449584982142e-05	2.466448206735705e-06
9.366974225941488e-05	-5.3672960934536434e-05
6.681651316023183e-05	3.202337113894113e-05
0.0007023097498791	-5.278836047853518e-05
0.0009197979463898	3.433952227831841e-05
0.0011172840201241	-4.213627112424275e-05
0.001515811252092	9.149421708226246e-06
0.0009045445658733	-4.797762656525889e-05
8.001935226339947e-05	-4.267542777912531e-05
0.0012911068382719	-1.7746558190771182e-05
0.0019724106490173	2.028371890116147e-05
-0.0002312019120539	-1.237177864498708e-05
0.0001814817675805	1.5212691483174523e-05
-5.819210792298561e-05	-5.6726765042414936e-06
5.179856883985703e-06	-2.7119873973092915e-06
-2.430843487516917e-05	1.0778500013372851e-05
-0.0001057674003227	2.4504657530640067e-06
-5.293385767247069e-06	5.154872449310893e-05
0.0009397011405483	-1.327932515740358e-05
0.001180457510766	5.038256063574872e-05
0.0010229608200646	-2.0954178519005615e-05
0.0008595219011617	4.327577241045382e-05
0.0010720032208955	8.416376842244267e-06
0.0007923712186596	5.7227760872036755e-05
0.0011105835388235	5.3326635782180115e-05
0.0006153906264991	2.83805057158038e-05
0.0018885821692599	9.890092754763934e-06
0.0008412969159847	1.382948010592394e-05
-0.0003997233732434	-1.2978756349237332e-05
0.0001062344314576	4.575131607915204e-06
2.634303261960484e-06	-1.9563760573204227e-06
-2.8562724089936445e-06	6.5958844062409845e-06
0.0002165009993675	-5.2926525917824814e-05
0.0003927920842992	1.5380932750973324e-05
0.0013419417070106	-3.498766155129576e-05
0.0007673046482478	2.6353552868180897e-05
0.001047232696332	-2.8346756676736327e-05
0.0004127084475435	6.811441775664004e-06
0.0013327616654309	-2.2225708135777035e-05
0.0009245590588518	-3.402202104036982e-05
0.0003372618289797	-6.786399478327095e-05
0.0006166090779816	-3.025949247110977e-06
0.0013907386604117	-7.571484260503996e-06
0.0009115721328781	2.3602491146494113e-05
-0.0003858196332471	-1.8727774401807927e-05
9.974398310900924e-05	6.346029920629274e-06
5.543649181892489e-06	-2.294846934997494e-06
-3.195471027824547e-05	9.036060851767887e-06
-9.55410796133353e-05	4.635532976056533e-06
0.0007401360020204	4.6678448623928875e-05
0.0010977396664941	-1.5430592854054087e-05
0.0008717811992253	5.04276303892431e-05
0.0005761730556612	-1.850145083663111e-05
0.0004974297586611	4.89332959496225e-05
0.0005722247137961	-3.99848534565253e-07
0.0009344300643435	5.679033651247869e-05
0.0008680170275363	5.6127692311884354e-05
0.0003026160727026	2.1373384842599533e-05
0.0013632644338502	6.222985423593861e-06
0.0008035263525992	5.741200442083463e-06
-0.0003625191468083	-6.0601907809303395e-06
9.48162901698932e-05	2.289899778051415e-06
-3.5350169620371644e-06	-1.330092387180024e-07
2.3581178294477723e-05	5.7326308153513246e-08
0.0002820361383789	-2.4322285860778356e-05
0.0009548355489677	-2.639951479787507e-06
0.0012131698770275	-5.187451621984958e-06
0.0006036568998745	-4.86736793503659e-06
0.0006570341811892	4.87252016110672e-06
0.0005379155185093	-1.0480850902314773e-05
0.000738650405839	8.852816139671418e-07
0.0009691728826141	-2.567148678422681e-05
0.0009422764109888	-3.937386316812869e-05
0.0004760181781158	-4.2195557440754696e-06
0.0012933163875992	-1.6899096454020896e-06
0.0004023332288675	5.124358391641022e-06
-0.0001793652728005	-2.42671913054454e-06
4.538311832608643e-05	6.103924712521076e-07
-2.6493633037587666e-06	2.770747298507074e-06
-2.6488074252756284e-06	-1.0322927007355898e-05
0.000251912816776	4.114558707979056e-05
0.0015223971713209	-3.1349808661052835e-05
0.0010844912940297	5.183728530580169e-05
0.0013372375841797	-3.027179061226964e-05
0.0003867874798446	4.534936015076551e-05
0.0007901856567554	-1.4169209657123532e-05
0.0004108192778126	3.760359729099784e-05
0.0010870944826544	2.0043519719100053e-05
0.001116017888061	4.443413691657426e-05
0.0015481557795107	2.4043360550531276e-06
0.0016761463414716	1.8662687905068315e-05
-0.000133144660034	-2.2756492250667047e-05
0.0001346536579332	2.0345305037560856e-05
-4.5894300795469056e-05	-7.170472334358289e-06
-1.437523064296133e-05	4.216350697546629e-06
7.714900189710678e-05	-1.5764028355069764e-05
0.0014577424470925	4.1704644189047136e-05
0.001039358626169	-6.307284506912887e-05
0.0006427435853357	6.29347929998849e-05
0.0011004138642393	-6.312710290776779e-05
0.0006813641038168	6.639873769455006e-05
0.0010322307152133	-4.759199759706551e-05
0.000875615528809	3.700305077775471e-05
0.0015048664145383	-1.432008776744534e-05
0.0012113866761497	1.2723253147517724e-05
0.0016283901346188	-1.8194387366318694e-05
0.0014611346683498	2.1730232767303865e-05
-0.0002638174868179	-2.882256779058506e-05
0.000221277373179	2.840482287419572e-05
-7.204461985775431e-05	-1.0282973992541406e-05
-2.533107357973648e-05	4.345007192206429e-06
0.0001544920021204	-1.6107041072098112e-05
0.0017205805068511	6.546273176745625e-05
0.00063531916958	-5.829953349386119e-05
0.0007579797025636	6.924758994810336e-05
0.0005922399483893	-5.9620714180261765e-05
0.0004867086146491	7.22982105327676e-05
0.0009723796485646	-4.187829181758326e-05
0.0010455744527011	3.994527343627858e-05
0.0014725627439368	7.318376498432299e-06
0.0013753866654588	5.570853895758584e-05
0.0014753832840152	-1.5272747309008562e-05
0.0007759768429751	2.5162510661111593e-05
-0.0003016894031986	-3.455829352792319e-05
0.0002310983838621	3.3547856893488426e-05
-7.375505865977605e-05	-1.216655164040784e-05
-2.242839946786927e-06	1.2260095012138418e-06
1.1483904229574377e-05	-5.00526100144352e-06
0.0011435023222068	8.909308547518856e-06
0.0011522587245828	-1.605138533098658e-05
0.0007263282748601	1.7943979019761196e-05
0.0007595192001647	-1.8165861484836124e-05
0.0003896782418278	1.2707720843300227e-05
0.0004492432244567	-1.4350727424416104e-05
0.0013115340540722	1.1323382970800873e-05
0.0015281149505584	-1.7744687242722686e-05
0.0012781397100678	-2.116931001596674e-05
0.0006469389504817	-1.0021814045293007e-06
4.8626858424727126e-05	3.694434686209396e-06
-5.7767857789732377e-05	-6.167537861043699e-06
5.0584400411357935e-05	6.719843310757739e-06
-1.6720162779511647e-05	-2.4441314243734654e-06
-3.3767489766000125e-08	2.443096856851734e-07
-5.0151951490807e-06	-4.9314495874632956e-08
0.0003473637382324	2.9691347639464877e-05
0.0017313858646427	1.6503045564658676e-05
0.0012892506043855	2.1663105808256405e-05
0.0007913834708554	3.992318745181027e-06
0.0007928046528013	2.0955534838321277e-05
0.0008222116887022	7.042338122518049e-06
0.0015339823104791	1.4580365487800272e-05
0.0015532177670647	3.436810873365501e-05
0.0009125488343249	5.2520467040857694e-05
8.111208865477232e-05	8.309324826048208e-06
7.558748611928113e-05	1.1765456957672066e-05
-3.580475292335945e-05	-7.031033449905802e-06
2.6791499652705832e-05	5.686090610271538e-06
-8.706705009163708e-06	-1.968397873072652e-06
5.177154784265673e-07	-1.1575331242315259e-07
-1.8068576496532186e-07	-3.666340833060452e-07
-0.0002608369892151	-2.371950195881941e-05
-0.0002220855459191	-8.13549286312278e-06
0.0009363845904024	-4.517609364608767e-06
0.0009539992803483	3.4219146030191725e-06
0.0008119690620246	-1.2709346656938037e-05
0.0004668802214069	-7.443542033932109e-06
-2.4207033997604127e-05	-1.1984391974907386e-05
-0.0002928340146779	-3.661404237488938e-05
-0.0003840802515798	-5.767750847167042e-05
-8.504487394006061e-05	-1.0457114483371778e-05
-3.7567919201484386e-05	-4.102005275205509e-06
3.39416731042491e-05	9.391195752401465e-06
-2.1885170184262124e-05	-6.586998094779122e-06
6.813695158265869e-06	2.1726999866169904e-06
1.0456263975133386e-07	-1.055291730314882e-07
-6.038392265920269e-07	7.827889395937524e-07
9.104437589447367e-05	1.1013743450841166e-05
7.651981314484209e-05	7.928075873117663e-06
7.533434108294798e-06	2.606200346549402e-06
0.0001027028546776	3.909186323606264e-06
3.9001849675699274e-05	4.931816965345018e-06
1.7029696987377077e-05	7.1380333605931035e-06
6.001565779382121e-05	3.4823443863014166e-06
0.0001310015374571	1.8305028079961515e-05
0.0001333713477413	2.815693165052534e-05
3.6931081688140765e-05	5.745120268116565e-06
1.5621035865628584e-05	2.011026551314234e-06
-7.580560086972391e-06	-2.056123370386743e-06
4.237628594786327e-06	1.292518659438232e-06
-1.2395745122217035e-06	-4.1338585527020946e-07
2.4538768023269204e-08	1.75926093650649e-08
-1.3733671509777993e-07	-1.3715664862290354e-07
-1.358383412926527e-05	-2.164333594564514e-06
-1.2526310890883624e-05	-1.3767142064724792e-06
-2.369021703551833e-06	-5.695210436092025e-07
-1.1344384626501035e-05	-7.673564356385594e-07
-5.288057421711312e-06	-8.262353399089452e-07
-4.484181305868592e-06	-1.3906319460879065e-06
-9.90281859667096e-06	-6.511607653174224e-07
-2.052978103774968e-05	-3.5271274476615605e-06
-2.1223787068953e-05	-5.541829013512306e-06
-5.914241181644282e-06	-1.0433117147628431e-06
-2.6476547417650847e-06	-3.9785796366983457e-07
1.38464205775006e-06	4.185389546005245e-07
-7.856979999057818e-07	-2.706710452587515e-07
2.327902106657081e-07	8.803224730564199e-08
3.312625055638012e-07	-1.853610752802912e-07
-1.5629961583172392e-06	8.189675868969048e-07
-3.793388645952628e-07	-2.2112512530811297e-07
-8.535743656038762e-06	4.293894723802297e-06
1.1305982051747147e-06	-5.159052056508958e-07
-1.052750505136986e-05	4.177522662888458e-06
4.558297577528581e-06	-6.914772191261223e-07
-5.901673202471809e-06	3.163422501183748e-06
-2.197542949835256e-05	1.6788601375048186e-06
-7.250680011721097e-05	6.795556197688635e-06
-2.8057832172294696e-05	3.1543575139804052e-06
5.8284873495818065e-06	2.3471643427894095e-06
-9.896961797614772e-06	1.3759617234464785e-06
7.801913666370457e-06	-4.384680869049334e-07
-5.795500842437311e-06	1.0285362987413217e-07
1.8530593585780456e-06	3.969956322112004e-09
-1.526552858745325e-06	7.931799969757105e-07
6.8621445345831905e-06	-3.381514739047464e-06
-5.5342121206085485e-06	2.9135987088292947e-06
3.729541545386683e-05	-1.6467843481769456e-05
-1.4379635602224712e-05	4.771117579040719e-06
4.6018730827877334e-05	-1.6310404946917315e-05
-3.239626586597294e-05	5.899026741581115e-06
2.8648463831450635e-05	-1.262410938142868e-05
0.0001098058669722	-2.830577846686386e-06
0.0003838243927517	-2.264632102226307e-05
0.000145081033331	-9.210141983016634e-06
-4.135412105353431e-05	-7.98089514866645e-06
4.37691405178814e-05	-3.924176140699503e-06
-3.432632457460544e-05	3.951943376712001e-07
2.6367779629590853e-05	6.94251026763044e-07
-8.520282309186055e-06	-3.918302527381611e-07
-3.641554901002852e-06	1.2674394111171532e-06
1.2328305180989654e-05	-4.151944079056446e-06
-0.0001097788870568	2.021183113509361e-05
6.126351841222539e-05	-9.37573153139326e-06
-0.0001446062308217	3.366989547865768e-05
0.0002655065038367	-1.0424665047541128e-05
0.0004201756190011	3.632369070902273e-05
0.0008773494930145	-9.486968848018722e-06
0.0018168637686845	3.5038188063728685e-05
0.0027198962791325	2.9130598767038312e-05
0.0020396158171805	2.090070320303249e-05
0.0005461856366928	-5.425036058789636e-06
8.125743558750451e-05	9.410309863335724e-06
-3.338327271332796e-05	-1.848398287002595e-05
4.417239260222518e-05	1.5519452815787608e-05
-1.6247964193142956e-05	-5.348367245497572e-06
-8.439125553998979e-06	4.633996846367823e-06
3.673409115401213e-05	-1.8474615953039163e-05
-3.547821089810851e-05	3.203247761231683e-05
0.0001530978362125	-8.838390915998918e-05
0.0004688062710846	4.412927045118737e-05
0.0014023982326433	-8.388797565028786e-05
0.0010440818130003	4.206593254031717e-05
0.0013755059628311	-6.485906435614555e-05
0.0011816041215944	-3.318577105690071e-06
0.0006546462049911	-8.065133136612835e-05
0.0006998322931668	-2.1996578252809565e-05
0.0019980366065594	-4.211482729985529e-05
0.0010413228603226	-1.2082790678813124e-05
-0.0003707221826558	-1.2848277700207512e-05
0.0002741984169799	1.4741442930740967e-05
-8.537856375193556e-05	-5.665454034743529e-06
-3.076945941100186e-06	9.355789637359848e-07
9.18573416587152e-06	-2.4576639903015935e-06
-0.0001294187268275	2.7077320494537175e-05
0.0005274278087789	2.1365199386428056e-06
0.0012562731416098	2.2977322287819032e-05
0.0013149780464345	-1.8768091617502032e-06
0.0008439069215967	3.060140259012365e-05
0.00080682028664	-1.0204606770294342e-06
0.0012803374226985	2.9451577870699256e-05
0.0016129238789868	5.296045975219541e-05
0.0007717512443074	4.03136420348997e-05
0.0009338572820915	5.983031165755902e-06
0.0019750541297373	1.1620407587798736e-05
6.478077456320174e-05	-2.590736487671449e-05
1.984655611592806e-05	2.0259997913770627e-05
-1.2557594167852174e-05	-6.754219238786406e-06
-1.0537361758630258e-06	-7.085169237148067e-08
8.716457057383791e-06	-9.981667915590671e-07
0.0001819832846733	-1.791250318517125e-05
0.0010052098196872	-1.7774941260112624e-05
0.0013346150357629	-2.2724329410372892e-05
0.0009992586540154	-2.4954376878704445e-05
0.000833268978657	-2.8195545331403515e-05
0.0007393394023253	-1.482767411307534e-05
0.0008413330718546	-3.877233720699954e-05
0.0010701581246063	-7.124123783979435e-05
0.0009991079274496	-4.5566146011099394e-05
0.0007066845406839	-1.8727483501755843e-05
0.0016118252239834	-2.5658379994722036e-05
0.0005581764514686	8.262973376509353e-06
-0.0002461187174462	-6.776486468122243e-06
6.223389255437887e-05	2.233967301461715e-06
3.3593527234441943e-06	-2.17116465605825e-06
-1.91300240490709e-05	9.24133584432089e-06
0.0003248763860489	-4.879744616185287e-06
0.0010930307514535	4.4012895848360424e-05
0.0011651517410183	-1.3600355285127204e-05
0.0006741971122826	3.5509739318608234e-05
0.0005313984136826	-9.737539856936302e-06
0.0004423445128186	2.1285456098936184e-05
0.0006118472953438	1.7550864194854525e-05
0.0010036598349594	6.0647124697344746e-05
0.0010719514022552	2.5487890215208564e-05
0.0004543736044331	2.1757391901213604e-05
0.0014361743656109	3.2876743984073995e-06
0.0008563702184796	-3.4062726473237266e-06
-0.0003616191942204	-8.248380484559916e-07
9.251158250808906e-05	6.462245528718368e-07
1.920229962174503e-06	-6.847334425291575e-07
-6.6614984861005906e-06	1.605429906439032e-06
0.0006918733738198	-1.716968580857799e-05
0.0013299618316499	-6.731825227727118e-06
0.0009618294812939	-2.447809426424388e-05
0.0007810328960965	-4.2502115123385606e-06
0.0006617817877591	-3.2299079738421605e-05
0.0004830725663417	-2.275789224287366e-06
0.0006290395908629	-3.5975730473658e-05
0.0008216631937095	-4.830269056581635e-05
0.0010088290182816	-3.4495815256029014e-05
0.0010211382855666	-1.294467650302206e-05
0.0013097908958182	-1.7468889051420292e-05
0.0007192043597537	1.111853871016854e-05
-0.0002939924277817	-9.507288872393412e-06
7.381621839756461e-05	3.242065715406051e-06
-5.476437965750388e-06	2.068844338132005e-07
3.4162613398706905e-05	-2.076827778803305e-07
0.0013477273984057	1.2169549351418744e-05
0.001429483055546	-1.2588086568284147e-06
0.001323124721188	6.210986576254153e-06
0.0008916832900623	-4.606148157546373e-06
0.0004922615227355	1.349094179509676e-05
0.0005756174309533	-8.242011941887905e-06
0.0004967464412341	7.181871513573828e-06
0.0009768753319263	1.775408598565545e-05
0.0010000020670999	1.6403914428016738e-05
0.0012594419787483	-4.185951295516701e-06
0.0024977432023399	8.062940479863072e-06
0.0005441949051243	-8.464933614013707e-06
-0.0002016489164038	8.210502188287128e-06
4.580521580872187e-05	-2.963317094597748e-06
-2.151272993860924e-05	3.657359944224978e-06
0.0001349959551975	-1.4489521085860025e-05
0.001726419282075	3.054126699542608e-05
0.0008559677197263	-6.332618337074511e-05
0.0012558114115951	4.322081660662957e-05
0.0012764624343623	-6.447599968854648e-05
0.0007795289039295	4.337676905633577e-05
0.0009016224761537	-4.977549688892213e-05
0.0008239732208086	9.428226202950045e-06
0.0013626487202661	-4.403810158260755e-05
0.001314804023602	-3.4632318697927767e-06
0.0016377169267789	-2.667699821436672e-05
0.0021798152192707	9.45823317992635e-06
7.088787593483501e-05	-2.0295397866608615e-05
5.147573505534909e-05	2.2036876998564584e-05
-2.611654869249748e-05	-8.252275109852242e-06
-1.3633177070472303e-05	3.977067390744017e-06
7.269602748738235e-05	-1.4823637245619429e-05
0.0014099489552073	3.872321247809695e-05
0.0010896671368008	-5.918608810059712e-05
0.0006767020224055	5.9459265546123306e-05
0.0011304422102222	-6.035818300325508e-05
0.0007292846983719	5.9806172098076475e-05
0.001052356834483	-4.553093385279896e-05
0.0008983982458076	3.4564405182927916e-05
0.0015408138607853	-6.009517172391096e-06
0.0013109558073203	1.526809085977361e-05
0.0016605942664044	-1.689894466047438e-05
0.0014112502950354	2.2159961757807284e-05
-0.0002534091566394	-2.9170302416623716e-05
0.0002121157777335	2.8386095906663747e-05
-6.904410050095558e-05	-1.0228599140946851e-05
-2.01560600818313e-06	2.6387995727311412e-06
-2.873552620766576e-06	-1.0279250840776928e-05
0.0003196352126689	1.2883332987043175e-05
0.0016363669029884	-5.102280667696332e-05
0.0008868277829071	2.379249863124966e-05
0.000817250815234	-4.813566327552659e-05
0.0004664951826849	2.9231786322605375e-05
0.0010122148663577	-3.757515992654256e-05
0.0011698146927226	-3.16697927629248e-06
0.0016002165385831	-4.216119472321189e-05
0.0014374165520012	-7.352793348843384e-06
0.0010900711866464	-2.521410757736557e-05
0.0003737433220633	1.972607774052432e-06
-0.0001768600982314	-8.060358061004658e-06
0.0001372794944891	9.593075844598218e-06
-4.369528086633243e-05	-3.6845207479156422e-06
-7.685586500367583e-06	1.2785649816947297e-06
4.019605072765706e-05	-4.439734866547197e-06
-9.754264596274663e-07	2.0573456287540325e-05
0.0009938556325833	-2.083351888330942e-05
0.0016680824431072	2.2549866074989988e-05
0.0011864836114767	-1.134517735127457e-05
0.0007988481986688	2.3617703245828576e-05
0.0006854726723646	-7.530365000294568e-06
0.0018674818337815	2.933458135504443e-05
0.0020794439727354	3.868128516239456e-05
0.001417307180782	3.152728123989844e-05
0.0004692199937099	1.3118870516926697e-06
0.0001198885012863	1.5198318588615955e-05
-7.953281269401259e-05	-2.0199855451799015e-05
6.474934486228865e-05	1.7577509854660245e-05
-2.140527622675967e-05	-6.106449248723057e-06
6.0345508069534875e-06	-6.633874815110892e-07
-3.119207389895563e-05	1.925045927151865e-06
1.1773548498559937e-05	-2.216913252169757e-05
-0.0003857043293102	9.962160914608229e-07
0.0001663551192547	-3.0153268521265255e-05
0.0006221731771119	-7.609467986930081e-06
0.0008567740512184	-2.3210243114818624e-05
0.0006584814465371	-1.8570052914520663e-06
0.0006803273095461	-3.061632238122098e-05
0.0001035737176689	-4.9493379517320384e-05
-0.0002502432998648	-3.3837525709596645e-05
-0.0002124051584324	-4.226984298610588e-06
-0.0001036286391368	-2.1060396607631104e-05
4.110687007906965e-05	1.6158409761004418e-05
-3.51916298069461e-05	-1.4334681251589978e-05
1.1885747137622334e-05	4.992283029787773e-06
-1.7156481072813075e-06	8.68923357187397e-08
9.3860368134617e-06	2.0650042594551723e-09
1.5860251453228052e-05	7.589521260543374e-06
0.0001159186281333	2.0794821475795216e-06
4.296846908161983e-05	8.816113461614827e-06
4.509679316961718e-05	5.254751757279042e-06
8.026353002449273e-05	6.561480347013832e-06
8.256418952619944e-05	2.8300497823010084e-06
7.001306992492354e-05	1.4405530089722168e-05
0.0001296469758377	2.69886484751243e-05
0.0001113596998734	1.6134195010500337e-05
7.366889385169743e-05	3.6852930133401126e-06
3.838340516623876e-05	8.498272091205966e-06
-1.81573807456008e-05	-7.3251762057905635e-06
1.3557192855825587e-05	5.821532554787997e-06
-4.37085826251877e-06	-1.948252685590312e-06
2.753954646289478e-07	-6.5110766826902704e-09
-1.50751058000673e-06	-4.262537163830871e-08
-3.132198711393062e-06	-1.342858549472616e-06
-1.6410399524053747e-05	-6.226522194316229e-07
-7.64853259736767e-06	-1.5152386629396716e-06
-8.783505324291824e-06	-1.1159443217861606e-06
-9.059407874365656e-06	-1.2351714752739072e-06
-1.0415151081503673e-05	-6.259067341807776e-07
-1.1996495510239257e-05	-2.727256745239213e-06
-2.2489169967037045e-05	-5.326087317591635e-06
-1.7369436807040926e-05	-3.0714562633571455e-06
-1.0998307021129432e-05	-7.769095280322334e-07
-6.445385528179557e-06	-1.5955658847485537e-06
3.1611676923804813e-06	1.3557265215564212e-06
-2.330751418819837e-06	-1.0627425443890106e-06
7.467196442176857e-07	3.53141882332585e-07
-2.009463380139654e-07	6.137148919508663e-08
1.01480556558419e-06	-3.292395264871393e-07
-1.859459399999524e-06	4.6945129112040323e-07
3.099917324466095e-06	-5.045125203071597e-07
-1.3888669906724187e-05	3.7123391226216864e-06
7.651237520149723e-06	1.1455817140726662e-06
-1.581817645676203e-05	1.4086176531618463e-06
2.2610263220340457e-07	1.604915560363574e-06
-7.875966793004874e-05	5.168909164165867e-06
-2.0744427310645405e-05	2.56833752011644e-06
1.1873525964911123e-05	1.0317939115959854e-06
-1.2874984820015862e-05	2.5925334935201884e-06
6.904905255100531e-07	1.2055034075986675e-06
7.480297275861497e-07	-9.544210920235846e-07
1.6293896011730886e-07	7.062727877460953e-07
-1.353464089654442e-07	-2.321524030134086e-07
1.212301515314775e-06	-4.305038527379203e-07
-5.532968865859735e-06	1.9663003198874276e-06
1.4829762362217705e-05	-3.746908766652627e-06
-2.3666671429986063e-05	5.198198067281538e-06
6.307095753522597e-05	-1.4756301585027134e-05
-5.932260957863725e-05	4.709729613562068e-07
9.483328299457284e-05	-8.762464073636871e-06
-1.9806805059427146e-05	-1.3349125585944811e-06
0.0004366446238448	-1.907865213950518e-05
9.784619590378824e-05	-5.4944249231380615e-06
-7.077064601470293e-05	-3.2790744049090243e-06
5.2747833734129466e-05	-7.118295095642285e-06
-1.2726097474807565e-05	-3.5343349629354824e-06
5.153047107039851e-06	3.71372248853433e-06
-7.303271195537022e-06	-3.050659302068493e-06
2.7384300339665945e-06	1.0553485160406075e-06
3.57568898700443e-06	-1.3458540194662523e-06
-1.2709318416763722e-05	4.750927634464885e-06
0.0001171887227217	-6.345316422774938e-06
-0.0001223470544708	2.4581250012425432e-05
0.0001016464031971	-1.3589738508051224e-06
0.0001202542455169	3.671188643143914e-05
0.0011445753357763	-2.329704382022116e-05
0.0008568961356892	3.608620415038559e-05
0.0032713703605979	1.6593610371156414e-05
0.0016060497519507	4.2363520260939866e-05
0.0004001775796084	2.083358912668491e-05
-0.0002908832104049	4.369828089928359e-05
-0.0001440819642512	2.1114706702922335e-05
5.414501606038402e-05	2.558326943176878e-06
-4.617556971513639e-05	-3.498593494049262e-06
1.539963777147297e-05	1.4637307125143524e-06
-1.8934319988831703e-06	1.0186474002439833e-06
4.278674271600877e-06	-3.0622318708968515e-06
-6.69579986590831e-05	1.120661314382516e-05
0.0001754914070487	-9.961003406133516e-06
0.0008215808058341	-1.4738619199428302e-05
0.0012778008964002	-3.159843049697019e-05
0.0009386379995052	1.4872021475742548e-05
0.000958119961612	-2.6397534708955415e-05
0.0004621184150578	-3.5182302705235704e-05
0.0014045968102458	-3.123492250676875e-05
0.0014630726335709	-6.272898758102079e-08
0.0008267060480311	-2.02572951365394e-05
-8.89551705226335e-05	1.217992771715467e-05
-0.0001076691565547	2.143857277036635e-06
6.830776353932544e-05	2.778839074828955e-06
-2.098764837561931e-05	-1.4099741973526354e-06
-1.1594528172349694e-05	4.355642394905609e-06
5.2489219221689994e-05	-1.7149848023518443e-05
-8.664014886614264e-05	4.445577402064709e-05
0.0008773626854419	-6.286693599360671e-05
0.0010031905480841	0.0001078479696282
0.0012855907044431	-4.057465043702018e-05
0.000494449211267	7.128627805807392e-05
0.0008467128913944	-2.277890188209825e-05
0.0007994732595222	9.651179084404646e-05
0.0013806259397711	2.780594465543537e-05
0.0009571739582417	3.1808371531099225e-05
0.0012165367122366	1.6872058680286447e-05
0.0006498882904211	5.4325573460194504e-05
-0.0003429017453103	-2.7730518226165645e-05
0.0002559574539645	2.830071607452463e-05
-8.031620530089416e-05	-1.0293159544029182e-05
-5.126762464441298e-06	3.4129767630671704e-06
1.0248339030754431e-05	-1.2007188143066189e-05
7.734732852595708e-05	3.662310121888413e-05
0.0011722906598966	-5.187950944689859e-05
0.0011092704352783	2.066109967787356e-05
0.0011466340037615	-5.8026848350075745e-05
0.0002243597198909	5.879698671586058e-05
0.0007598242723237	-5.83059711803169e-05
7.238215421855707e-05	-2.1857362733282295e-05
0.0009150830663963	-4.4225279232766417e-05
0.0011414875159361	1.3487239297685476e-05
0.0011425340408186	-4.230939720820392e-05
0.0012273040488148	1.0538313191710174e-05
-0.0002978585480426	-1.4635302733078644e-06
0.0002037218967615	8.756145134148622e-06
-6.341200442167109e-05	-3.964150163958732e-06
-8.045165465887385e-07	-9.284703846788248e-07
1.2818136163730126e-05	2.4635424815055597e-06
0.000722586579344	-1.2166765915704616e-05
0.0011480807173843	1.819748280751543e-05
0.0007135226886094	2.3002494795007823e-05
0.0003889635199001	4.576153684930821e-05
0.0005081807021627	-6.4763208305097755e-06
0.0001683765580825	4.877305683958735e-05
0.0005676864261495	4.476178876951818e-05
0.0004933088550278	5.010346665074654e-05
0.0005104089069362	1.21595641240092e-05
0.000920253105346	3.156249564435116e-05
0.0013310302824959	2.370346163551337e-05
0.000389099978838	-4.983461900418994e-06
-0.0001843397634739	4.022322292058136e-06
4.812303176615919e-05	-1.1575989624973375e-06
-1.5778101222414476e-06	7.891653351457008e-07
4.415971295781257e-06	-2.25628147055893e-06
0.0010419122184072	6.7556361088296335e-06
0.0009719217114478	-5.615197414636175e-06
0.0007687034180463	-4.607107927275748e-06
0.0007120361787146	-2.3177196824553944e-05
0.0001670986598688	2.7838606410668777e-05
0.000543265208461	-2.499802544794265e-05
0.0001110689428636	-1.553561127831307e-05
0.00062100842767	-2.089265549225225e-05
0.0006715442849692	6.016374057914125e-06
0.0008537046068637	-1.6217050391507377e-05
0.0016506285909783	-2.6982365008653243e-06
0.0003911115216635	4.128139252650179e-06
-0.00011562200381	-7.346144601221736e-09
2.2627063966312595e-05	-4.5956193329663395e-07
-1.0242787687024963e-05	-3.7646373882406578e-06
0.0001027615653235	1.318076191290522e-05
0.0024793479343865	-4.0650571851065746e-05
0.0006829722500421	5.900996468135507e-05
0.0009745540490809	-2.057907125396293e-05
8.304484666235246e-05	6.687954375063509e-05
0.0006950883553223	-4.078011285104327e-05
-4.0126618137058786e-05	5.876307374599618e-05
0.0005391162191649	2.191799648532133e-05
0.0003734732068152	4.455418168157141e-05
0.0006649560852176	-1.932649702179139e-06
0.0004660082077217	3.960237127766354e-05
0.0024386576528701	1.2603520464317602e-06
0.0015518035386538	6.119089894736726e-06
-0.0007017148303869	-8.982800402417201e-06
0.0001845516735942	3.478691318944442e-06
-6.649023054548568e-06	9.199652547390486e-07
3.77893493579237e-05	-2.8594592569151563e-06
0.0011389318868261	1.8630379268180944e-05
0.0013248822964978	-1.0563998343453e-05
0.0012710719621662	1.6902646425934135e-05
0.0009065536629099	-1.6815990884194108e-05
0.0004228517654758	2.787206878361522e-05
0.000599287718593	-1.2729577322481945e-05
0.00041840590515	1.040900749342733e-05
0.0009442893370744	6.151885874745521e-06
0.0009526482410193	2.1026400125084854e-05
0.0012375777158497	-5.85371604560551e-06
0.0022702556602889	8.912398830838174e-06
0.0004054450998568	-1.0854780055243924e-05
-0.0001281271809142	1.062762864349216e-05
2.525273892885719e-05	-3.877216017801174e-06
-2.100961942505902e-06	2.45790815092047e-06
-3.73723578470202e-06	-9.217696168748918e-06
0.0002289929163794	4.010558183524563e-05
0.0013328548480626	-2.8154557773518763e-05
0.0010455314676515	4.700142570618474e-05
0.0012914742329707	-2.1511271608304913e-05
0.0004123529750482	4.163389396536751e-05
0.0007466682232069	-1.2750903600518475e-05
0.0004830850385511	3.961391153851141e-05
0.0010688865614046	2.043934642580879e-05
0.0010481655369948	3.5985882505725956e-05
0.0015349128464261	2.349601895224777e-06
0.0014508336451024	1.740890105529315e-05
-0.0001026128974725	-1.9767580279315012e-05
0.00011363097726	1.7849686059801977e-05
-3.9310086570647245e-05	-6.288652100840667e-06
-8.809356304300388e-06	2.780331125828029e-06
4.047275604548956e-05	-1.0318838939666269e-05
-0.0002994004361311	4.364460909957457e-05
0.0006786157507741	-3.2305276069809614e-05
0.0009017066965074	3.6254421825670296e-05
0.0010866996002566	-4.420543663660945e-05
0.0007635018977178	3.7976315698467975e-05
0.0008921260278867	-3.211451304885818e-05
0.0006208642264188	8.671957690772102e-06
0.0012990519093939	-1.827290733117075e-05
0.001364033375379	1.2133938351778526e-05
0.0010807241145119	-1.1198988057265512e-05
0.0005164893290207	8.789174102464379e-06
-0.0001879730329373	-1.66380696781458e-05
0.00014730924075	1.7675558849053875e-05
-4.7127654089381654e-05	-6.512091571720843e-06
-2.807233105341e-06	1.7573256917817108e-06
6.233370714731956e-06	-6.591507202226142e-06
-7.150594597212026e-05	2.6311417954452327e-05
-5.011239037568043e-05	-4.820495448875552e-06
0.0006916960325112	6.0772138790966174e-05
0.0012292309219731	-1.058948371081706e-05
0.0007926608202931	4.445931767431987e-05
0.0011990073041421	-5.4968326937134935e-06
0.0014014510171675	6.026783778172533e-05
0.0019548150006972	2.6259811429628117e-05
0.0013133677641194	1.5913972689669385e-05
0.0006366104248745	1.4299149287836043e-05
0.0002634587974991	2.563704070006162e-05
-0.0001246840058838	-1.8157780142869328e-05
9.923847435781398e-05	1.574219647185399e-05
-3.207498453432577e-05	-5.446978022968297e-06
2.8166455233453433e-06	-1.136076460665004e-06
-8.279796404057868e-06	4.551121263382809e-06
1.4854549917792229e-05	-8.229318482174529e-06
-0.0001112473664275	1.2798587377486986e-05
-0.000335914907741	-2.9514755192574205e-05
-0.0002861827472724	1.5921565881607424e-05
0.000561250206188	-2.5373022844128288e-05
0.0002073601820312	1.1101070510398324e-06
0.0015468608943738	-5.832583885316244e-05
0.0005118491353491	-2.835730048286915e-05
-1.693787340568575e-05	-1.1815401775516624e-05
-0.0002396786468926	-2.038911803991845e-05
-0.0001227901538003	-1.3141231373687376e-05
8.778041042613418e-05	1.9224558443755615e-05
-6.35021641379269e-05	-1.465963772084823e-05
2.0058516391824727e-05	4.864883278135111e-06
-3.250606836918271e-07	2.7202749935263656e-07
-1.7106182687514317e-07	-1.1930615290178546e-06
-4.660662715582827e-07	2.304702000649846e-06
1.1584094130312433e-05	4.011533176034205e-07
0.0001090186285892	1.4702734991299684e-05
6.549409753930078e-05	1.3364391828020367e-06
-1.6639510904643625e-05	9.9781257121047e-06
0.0001104335909955	5.057030688283407e-06
0.0001081081739544	2.5744684505691298e-05
9.763796585834425e-05	1.4301333323200054e-05
5.4510062522131927e-05	3.7299218842142047e-06
8.600036017744569e-05	1.1300543472431865e-05
4.9091364904902425e-05	6.218502538476838e-06
-2.365314314219363e-05	-5.3463839016820565e-06
1.7417299557178785e-05	3.981239263426228e-06
-5.4725788146979445e-06	-1.2918383323798735e-06
4.564197830195913e-08	-4.446059198872673e-08
6.67138489427815e-08	2.0593945192554213e-07
1.0120152316175897e-07	-3.695723966937623e-07
-2.2199505056172065e-06	-6.171569289766286e-08
-1.589496764129888e-05	-2.750277865964792e-06
-1.1198026536832251e-05	-4.710557067933114e-07
7.184303976735883e-07	-1.5719714053887776e-06
-1.5317521455351663e-05	-1.1141345665346617e-06
-1.4866690004256266e-05	-4.979974038074217e-06
-1.6031683066532342e-05	-2.794315241496997e-06
-8.87222275501926e-06	-6.605974173375159e-07
-1.310291409365708e-05	-2.1627196138611627e-06
-7.754182041585725e-06	-1.1439196728220264e-06
3.7968979154978696e-06	9.6390436194763e-07
-2.7466541680449153e-06	-6.970968766086828e-07
8.597150000850666e-07	2.2358192140841073e-07
1.467160538375459e-07	-7.69063243990911e-08
-6.868118194553931e-07	3.80957269025302e-07
4.163320969366912e-06	-7.650494847295385e-07
-9.98540764509606e-06	3.140486501496032e-06
5.190036080891168e-06	-3.133817317709513e-07
-6.2681300120897865e-06	1.5699373320265355e-06
-1.4773055958627e-05	1.9354401271954373e-06
-3.542479517372271e-05	2.192045294395134e-06
1.1401614159167084e-06	6.89751348170802e-07
-7.527846976528088e-06	2.4214953275288693e-06
-1.2819965379224716e-05	1.9802397799048015e-06
9.56267209536793e-07	1.3789818227618652e-06
-5.719315936049274e-06	1.2767922506865126e-06
2.990889698964565e-07	6.178409304924133e-07
-8.513230380546596e-07	-3.44207979719537e-07
3.406851936298211e-07	1.0519857110106345e-07
-8.31043826484692e-07	4.563631905890114e-07
3.54196254083835e-06	-2.059154957811078e-06
-2.130916714345819e-05	4.2811116526398765e-06
4.332040042701487e-05	-1.2870375629257656e-05
-3.335753440445203e-05	3.9804725896478665e-06
4.013940655768491e-05	-8.405305192860909e-06
5.987168988390203e-05	-1.4749801081150486e-06
0.000204187702504	-1.042525260615042e-05
-2.1391780633544696e-05	1.4851245002628012e-06
4.042164839600824e-05	-1.0457366092770458e-05
6.325067739362903e-05	-6.51148682589646e-06
-1.177848902199779e-05	-4.650574355674655e-06
2.970878897446647e-05	-4.905758626791822e-06
-8.348999601072184e-06	-1.940730153957836e-06
9.03420686224994e-06	1.256733889763718e-06
-3.1865922444652747e-06	-4.27431676901736e-07
-4.5748914797634e-07	1.0344298431812006e-06
-1.2602325876793486e-06	-3.7366039920208417e-06
-6.182331496348596e-05	-3.6655646562401336e-06
-7.424164025959885e-05	-2.57271769695431e-06
0.0001922362674624	2.179063306305825e-05
0.0007654040472402	-1.3859105597858026e-05
0.0006888130011381	4.606806967798678e-05
0.0009281272021815	-7.363747688827997e-06
0.0007380887922758	2.7686032687185023e-05
0.0008886485363621	-1.5128652959679798e-05
0.0004779349983508	-1.4144739813577968e-05
0.0002254235389585	-2.324805835864446e-05
0.0001510004270022	-1.8200288435927264e-05
-4.168506056158829e-05	2.2975870295989418e-07
3.9333909386614566e-05	2.512502797961282e-07
-1.3242472790781792e-05	-2.126757400785864e-07
-5.712050652311891e-06	1.8554735485062905e-06
2.7291928288682776e-05	-7.633066708896036e-06
-0.0001167729845802	2.199943062142007e-05
0.0004348289185383	-6.263969219730991e-05
0.000857887200982	2.1027677012954924e-05
0.0005973826851853	-3.874456874466699e-05
6.561347546729514e-05	-1.190553398616438e-05
0.0002506927345214	-4.790524333096937e-05
0.0008077217975247	-1.0282412640685372e-05
0.0010194628365973	-3.032296314445624e-05
0.0008346859367365	-1.848540204737319e-05
0.0004610576769999	-3.964356780048105e-05
0.0003898396073319	-3.2825084279544205e-05
-4.881353528701391e-05	-1.9225352025056884e-05
5.995010793818833e-05	1.2705305831370746e-05
-2.09602210476034e-05	-4.198108747884259e-06
-2.154243286804731e-07	4.946103453460764e-07
-4.719483694963241e-06	-1.319759287265665e-06
0.0001630128939589	4.176513530937682e-06
0.0008325087612342	1.671106697093588e-05
0.0003663063894255	-1.4328786005242848e-05
0.0002796341760927	-9.275691695622103e-06
0.0005103435803475	3.2466428774659635e-05
0.000701791270548	6.40247946668011e-06
0.0006927422109735	-6.906735251295281e-06
0.0007510736801209	-4.287467737092479e-06
0.000794367003237	1.4486776998148014e-05
0.0007597594582077	-3.624021135381096e-06
0.0005813166542205	-2.3132903153067193e-05
5.430688861929073e-06	-9.56087163098793e-06
1.692743731130055e-05	7.0069570590434614e-06
-7.295920431944267e-06	-2.307550012137544e-06
-1.2979240309927728e-06	5.549016060862026e-07
7.654674153874994e-06	-2.7267103832627252e-06
0.0004852277243401	8.329161564438444e-06
0.0006174432981247	-3.530623299694358e-05
0.0002314967708703	-5.063303900403557e-06
0.0005636196495976	-3.4417877670890005e-05
0.0004571085852178	-5.157452240687293e-05
0.0003207513503416	-2.8828217182751085e-05
0.0005833930845881	-2.667944267998445e-05
0.0007422807181255	-2.4886293146979244e-05
0.000493415507551	-3.1898757580101216e-05
0.0008263219226625	-2.0111790853223188e-05
0.0007063674823458	-2.2508315956569575e-05
9.512412663645105e-05	-2.665407025658984e-05
-1.5520656154623823e-05	1.6460338603795415e-05
1.9415668392477336e-07	-4.9551513554824635e-06
-9.142270940029367e-06	2.7560138634395935e-06
4.5816056727312575e-05	-9.503910444549868e-06
0.0006465348938321	3.0189719716772153e-05
0.0001568133822763	-2.362405305389755e-05
0.0004795378647017	3.381506088374743e-05
0.000621748193815	-6.024903271357902e-05
4.648454690686647e-05	7.121795322922965e-05
0.0006196033890678	-4.369849618544155e-05
0.0001603631939835	3.3332715697928865e-05
0.0006307206961334	-1.9971370153121417e-05
0.000520843397555	1.923696311958168e-05
0.0004889207882236	-3.541126716377506e-06
0.0009590818971328	-1.2460025004744227e-06
-7.927149367367931e-05	-1.0513297324010877e-05
0.0001135852484974	1.081026542241431e-05
-3.954276581156615e-05	-4.256597666167599e-06
-8.600655015209465e-06	-1.332108256309445e-07
6.455599373480222e-05	-3.481804143661159e-07
0.0005109868005173	4.9413637674682095e-06
0.0003787041583269	-2.953763382608259e-05
0.0007192957693105	-1.0501938811084551e-05
0.0003431175247088	-9.737668981930782e-06
0.000547693441166	-5.1933566947155224e-05
5.710508175424127e-05	-1.4543169124547088e-05
0.0005086700664955	-3.4608637124360666e-05
0.0005195035005389	-2.1521535551613445e-05
0.0005862001802466	-2.5504713016799705e-05
0.0005627315882337	-2.232215958883516e-05
0.0009060982791942	-8.64821182361031e-06
0.000206567380978	-1.3388097211300952e-05
-0.0001082605064826	8.233720314838975e-06
2.8459347168786865e-05	-2.5023056360037298e-06
-2.259829178920164e-06	1.0828275454136188e-06
6.660256579933204e-06	-3.323539569453928e-06
0.0006311017623437	1.4738999929713917e-05
0.0008726644563316	-1.555539618723113e-05
0.0007172003958491	-2.553625305541821e-06
0.0006603888925618	-2.978714011853049e-05
0.0001866108618145	2.7885887875700057e-05
0.0005072062171496	-2.689685171702235e-05
0.0002004044703574	-1.4767734121927034e-05
0.0006132724236049	-2.542934461607042e-05
0.0006036813277099	3.562252808538866e-06
0.0008427890664975	-2.2257712926140944e-05
0.0012715091091912	-1.3994092912832972e-06
0.0001812630861458	3.4684623548363145e-06
-3.263216052797825e-05	1.3549017307189978e-06
2.024116887649299e-06	-9.76386266512797e-07
6.367751896731733e-07	-6.031259664391883e-07
1.4702646913417889e-06	1.270030322316383e-06
0.0005894798792733	-1.771893045991253e-05
0.000876192131244	-6.228444337394539e-06
0.0007722920722972	-2.4051836698873215e-05
0.000636913490397	-6.757907241505692e-07
0.0006137368522186	-3.660688427273663e-05
0.0004025777440256	-8.330787147989872e-06
0.0006011304121484	-3.306302015537308e-05
0.0007302577201303	-3.250501317622669e-05
0.0008758287196292	-3.4943275972565466e-05
0.0007439588678029	-1.2614858315404045e-05
0.0009557333180699	-1.4171772388661602e-05
0.0005573529674448	7.601682964767088e-06
-0.0002328815637826	-6.5646017204689845e-06
5.9136370449519514e-05	2.260701357162886e-06
-2.380141236722122e-06	-9.378971938952228e-08
1.6748241972631113e-05	6.265494789363967e-08
0.0003463305316256	-2.423656704138796e-05
0.0007232794434344	-4.100234652122028e-06
0.0008247505328535	-5.080155093952233e-06
0.0005232938190454	-1.278251724473034e-05
0.000560628464207	1.7129114345001964e-06
0.0005068199450852	-6.1240029475345895e-06
0.000645245961933	-4.829440961601879e-06
0.0008638341429946	-2.5862249861990677e-05
0.0007724763962491	-3.055784454933937e-05
0.000293170077178	-4.2409831213701845e-06
0.0010566507119345	-1.791441945432255e-06
0.0003228230206106	4.56113476500655e-06
-0.0001409891797891	-2.1724645101507555e-06
3.532304791653972e-05	5.49662779045933e-07
-3.3188693388160274e-06	2.236581408981442e-06
9.6900304028324e-06	-8.407448384239266e-06
0.0001491871018645	3.0212207907663702e-06
0.0004377594822049	-5.8916120121596856e-05
0.0006049608129454	1.4784744497867536e-05
0.0008224690095352	-4.322155076020297e-05
0.0002923036258405	1.7235173445271614e-05
0.0005618129127813	-4.508169534453311e-05
0.0007360444899879	-1.0619206059845856e-05
0.0008712506023324	-2.510351801216039e-05
0.0002463770790896	-3.7177782147856745e-06
0.0006641330366529	-3.5515068882379335e-05
0.0008288695013359	3.8101667301877904e-06
-0.000194941774028	-1.2969989130403268e-05
0.0001434049531565	1.17693195918041e-05
-4.497770560854525e-05	-4.221783579856043e-06
-2.92978425041163e-06	9.194153498762076e-07
1.718021266513432e-05	-3.949612790454723e-06
3.2442632832371465e-05	-6.040352400461356e-06
0.0004080601516142	-2.772675024915483e-05
0.0004968150984633	-9.122074445406875e-06
0.0006075932260605	-1.4581856184987608e-05
0.0008420388236629	1.1942225236076528e-05
0.0006085499036954	6.296725387207753e-06
0.0009617402886236	5.0305169154469615e-06
0.0006031712070763	-6.701036924431809e-06
0.0007609797577343	1.0874559076883678e-05
0.0009335300276743	2.528615929574579e-07
0.0001938877636008	-4.90333634679898e-06
-4.256649541978012e-05	1.159932172253904e-06
4.034141692686382e-05	1.2370794795329813e-06
-1.3252476835036413e-05	-6.94838226983946e-07
-8.570853240791986e-07	5.719078514488077e-07
-6.877478570778573e-10	-2.0322142416667302e-06
1.1981240396130696e-05	3.890396484275438e-06
-8.881509121021306e-05	-2.318860350495586e-05
2.496276356386691e-05	-1.0233712105353758e-05
0.000162611364811	-3.1932432298755826e-05
-0.0001063415286726	-1.195695808862776e-05
0.0002947805522652	-3.05317657773351e-05
0.0002264981159178	-2.177845824674147e-06
0.0006357612936005	-5.109999112951284e-06
0.000390823390186	-9.69990570544726e-06
-0.000192584472843	-6.037855149575083e-06
-9.41804419624384e-05	-6.512538104208414e-06
-7.407894207220745e-05	-1.6356830288501957e-05
4.29610698452051e-05	1.0631649461833495e-05
-1.2758375280600914e-05	-3.3190252491306475e-06
-1.614684884097425e-07	-4.7448530295899174e-08
1.9763567090742643e-06	1.8103413756437938e-07
-2.304389520629582e-06	-1.664958514625584e-06
6.1005963745076856e-05	4.518915446886605e-06
2.014276931753867e-05	1.7393014423394154e-06
2.4882756949337937e-05	5.034062133069466e-06
0.0001116622502424	6.803190212957799e-06
-2.089481017574851e-05	9.502000021801046e-06
7.974917748307974e-05	5.351998984886345e-06
6.123877604911578e-05	3.4937878013980017e-06
2.1515133836879665e-05	6.957572514427032e-06
6.335190445159635e-05	2.5661028299832272e-06
2.958905281696627e-05	2.503323820577544e-06
1.3801543032677903e-05	3.402207275026306e-06
-6.728046504705282e-06	-1.984749388932362e-06
1.8164271634139944e-06	5.743879935347232e-07
2.993147126997816e-08	1.0218034036498685e-08
-3.325359981714886e-07	-4.7669370587079456e-08
3.933282784189361e-07	3.592293935057412e-07
-9.375236179604984e-06	-1.093131571575263e-06
-3.3426846937237567e-06	-2.6670523863341957e-07
-4.011818177519512e-06	-7.982932279966613e-07
-1.5861885888206592e-05	-1.7074406455833337e-06
-2.067785635436671e-08	-1.782287017151372e-06
-1.1062076740415395e-05	-1.0487073953669362e-06
-7.360128771666406e-06	-6.81592962630659e-07
-4.920414562654261e-06	-1.3404719732009677e-06
-9.47435215818291e-06	-5.717655711184398e-07
-4.32623045471382e-06	-4.921171636434876e-07
-2.5074634727755503e-06	-6.29464750141236e-07
1.2277156690558314e-06	3.52650122326175e-07
-3.306702580058992e-07	-1.0006711381032289e-07
-2.051743840614587e-07	9.983742073042119e-08
9.752468184881106e-07	-5.021788792661431e-07
-2.766455767326417e-06	5.899897621697848e-07
3.062663105465907e-06	-1.6308076349198935e-06
-4.055964818308262e-06	2.439161508774474e-06
-1.0743328525536646e-05	1.5576331785921647e-06
-3.913909276680372e-05	2.000364817551353e-06
-1.1957950765380075e-05	1.5804103420188604e-06
-1.922403070384712e-05	2.5270899475198097e-06
6.0478733434964466e-06	-1.4075920968759314e-07
9.197870188670069e-06	1.115641173207078e-07
-7.269900154850852e-06	6.747220073378207e-07
1.6651762513053574e-07	1.6338699262555508e-06
-4.108324937494195e-06	2.5011150553132044e-07
2.4427745391771944e-06	1.90115204996634e-07
-7.597300633334644e-07	-9.347735260348765e-08
1.0855077827618376e-06	-5.821614911888614e-07
-4.685004466071857e-06	2.6582469317451128e-06
1.8603799179859813e-05	-4.1892604779846e-06
-2.129261397317573e-05	9.052624293312176e-06
2.198938778225143e-05	-1.1187257751081422e-05
4.11861040183386e-05	-2.1630980500110749e-07
0.0002300945738583	-1.192102686391727e-05
4.637150448158287e-05	-2.3484819509705987e-07
0.0001080633310957	-1.2378854587415067e-05
-4.23217481987904e-05	4.470643586502871e-06
-5.5873189108218395e-05	3.182915478572956e-07
3.4518839444287245e-05	-1.5061277774362285e-06
-1.4185029357551796e-05	-3.5286836390925695e-06
2.2286086896514764e-05	-8.430403142689594e-07
-1.5555286122889293e-05	-7.130200787613516e-07
4.997750624868199e-06	3.765159465721374e-07
2.769688109173457e-06	-1.492524149567712e-06
-7.731948461077673e-06	5.416507565842141e-06
0.0001703842682974	-2.0707935805230746e-07
-9.882548608245389e-05	2.3777006875935615e-05
0.0008132239106555	-1.758515584351793e-05
0.0009388048654622	4.690410634018676e-05
0.0014032716033481	-3.101955288452156e-05
0.0007033072013483	4.485925754573287e-05
0.0010998411682592	-1.4000764215630808e-05
0.0003773823633337	4.230102380804288e-05
-0.0002155922592405	3.690959377473538e-05
-0.0003171331606476	4.964089186265365e-05
-0.0002171457522195	4.608971546629297e-05
1.3043968232673054e-05	9.632725211793318e-06
-3.202521179863297e-05	-4.64684223683273e-06
1.2205689781476243e-05	1.5117204362953245e-06
-1.3293943091595195e-06	-6.591973975963589e-08
2.911800098959443e-06	1.0873810699930828e-06
-7.106356737330076e-05	1.0642788194048303e-06
0.0010347318074314	2.0624712214855364e-05
0.0010466255489905	-1.254041359314027e-05
0.0003300110709408	-2.1961105574051724e-05
0.0001040343670247	4.157043644027794e-06
0.0001248276290448	-1.1325581447564791e-05
0.0008289759677951	-3.0335512333459283e-06
0.0011045562316758	7.455659913838185e-07
0.0009931950719648	8.432198680114356e-06
6.760946302034587e-05	1.6316960566436364e-05
-0.0002377626892243	2.2978975539510724e-05
1.1232663789818656e-05	-2.555245636670436e-06
-6.94331629264652e-06	3.199234058166816e-06
1.6774974720437429e-06	-1.2356668110183818e-06
-3.6497763092147073e-06	2.441617144365031e-06
1.4099187985863995e-05	-9.947428443344286e-06
0.0005326102802359	2.2125074375293907e-05
0.0010632564019447	-4.176218695725867e-05
0.0003519155504359	8.096404882026979e-05
0.0005994216779261	3.4357635446250897e-06
0.0002648968488411	4.984470848795811e-05
0.0005939428669429	6.5465029352871095e-06
0.0005538231920298	6.544316480613779e-05
0.0008456722348899	2.4413561295255407e-05
0.000698568208942	2.123005019426392e-05
0.000840408226601	1.5950377954337008e-05
-8.728993305648456e-05	7.667070946206197e-05
-0.0002861262911968	5.547813999903835e-06
0.0001757688734891	5.953011129553198e-06
-5.215127562921422e-05	-2.987971923384015e-06
-9.297911163253167e-06	3.649444370738486e-06
4.200292911732271e-05	-1.2832670209557016e-05
0.000736006387206	4.031065311032032e-05
0.0004509762373139	-4.623035646214048e-05
0.0004329189095388	4.743384896866363e-05
0.0005373305628257	-5.879373458164358e-05
2.079927398553866e-05	7.698660503119082e-05
0.000596479496838	-6.255645716539597e-05
0.0002528307794539	2.824875526355671e-05
0.0008176445085321	-1.54681781136687e-05
0.0007525770613894	3.1188014527292035e-05
0.0006974790547889	-1.9004103059984127e-05
0.0006416582059745	1.4418499071769811e-05
-0.0003168618092587	-4.314032897707837e-06
0.0002245926872645	8.783172176528494e-06
-6.93914066600573e-05	-3.9687427949970135e-06
-9.408054871238616e-06	3.003395860651198e-07
7.039974799215754e-05	-2.4622417461836058e-06
0.0008500363506778	-2.341996671602604e-06
0.0003827363511947	-3.9859041819636805e-06
0.0001991039845854	3.0989649189442164e-05
0.0003151187446401	5.3022958100110074e-05
0.000655500899903	1.370623053367491e-05
0.000154421082431	5.9232678634456e-05
0.0004392371661295	1.8817999961120542e-05
0.000335029718022	3.880349628040654e-05
0.0003804638731244	1.936969622085279e-05
0.0008519594250717	7.919669344521978e-06
0.000496277092565	5.224370020085227e-05
-4.597354120545849e-05	-3.3009475934697753e-06
6.9887884645974195e-06	1.0920534936523252e-05
-1.8751356898000197e-06	-4.0989646275752215e-06
-8.214542891502035e-06	2.730133379628799e-06
3.989124809089832e-05	-9.270975294426006e-06
0.0007240063832638	2.5106490009781184e-05
0.0002484835461086	-1.98167460352745e-05
0.0004564692809644	3.92132453065801e-05
0.0006768409538682	-5.4931653023403106e-05
-5.6947923156125865e-05	7.277020900796698e-05
0.0006264868481241	-4.883609021853227e-05
0.000120944533107	4.1029334405191536e-05
0.000617601620002	-3.5644995972571504e-06
0.0004699160479148	2.6619698361174516e-05
0.0005777560105103	-1.2569418645933364e-06
0.0010468711536206	2.4963806414618434e-06
-9.1092107976248e-05	-1.1078423933373638e-05
0.0001228881199761	1.2145594170460755e-05
-4.256388311818947e-05	-4.749658945423465e-06
-3.157120032561765e-06	-3.799317740549328e-07
2.5403679092482785e-05	2.853808771279499e-07
0.000725868928517	-9.86980295038062e-06
0.000872371328008	1.52660568198925e-05
0.0006694899666765	2.894689463115563e-05
0.0003538249342236	3.750712950839989e-05
0.0004858810217108	4.814844668182041e-06
0.0001842278136	4.438846698351146e-05
0.0004248533938159	4.454514823246399e-05
0.0004505178486119	4.1868400632595295e-05
0.000534912947909	1.393866243107673e-05
0.000726282248895	3.3843171511171274e-05
0.0011860714138091	2.3039114000333375e-05
0.000369911599221	-8.99661127346108e-06
-0.0001610039719019	6.552532265735799e-06
4.05689636580354e-05	-2.035928471859284e-06
4.054836057022084e-06	-1.7393753678430277e-06
-2.402419543258975e-05	7.735366780207243e-06
0.0003442270654806	-7.391435630487492e-07
0.0008245030210817	3.7038660405778464e-05
0.0009118542498344	-5.49180644181819e-06
0.0006310380379825	2.5370010210216423e-05
0.0003746439209394	2.994831867067342e-06
0.0004289817247411	2.210924593912985e-05
0.000501703215656	1.937606497413932e-05
0.0008447127731425	4.3441032705132534e-05
0.0008310975301267	3.021754962832956e-05
0.0003834917984658	2.005333549839092e-05
0.0012357066248067	1.772482367000313e-06
0.0006873778451527	-1.1475030399264282e-06
-0.0002860972559293	-2.0813690833260516e-06
7.264366095378075e-05	9.96063944104263e-07
5.678160246536682e-06	-1.9296319004184527e-06
-3.2299471660898066e-05	7.46702746725153e-06
-9.620485239640628e-05	1.0022212630937824e-05
0.0006981483209301	4.2060527019859184e-05
0.0008233682230103	-1.3632325049137504e-05
0.000697507730769	5.48572411883541e-05
0.0005375578905378	-1.0890478756933116e-05
0.0003897476755813	4.301730404147652e-05
0.0005919528809953	5.488626205049785e-06
0.000761034694038	4.932770440633129e-05
0.0006150063662301	4.190544689280344e-05
0.0003811698777406	1.9721845467621592e-05
0.0011599169848334	5.504440314642381e-06
0.0006556929200928	6.354736146490402e-06
-0.0002975775785751	-6.666288572738902e-06
7.813072333359173e-05	2.504741199288121e-06
-4.223482167789154e-06	7.233726848555701e-07
2.301848376580452e-05	-2.6917529432020024e-06
-0.0002878681563607	3.712581231645257e-05
9.6797735001032e-05	1.2442323901862768e-05
0.0006546375646057	2.4559580781275384e-05
0.0005600777431111	-1.2066978821441884e-05
0.0006665426011761	6.365367483575035e-06
0.0004483400513499	-2.45165067976251e-06
0.0006979225853908	2.468555457525927e-05
0.0005117017191496	7.883873016731276e-06
0.000435941080725	8.59950912341192e-06
0.0007715641368616	2.075757134756561e-05
0.0012120914872423	-2.2584950815047875e-06
2.6317024931910424e-05	-1.030027190081466e-05
5.789635541968299e-06	8.201642489624047e-06
-4.7831267712152165e-06	-2.8030763612443262e-06
-4.885736102510171e-06	3.209000386800013e-06
1.1867978371295565e-05	-1.1434866354797509e-05
-0.0001299167923675	5.0405534186686424e-05
-0.0001794051676105	-9.43130599450111e-06
7.601106376908292e-06	8.536438714233583e-05
0.0009269702655017	-2.0059480793566373e-05
0.0002330744150605	8.53189728971819e-05
0.0010383074455794	-1.79307005301738e-05
0.0006911636981799	4.81722871627297e-05
0.0008702974012663	1.1891899673662295e-05
0.0005876031754702	2.3144981466390985e-05
0.0012152886803817	-4.05179397298412e-06
0.0009551329625798	4.626549668540329e-05
-0.0002564828158996	-1.94625324411385e-05
0.0002131661317132	2.1955161867987332e-05
-6.812858704361371e-05	-8.01528992213499e-06
-4.120843599098901e-07	-5.038370954066888e-07
6.745820531384444e-06	1.7476419181099415e-06
-3.553662378367434e-05	2.5004832964868983e-06
2.551270627049236e-05	5.1349683832034515e-06
-0.0003138500400206	4.575615940549733e-06
-0.0004125598704484	9.262348133976318e-06
0.0001287999708587	-2.423849165715375e-05
-0.0001442234816022	-6.744856169124643e-06
0.0005093211025913	-2.2685380265998263e-05
0.00074319084231	-1.617523742096146e-05
0.0007762858636873	-7.528283376660667e-06
8.724797260248004e-05	-1.1210625007006391e-05
-0.0002435467897799	-1.3731804222302966e-05
8.082183943865634e-05	9.227153350875313e-06
-6.315169140216499e-05	-8.346590529707075e-06
1.9311979591313097e-05	2.749141107582421e-06
-5.328601436054442e-07	4.454060123695443e-07
2.203831688979588e-07	-1.7056569128680476e-06
-6.702620737893749e-06	3.844439279621424e-06
-1.0601573919915648e-05	-9.126214890507566e-07
4.939676057216541e-05	9.605514949216086e-06
0.0001122514948709	1.8423261134531015e-06
-6.380075882549467e-05	1.91274582268102e-05
0.0001157928094367	5.32159651545682e-06
4.845301177629291e-06	9.582343187675858e-06
9.177950047011726e-05	4.674976074414085e-06
2.542567472774552e-05	3.3446068662610363e-06
1.598413088820572e-05	3.5602845639118196e-06
0.0001052894959407	1.0292613418551316e-05
-2.094325254978786e-05	-2.012131814535098e-06
2.3564138570998057e-05	3.4711445353896004e-06
-7.877374916198428e-06	-1.2906583002449053e-06
4.4271055570619945e-08	-5.86522464911349e-08
1.313902738748661e-07	2.381987705206889e-07
7.825885517862199e-07	-4.811221073823988e-07
1.4867454366988015e-06	3.7309731147759714e-08
-7.399092923941015e-06	-1.5197985613135058e-06
-1.608204517637663e-05	-1.0065095020363491e-06
5.63634784764954e-06	-2.8218716888508135e-06
-1.6275432397102477e-05	-1.4690055123136115e-06
-2.2691466063769134e-06	-1.63243915157353e-06
-1.1092531938151526e-05	-9.781951671147918e-07
-3.3281487453928963e-06	-5.255000632784334e-07
-3.859308048072638e-06	-6.964484504963682e-07
-1.5137332802775114e-05	-1.8297409704712135e-06
2.248894507740789e-06	1.695385571947723e-07
-2.9344551804731146e-06	-4.492400404070175e-07
9.92758162450921e-07	1.6961469752926919e-07
-5.912775633283305e-08	-4.4030173163521573e-08
4.205220108991463e-07	2.413643399925015e-07
-1.912779099362083e-08	-2.835848303646876e-07
1.5870714346697504e-06	2.1447711434243735e-06
-7.858215229150623e-06	-1.0753204073227162e-07
-5.098362791442854e-05	3.837452438767652e-06
-9.418996660112786e-06	2.0078569394252004e-06
-7.474935836662189e-06	1.378814554503716e-06
1.2566734014676266e-05	-1.78827057924535e-07
-9.30099970060904e-06	3.0878423971532277e-06
-1.1102740384433004e-05	2.1421130921910346e-06
1.7682172211684073e-06	4.598586852874924e-07
-9.287339942335545e-06	3.310877917572853e-06
-2.0631886385508116e-06	8.822495073505669e-07
4.070275384532509e-07	-3.249020016079478e-07
-2.969496017904574e-08	7.379712962027319e-08
1.600078730798809e-07	3.373359284574381e-07
-1.6935152714348305e-06	-1.5811676374071194e-06
-3.1727473000449543e-06	2.4118893352440663e-06
-1.070941473048094e-05	-9.456213732388744e-06
4.294075395323555e-05	2.941470973895585e-06
0.0002785409060753	-1.5253991066965068e-05
3.1445877892171516e-05	-1.470638085246166e-06
4.6984359986407094e-05	-8.044638849143836e-06
-7.922194957464205e-05	4.879118313890839e-06
4.602229619962505e-05	-1.3413299716316735e-05
5.418209503359601e-05	-7.696658514510598e-06
-1.2040966280914768e-05	-1.492183935932391e-06
4.069825038919479e-05	-1.2205508209641383e-05
3.2346910107092497e-07	-1.858961211428156e-06
4.076200473154192e-06	3.7013656882955505e-07
-1.6761938963558792e-06	-4.312289936025385e-08
-1.585811630895374e-06	1.144494055753854e-06
5.66676325992018e-06	-4.469511264744269e-06
-0.00022369750215	-7.246580985267683e-06
0.0003804093803629	-8.655393206336556e-06
0.0013205438630008	2.2951189196284115e-05
0.0014470720737061	4.038698400494284e-06
0.0008156028991832	4.929464302673834e-05
0.0006986367968592	-1.5487989124928288e-05
0.0001425193678148	2.5941733119459208e-05
0.0003159489035982	-2.195922508673632e-05
0.0002141420772403	-2.9688839908570676e-05
0.0002336657107974	-4.1148920168748285e-05
0.0001226127199014	-2.0779241001545728e-05
-4.5102004345115294e-05	5.365017164900905e-06
3.583418454767299e-05	-3.5439025953373625e-06
-1.1649664639134278e-05	1.0031168554570876e-06
-2.681381819456439e-07	9.997905165801871e-07
-3.5112266111013335e-06	-4.109105023380197e-06
0.0003177033371894	1.2305717803181682e-05
0.0011393322267424	-4.9998373038207845e-05
0.0003871013250896	1.1566369332315566e-05
0.0002802329404744	-5.8272018859312705e-05
0.0003175562819047	-2.3999485738070072e-05
0.0005472788092434	-3.762902811176518e-05
0.0010664161944163	-1.0443405219704593e-05
0.0011129006372729	-3.632219071830653e-05
0.0005472122104651	-2.4077729006177297e-05
0.0001375315973985	-3.791772662051415e-05
0.0003603254390671	-6.719837779102296e-05
2.070338114881314e-05	-2.0901813553670315e-05
1.785977720244767e-05	9.664102448920896e-06
-8.27583722674579e-06	-2.7302560871213243e-06
-2.145408416473264e-06	2.668839030562908e-07
1.5496421984849958e-05	-7.92611892943728e-07
0.0010700395873981	2.990400636883104e-06
0.0004163203456594	1.602891592324745e-05
0.0005371899063093	-3.146192853722573e-05
0.0006043820208572	2.2740152951642273e-05
0.0004391584703717	2.1535241537646657e-05
0.0003079552035025	5.238175861951569e-07
0.0009122556920037	-3.090365240943544e-05
0.001015861375597	-6.257209771726693e-06
0.0010814711498696	7.720092257944821e-06
0.0005099926316943	-1.545132670870311e-05
0.0002483420699724	-2.502359303423212e-05
9.485650743339382e-06	-6.651236267062597e-06
-1.5902546989439397e-06	4.558887187968345e-06
-4.829133578672592e-07	-1.4573624095306891e-06
-1.4043819302023646e-05	9.584662732741729e-07
9.399952155749482e-05	-4.028913586140729e-06
0.0008313606366545	1.2687371910394768e-05
0.0004975673023876	-3.939618147052517e-05
0.0004141562614596	2.390489018744573e-06
0.0001227369457264	-8.712542079770368e-05
0.0003861363663174	-4.900216132844181e-05
0.0005196444557475	-3.151458615641212e-05
0.0009467179967108	-1.7407758841295876e-05
0.0009119506711921	-3.668877931828818e-05
0.0006461405369863	-3.221688711906228e-05
0.0008506703554294	-1.9978874078823783e-05
0.0005037675303285	-4.182202855358648e-05
9.34809462460342e-05	-4.8478522919775575e-05
-5.149520450817207e-06	3.205679980079457e-05
-3.934015513466227e-06	-1.0059932992427504e-05
-8.918907391966502e-06	3.5421216056510323e-06
4.115453702830453e-05	-1.2589447348651875e-05
0.0007291273812651	4.032134247530848e-05
0.0003654889331912	-4.121484169986033e-05
0.00045866321588	3.684165381129815e-05
0.0005683475597519	-4.972785296709851e-05
0.0001123152524602	7.730974933938179e-05
0.000632490328984	-7.145851539558941e-05
0.0002787514689509	2.7590002202614788e-05
0.0008412180809248	-2.839633365590711e-05
0.0008292076149278	1.3549173652798176e-05
0.0006135405930331	-1.2802393140044694e-05
0.0006266343375148	4.924894759576204e-06
-0.0002599158216519	-6.005538320748282e-06
0.0001950506169887	8.030415473405877e-06
-6.107873094698173e-05	-3.5186199086610756e-06
-2.3258043226436028e-06	5.647959162933592e-07
1.374143216772146e-05	-2.7972315640101036e-06
0.0003993934053611	1.2772274659377846e-05
0.000712314514285	-4.150067266841342e-05
0.0003213088468769	-4.038887347791862e-06
0.0005343339459971	-4.48111125367884e-05
0.0005569717099898	-5.4527229464311825e-05
0.0003090166496649	-1.4763553205493991e-05
0.0006323116142958	-3.4891658222205374e-05
0.0007632924047774	-3.2416588498424006e-05
0.0005713375025469	-2.688912853657455e-05
0.0009414020728939	-2.6541995300082056e-05
0.0006558974403929	-1.931781927570532e-05
7.45204854038352e-05	-2.38392902077824e-05
-1.052024771370639e-05	1.4817804965417572e-05
-6.224588147067499e-07	-4.494555435335633e-06
-2.537540661860192e-06	2.7062599197036538e-06
-1.8553580690591209e-06	-9.29606948996311e-06
6.909205530337681e-05	3.353659078632202e-05
0.0009698144899069	-4.5403010493347347e-05
0.0009542650765686	8.298736885524268e-06
0.0011015792970049	-4.400852881687648e-05
0.0002214425357571	4.5600299576102325e-05
0.0007148165481214	-5.717617575921707e-05
0.0002177275681761	-2.2483132132568506e-05
0.0009069388786925	-4.111018544010772e-05
0.0009949872142985	2.9852170405450973e-06
0.0010654345990313	-4.145773949443131e-05
0.0010013862081091	6.197731470180556e-06
-0.0002562651072949	2.1960117848653473e-06
0.0001689013674249	5.383300855825768e-06
-5.22461627131104e-05	-2.6853092609815287e-06
-4.944685938875068e-07	-1.9030802553772878e-07
6.34717786473743e-06	-5.621152569393539e-07
0.0002062308265686	-1.9289427543473787e-05
0.0008859665782115	-1.5308317501063845e-05
0.0009427945625722	-2.4968162524868684e-05
0.0008124073171492	-1.9341191494210344e-05
0.0007873881432645	-3.9317724636105986e-05
0.0006031226041696	-1.5146984195578302e-05
0.0008339661604613	-3.90149047492422e-05
0.000965164850396	-4.889624309431582e-05
0.0008117544533745	-4.499282910663703e-05
0.0006109887688986	-1.885471866536252e-05
0.0013157908486525	-2.0699799560422706e-05
0.0004711194482941	5.848812802826305e-06
-0.0002077458062425	-4.904123959141296e-06
5.276984123418228e-05	1.6540772741926853e-06
5.099925983701621e-07	-1.3350614255614205e-06
5.358541905263245e-06	4.457617798014047e-06
0.000189249798297	-4.757724790955113e-05
0.0004708304775976	6.99517783577901e-06
0.0010656535297967	-2.5938275353639153e-05
0.0005503394383831	9.670866811314995e-06
0.0009055441246813	-2.1818881803292495e-05
0.0004356827502333	-2.563191769709548e-07
0.0011126573870509	-2.1623733822838564e-05
0.0007823074127989	-3.30981249458914e-05
0.0004462188948571	-5.3100633659968744e-05
0.0004936137427351	-3.3720063711087688e-06
0.0012020875823832	-5.38401746679863e-06
0.0007376821791482	1.6518098156886146e-05
-0.0003073046936691	-1.2505010313763184e-05
7.862052712687666e-05	4.159904426000571e-06
2.9684407840946512e-06	-1.1108492238015765e-06
-1.4745909310419024e-05	4.359280702556835e-06
0.0002204062123742	-4.216505942405575e-05
4.8395073720762215e-05	-1.5582619886568577e-05
0.0006075335102173	-3.698330805708414e-05
0.0007286443594366	-1.4748979195528772e-05
0.0004921105077869	-2.588736082929051e-05
0.0006801226357333	-1.2305867113433322e-05
0.0008866542762099	-3.692426156630096e-05
0.0006606173537199	-2.09482873302466e-05
0.0006111885207616	-1.7145477259564174e-05
0.0003749861383247	-2.8264524477504493e-05
0.0012147419163196	-1.6087627580879544e-05
0.0004465906079945	3.774538698993522e-06
-0.0002048824438662	-5.919171645840023e-06
5.332839246000053e-05	2.239526000182782e-06
-4.536089945657509e-06	2.080463506673893e-06
2.291193809974305e-05	-9.0024058242106e-06
1.7177318635494805e-05	3.440854734561425e-07
0.0003707526400861	-6.310075872643655e-05
0.0001393277508783	-5.455732205682769e-06
0.0005494509036169	-7.181633076468888e-06
0.0007223410121161	1.2488690539042886e-05
0.0005613158348708	-1.2708522621445124e-05
0.0009671960667256	-5.966044268237486e-07
0.0010009776474075	-1.2805865822991016e-05
0.0006611359919019	9.206481813587228e-06
0.0009402357061543	-9.416589589643532e-06
0.0012266623550605	3.884440485147402e-06
-4.599504798663111e-05	6.971095533476292e-07
6.173969660329108e-05	3.967492970446438e-06
-2.2179471507305532e-05	-1.8886343288025337e-06
-5.618796519871614e-06	2.132889389501257e-06
2.0025081700634897e-05	-7.339068599239974e-06
-4.2498506623249475e-05	1.7224383633767836e-05
4.343837138090413e-05	-4.029765513410004e-05
-1.3334617356774468e-05	5.486451862218841e-06
0.0001089087539206	-9.50670872566724e-05
-0.0004261038250676	1.813840464502442e-05
0.0002162031906208	-4.2913407643432106e-05
-0.0002168402883096	2.0321455523680304e-05
0.000624462724002	-1.2260603964427188e-05
0.000722722874617	2.279808213947035e-06
0.0006260206876015	-7.631551346374111e-06
-0.0001540027358045	-1.1306345456715376e-05
-0.0002694931506944	-3.579400723369353e-05
0.0001751766357657	2.619192002297891e-05
-5.285732531164377e-05	-8.631626510332802e-06
3.8826947195804017e-07	-1.549345180375733e-07
-5.010638163235537e-07	3.216939715489161e-07
1.994062452981229e-06	-2.2519102905126233e-06
4.227808026286229e-05	1.1966336678233202e-06
1.29287633859066e-06	3.125979940886652e-07
7.087319264231338e-05	2.3442877284738557e-05
0.0001153055412947	2.139959691984676e-07
1.4522301244609936e-05	6.384928026667515e-06
3.283083863391812e-05	-9.084878580474445e-08
2.3709525708353195e-05	5.263036403143675e-06
0.0001018807081114	4.267529015948607e-06
1.6413558343166552e-06	5.85164047978712e-07
7.878044035238643e-05	7.156391246141597e-06
4.851843994986481e-05	7.499285462517212e-06
-2.952226021085634e-05	-4.722716694326075e-06
8.552831264623315e-06	1.4470460581092747e-06
-5.4680410884345346e-08	1.6752202079075626e-08
6.344830575159481e-08	-2.5696056343245797e-08
-3.11228699614606e-07	3.323657941237965e-07
-6.351834318491358e-06	-3.3401096287834226e-07
-8.636270447331942e-07	-1.758935891242945e-07
-1.1478141496823496e-05	-4.130096144783396e-06
-1.645869234349252e-05	-7.950083050787406e-07
-2.6327517917149777e-06	-9.512673904526386e-07
-6.345967525614528e-06	-8.852387166426828e-08
-5.1058588221314295e-06	-9.816940961982388e-07
-1.1470278983611027e-05	-8.590244748226034e-07
-1.6223740646839876e-06	-1.842599746093371e-07
-1.2580249393146391e-05	-1.4359131836122466e-06
-7.046327525045168e-06	-1.339211230272641e-06
4.110211669279468e-06	7.994757508420799e-07
-1.1749688157605916e-06	-2.393278408778409e-07
4.282894391423152e-08	1.0306617544670745e-07
-5.254495186433315e-07	-4.457437382219984e-07
-3.022279784321605e-07	6.762716740149285e-07
9.2489371068684e-07	-2.3697117947496324e-06
-5.889946167607788e-05	5.316412437065809e-06
-1.0821446773735194e-05	-8.669556129799375e-07
-2.9517076780427317e-06	2.7423491343471977e-06
6.0027946612754665e-06	-1.025282050951948e-06
-1.569556215530954e-05	4.73938446157157e-06
1.3201454519222824e-06	-4.6740715303746106e-07
1.615440481667629e-06	3.305417337122566e-07
-3.0439147059957076e-06	9.780942057552328e-07
-6.244517707396834e-06	2.8352956631156833e-06
-6.202277970066563e-06	1.8329678419874083e-06
3.985247012820579e-06	-1.040209099459646e-06
-1.1927615238653089e-06	2.8997625212189065e-07
-1.853792453751745e-07	-5.001465542153627e-07
2.5851501457846487e-06	2.1314591294546468e-06
3.3923126192646417e-06	-3.4975286837164666e-06
4.4806919830663654e-06	9.94250116721996e-06
0.000313759882541	-1.8864839358160166e-05
6.0456412897871233e-05	5.7353440085290715e-06
1.6380540832370576e-05	-1.2653017258623208e-05
-3.5485728075454076e-05	6.68753245620118e-06
6.995977676942585e-05	-1.842694919773087e-05
-1.7047910627469238e-05	5.118577911126643e-06
-1.6014551888046384e-05	4.205947022613606e-08
1.352697605594099e-05	-2.8507077659059057e-06
1.161855760575976e-05	-6.686051148382206e-06
2.5413635740259497e-05	-6.390410950044788e-06
-1.7378702849640693e-05	3.767605270851332e-06
5.329859876766289e-06	-1.05916041623033e-06
1.3243890296888289e-06	-8.157628809657687e-07
-4.7268447838763095e-06	3.307955940049732e-06
0.0003056704518063	6.825732549984022e-06
0.0013571421089814	8.257294944679038e-06
0.0021522211254649	1.3627441274378466e-05
0.0013802244005783	1.9511790680914764e-05
0.0007818592175775	-1.6611386758643833e-05
0.0002202725448417	1.8547125246453627e-05
8.83499573572137e-05	6.382267115311525e-06
-0.0001693609035949	3.790225985630419e-05
-0.000248346075322	4.260102298072722e-05
-0.000165799385452	4.900532145379118e-05
-0.0002186934320024	5.974100344746459e-05
-2.169890687667344e-05	1.5275504524807347e-05
-1.0245947856018954e-06	-7.743149611539309e-06
2.187921280097659e-06	2.1736854357347933e-06
1.9040135429895408e-06	-1.2227393609173816e-06
-4.590340208225508e-06	4.823636657177107e-06
0.0011873084155402	-1.2125881595962991e-05
0.0010119692120081	4.529991517265465e-05
0.0004966591184372	-6.110177622366442e-05
0.00034233781058	2.073449047306775e-05
0.0009589441742269	-1.9133664007816072e-05
0.0007725383351503	2.9509057396048815e-05
0.0008861129562203	-3.322815089083491e-05
0.0006171688941826	9.308045404251398e-06
0.0001729507613313	9.56597088061436e-07
-0.0001392387515271	2.0485430259802306e-05
-6.926406854331976e-05	5.2502698390002184e-06
6.823476480642386e-05	-8.32040582485782e-06
-5.325734303559086e-05	5.728351932865929e-06
1.6609661465541415e-05	-1.5174730681025073e-06
-1.8114153981600924e-05	2.804870094232024e-06
0.0001167471252295	-1.076812496699236e-05
0.0014009127620659	2.7741493365337615e-05
0.0007045943249369	-5.70688416985866e-05
0.0011434329870283	0.0001214976493136
0.0007054876419156	-2.9965393930613375e-05
0.0002678396286615	6.432864574847143e-05
0.0004024425416171	-2.8190129933925902e-05
0.000855124858863	9.301443478522504e-05
0.0011957946393933	1.936577033287351e-05
0.0007866012915751	2.7795883927642098e-05
4.437168586991006e-05	1.510805724380496e-05
-0.0003127320334263	9.529946470644394e-05
-0.0002154831224735	1.4014871916246778e-05
0.0001405201696912	1.3574562592198472e-06
-4.28450925568988e-05	-2.0479028446974377e-06
-3.741346156195131e-06	7.75869054700301e-07
2.3764495216735327e-05	-2.779827701923343e-06
0.0010312420621652	9.185949880498108e-06
0.0004646124029992	5.185333649311533e-06
0.0004842147483661	-2.926962900890643e-05
0.0004898993903251	9.191305583095175e-06
0.0004379032102796	3.263571641133497e-05
0.0002948006107779	-1.1568369190352229e-06
0.0008914639343608	-1.389787667259313e-05
0.0009973336093921	-1.4631030010033202e-06
0.001024022100197	1.6711851695534953e-05
0.0005132725676509	-7.911660091355447e-06
0.0001947161859479	-1.170094692281108e-05
-3.761556421759866e-05	-1.6172474877349903e-06
2.67681725637545e-05	2.7867485260699043e-06
-8.805427392627977e-06	-1.1467079410032516e-06
-3.2943367391253057e-06	2.044510393583141e-06
1.2488358633935688e-05	-8.246402482307755e-06
0.0005426062630885	1.6287338034074492e-05
0.001012148968919	-3.641092857960759e-05
0.0003527867097815	8.795707106784863e-05
0.0006160076746962	6.7661209205937345e-06
0.0001645904757906	3.870881985674956e-05
0.0005761310110416	1.599923957313774e-05
0.0005612254925149	4.985722191854331e-05
0.0008748560584709	3.1448282715116754e-05
0.0006557021429716	2.9312700290209705e-05
0.0007800203028587	3.128040045276832e-06
-2.092107378811931e-05	7.2360651875216e-05
-0.0002699833870972	1.8468538403922776e-06
0.0001645517133787	8.70276937511688e-06
-4.887731853854167e-05	-3.831108823993797e-06
-9.609064141037782e-07	9.062066336175744e-07
-1.8022074050209591e-06	-2.8964236597101692e-06
0.0001839511635901	5.10216222804136e-06
0.0007864995489295	1.3846658267912551e-05
0.0004081944245188	-1.214002757554816e-05
0.0003544436836124	-9.70178218935349e-06
0.0004629360134812	4.463055629485157e-05
0.000725018639699	-8.704917298806813e-06
0.0006395277626628	1.3559576813733344e-05
0.0007927477644743	6.112345192871383e-06
0.0009112611825218	1.6306927259997185e-05
0.0006916892901989	7.052575433748392e-06
0.0005467091700411	-1.5517812256491387e-05
-2.8788494894222055e-05	-8.832983034975637e-06
3.965754525170625e-05	7.67234241903851e-06
-1.4153869416243436e-05	-2.6778138203223275e-06
-9.245883760725527e-06	3.3117999627054542e-06
4.297032883987301e-05	-1.322256995804752e-05
-1.3614817186392716e-05	2.9125368437227707e-05
0.0007566125249584	-4.23530281057765e-05
0.0008041333874136	9.68350934051652e-05
0.0010775843211468	-2.622541611490082e-05
0.0005085661703587	5.6844716930429445e-05
0.0007372405033971	-7.120853887559459e-06
0.0006595910221518	7.875055339506217e-05
0.0011933594979248	2.7750409381054203e-05
0.000901537416375	3.095087694182719e-05
0.0009595531463523	1.9261926127677512e-05
0.0005835122592265	4.490924867178507e-05
-0.0002365495009247	-2.41811963472783e-05
0.0001855257804175	2.2957646172534273e-05
-5.886904388139743e-05	-8.241024155498263e-06
-2.2401479003490234e-06	5.696661131043967e-07
5.8142551859666305e-06	-1.083508263698977e-06
-0.0001223410115097	2.320914999072661e-05
0.000544883567135	6.244694895885092e-06
0.0010258504882697	1.668358275647431e-05
0.0008930529093318	-1.2649950029590738e-06
0.0007012696530866	3.487181443683058e-05
0.0006848937463021	5.664964738580303e-06
0.0010812558784273	2.9548954759953764e-05
0.0011906768377207	3.5688200357631034e-05
0.0006336614360816	3.8887366074899454e-05
0.000777385582295	1.0659174378369008e-05
0.0016264668680703	7.611558899443559e-06
9.666339236727264e-05	-1.7949750878717125e-05
-8.766083736491444e-06	1.374435405604983e-05
-3.152495543788372e-06	-4.571372474657706e-06
4.116543818439991e-06	-2.1675922848776153e-06
-1.9271750924128897e-05	8.563367668479211e-06
-0.000122777864221	8.592249886387217e-06
2.0371107270014484e-05	4.346426055897903e-05
0.0009421823182467	-4.626872040310875e-06
0.000887669804463	5.14725913810249e-05
0.0007164621533664	-1.2773402577657043e-05
0.0006661266419066	3.662769833076525e-05
0.0009400939848924	1.1096988813047552e-05
0.0006669255227774	4.986415400185468e-05
0.0008373005783116	4.233312306851238e-05
0.0006102518065019	2.08706013030074e-05
0.0015751676413024	9.407742910385656e-06
0.0007085886809204	1.1211376182469808e-05
-0.0003318593581366	-1.0547133283081289e-05
8.776504897289662e-05	3.722033243222007e-06
3.0146707812296864e-06	-1.8376951130574404e-06
-1.0830587263946515e-05	6.586729161832303e-06
-8.009489451538692e-05	1.078086507637853e-05
-0.0002069988484862	5.381252685226493e-05
6.077771069181267e-05	-2.5952947676674457e-05
0.0004507101426963	3.483312245877124e-05
0.0008011299225004	-2.8781055414969235e-05
0.0005139504384537	3.723630647805769e-05
0.0008628630033153	-9.047561423009037e-08
0.0007185782705752	1.8864936744043022e-05
0.0007481929662573	-3.186123907611176e-06
0.0008508519659864	3.0781925394955714e-05
0.0015281214010997	-1.8732496244025892e-05
0.0008579870499267	-9.440654278329716e-07
-0.0003581893726504	-2.276210150029272e-06
9.140582379012423e-05	1.2319991561971456e-06
-1.4649412172663424e-06	2.441234366459498e-07
2.8217693980791747e-06	1.9225708912767606e-07
-9.3012104289091e-05	2.1635382503346307e-05
-0.0001264026389192	2.7701054582447474e-05
-6.837761969404667e-05	7.613493146880534e-05
0.0001183855626209	5.0908111147219346e-06
0.0001641112719099	4.695315591433237e-05
0.0004644657776962	-8.464079055639999e-06
0.000773765197963	4.398087093524814e-05
0.0014838943783252	2.0563687374062904e-05
0.0010172524695145	1.5679705262829054e-05
0.0009356257884918	7.762293827100528e-06
0.0022203521821696	4.467313237915984e-05
0.0004083315171185	5.13863020917648e-06
-0.0001512867516107	-1.9663395617202033e-07
3.366832687258297e-05	-4.483494227563155e-07
-8.31307473234849e-06	3.4827534483920717e-06
3.5480891682675985e-05	-1.3880129932492004e-05
-0.0001186274753367	4.3387034671354624e-05
0.0001805527424268	-4.651831341750342e-05
-0.0004192438615474	2.644693210474213e-05
0.0001035590078595	-3.038250878962603e-05
-0.000437682122455	3.238250518318758e-05
0.0001299454428739	-2.6556893511469004e-05
-0.0004244720737986	-1.1276666638633866e-05
0.0002503782188835	-2.92518291277197e-05
0.0007767489273367	4.935242518269156e-06
0.0010499213355289	-2.8822604317087633e-05
0.0004112518552969	-8.50549157200313e-06
-0.0003082909288789	-2.532015751745171e-05
0.0002106149320759	2.3483088763208828e-05
-6.46078371127375e-05	-8.309772286334316e-06
9.174992265397034e-07	-3.697569061891577e-07
-4.327536822724204e-06	1.687182825057891e-06
7.9691709328378e-06	-4.147210122743967e-06
-3.867164459817416e-05	7.703032327815074e-06
8.879169138824814e-05	1.562772197986229e-05
-8.278406828958506e-06	4.610031551917865e-06
5.559386316153462e-05	6.951021363225829e-06
1.1815927431195288e-05	2.4784704902329387e-06
0.0001228747353105	1.1786993786700576e-05
3.375612166761042e-05	6.923586058924745e-06
1.1539405752297476e-05	1.9384644768397625e-06
8.792730973206934e-05	7.118180247100855e-06
0.0001027871710025	1.2633744991369063e-05
6.0152594497404094e-05	7.966254559628517e-06
-3.117237077784297e-05	-5.305541668295096e-06
8.677593148915999e-06	1.6608786616400823e-06
-1.2039660886129044e-07	4.8950432054860806e-08
5.697233357882743e-07	-2.295279659125011e-07
-7.812957890374136e-07	5.30868941479614e-07
5.210861315950652e-06	-8.668985243640517e-07
-1.4278631539720262e-05	-3.4633963372001004e-06
5.839242091436882e-07	-8.145901653435263e-07
-8.368475119451113e-06	-1.111189071203831e-06
-1.8975067450510696e-06	-3.515012180569243e-07
-1.800543610338276e-05	-2.385425739731671e-06
-6.450711566609515e-06	-1.23083732080957e-06
-2.7357437966091395e-06	-4.758681883651276e-07
-9.671762474016607e-06	-1.1386987773712208e-06
-1.7489282845777193e-05	-2.512918543168313e-06
-8.683814971818181e-06	-1.4228502397369216e-06
4.531621738928227e-06	9.167662587186044e-07
-1.257947151362275e-06	-2.813540389278173e-07
9.349074831357189e-08	-1.2779081581342437e-07
-1.093264065191465e-07	5.552172731637873e-07
7.106886612188544e-06	-1.255045725470336e-06
-5.150832461236913e-05	4.367587697725096e-06
-8.606320834707997e-06	-1.4350538052017394e-06
3.0240161747219924e-06	2.5732859462248504e-06
1.803192794863327e-06	-1.5531805319974878e-06
-9.583058194345918e-06	3.4410552063188896e-06
4.085980312394735e-06	-1.429093702819718e-06
-8.009862951758577e-06	3.741618833417959e-06
-4.945139874082797e-06	1.711064207249905e-06
-2.9980545321631046e-06	1.8705525953509417e-06
-1.2504737219255033e-05	4.08320414429857e-06
2.1742802814552133e-06	1.8864048610100363e-08
-2.571253685428453e-06	2.7954277766302456e-07
8.884588978501928e-07	-9.7174652074406e-08
-4.081664539791775e-07	5.827714835254569e-07
-5.229638780009875e-09	-2.4926624820602244e-06
-3.775497327843343e-05	5.416550713716164e-06
0.0002842883402189	-1.6358347593375027e-05
5.5024969295363544e-05	6.9799254614280504e-06
-1.8979564667782316e-05	-1.1145338840731307e-05
-1.4657979834461317e-05	9.167962564765804e-06
4.00224046613056e-05	-1.416942327959714e-05
-2.593071637386136e-05	8.322143754415008e-06
3.640597262923256e-05	-1.5034973421874092e-05
2.4128420992162223e-05	-6.085775142998915e-06
6.09279472137247e-06	-5.954732079090749e-06
4.82095319145982e-05	-1.428251293422644e-05
-1.204266745289048e-05	5.60674348663713e-07
1.2559348175842303e-05	-1.2594181633627502e-06
-4.277952831204383e-06	4.017275175215438e-07
1.559391539149818e-07	4.559857812419649e-07
-6.513759185135697e-06	-1.803950839382844e-06
0.0005662355231307	-1.1586997610910864e-05
0.0021424506453875	9.300182928524608e-06
0.0015812120859733	1.2549276461513451e-05
0.0005066965005633	-5.035111863720466e-06
-7.438011824477529e-05	2.208426270634747e-05
-6.75388266437634e-05	2.6441719710352074e-07
-0.000107347114988	1.5013324755395642e-05
7.45178129561951e-05	-1.3555174422782176e-05
0.0001603093263758	-2.7570590444667123e-05
9.41852990799974e-05	-2.7670976654504748e-05
3.07906566952584e-05	-1.0771455764984552e-05
-4.977335422485551e-06	-1.8907824667517416e-06
5.899653602016661e-06	1.9762873719664706e-06
-2.357831253880842e-06	-6.625367219741992e-07
-1.3267704317356783e-05	1.5161435193549953e-06
9.764646924415176e-05	-6.171276151501851e-06
0.0015937618870401	1.8588137044402287e-05
-0.0002701309952362	-6.70423343082842e-05
0.0007782881062831	2.0962744331303712e-05
0.0012281851529826	-3.9234051284508904e-05
0.0010070757709007	9.712501463881578e-06
0.0005215805405049	-5.425068557137343e-05
0.0001589488558676	2.0218827595300905e-06
6.935817648920854e-05	-4.1817059565828225e-05
-2.411616486207183e-05	-2.023492965192076e-05
0.0001632356415259	-4.8207656024651975e-05
0.0002927725359451	-7.182811006076629e-05
-1.5358722991525556e-05	-1.114528745376485e-05
3.3024459384785767e-05	3.2930825658617083e-06
-1.2037434473394792e-05	-9.751612142058022e-07
6.42183557691918e-07	-1.1991543300750484e-06
3.422062312878291e-06	4.808645802961131e-06
0.0011593494913678	-1.323875929484643e-05
0.0010002987760456	5.033639989306466e-05
0.0006502554128883	-4.7651319615446355e-05
0.0003252445613153	1.662323975177847e-05
0.0009441656503314	-2.229058763136241e-05
0.0007390990936883	2.872165988662672e-05
0.0009167019531108	-4.389118661879491e-05
0.0005888709592375	5.079596548009833e-06
0.0001550876939718	2.2000028682634712e-06
-8.552078299007369e-05	2.5420993402403887e-06
5.581002058911083e-06	-1.3421089848821995e-05
7.211318237481086e-05	-1.1093953503181212e-05
-5.207535319909254e-05	6.847353746039176e-06
1.5949249924809813e-05	-1.844549957155504e-06
1.270597326492924e-06	5.173477664741253e-07
-1.0506457181275462e-05	-2.3099120465642116e-06
0.000368738397449	7.902730143802513e-06
0.0009462801343334	-4.539433423397542e-05
0.0003929618848808	-3.879452236335654e-06
0.0004617391257072	-4.1131832698430475e-05
0.0003110363287322	-2.980860051913593e-05
0.0005459310185881	-3.540538921859598e-05
0.001001767153247	-1.3999819746703177e-05
0.0010747682652847	-3.602431413343141e-05
0.0005794793834472	-3.362031329235647e-05
9.49871973859696e-05	-2.595763269124511e-05
0.0002942785965719	-5.810968395841742e-05
5.23677232212595e-05	-2.2641641314530387e-05
-6.579045107253504e-06	1.0351318840988626e-05
-5.936096367188613e-07	-2.7761897091736007e-06
-1.3159627462663128e-06	1.649009675570353e-07
3.217470192353104e-06	1.000868486156317e-07
-6.773098401404049e-05	3.651578386798647e-06
0.0010163197143662	2.307710767843193e-05
0.0009846125926687	-9.429517632429047e-06
0.0002590664449875	-2.6121609040983488e-05
0.0002742873412913	8.079371002076481e-06
0.0001102423673659	-1.913020331285614e-05
0.0009334055969658	-9.282082839698036e-07
0.0010262992187158	-9.844711637046543e-06
0.0008343382710745	4.703591032398277e-07
0.0001390105639324	1.2013349414696233e-05
-0.0001601597210069	6.184514417338724e-06
8.356841018098236e-06	-6.291325710961906e-07
-4.632998428463741e-07	2.919755459466509e-07
-4.191950289633965e-07	-2.182516487384563e-07
-5.6448688687480945e-06	1.8959653230649975e-06
2.6548281203281655e-05	-7.816791009593376e-06
-0.0001253347844894	2.6717814980033703e-05
0.0004121986921139	-7.009075581114276e-05
0.000774453439575	1.6430501221215184e-05
0.0006938461854679	-4.193615562546055e-05
0.0001372130183814	-1.3739568423836448e-05
0.0004069781621039	-3.733747658887887e-05
0.0007739748887272	-1.7605812536215125e-05
0.0011731950634637	-3.841334301581511e-05
0.0008451509980239	-1.847883767358401e-05
0.0003944271325771	-3.848787234290636e-05
0.0003218762934751	-2.2292999353141987e-05
-4.935689297504948e-05	-2.0338832634199036e-05
5.899169165109511e-05	1.404146952722462e-05
-2.076870945201192e-05	-4.652499167392396e-06
-2.122253147143825e-06	1.1125011693772677e-06
5.293140999210391e-06	-3.3802234645757557e-06
-9.808939890704348e-05	1.568384785317208e-05
0.0002335812370644	-1.3598984369173534e-05
0.0007426213772163	-1.1065218534316968e-05
0.0010039884882725	-3.338112707078383e-05
0.0007883486448262	1.35480876369895e-05
0.0008274020997662	-3.158613969171252e-05
0.0006901180167433	-3.046643131135136e-05
0.0012587888793866	-2.9726770873816382e-05
0.0011555857260939	-2.6246953050590952e-06
0.0007379347775933	-2.6778911455476577e-05
-1.1655640960564409e-05	7.189338787493908e-06
-0.0001328095578318	2.794025819256433e-06
8.318236720733754e-05	2.835113606733805e-06
-2.524679186027242e-05	-1.4741291177298636e-06
-7.650263013185024e-06	3.934942551932647e-06
3.396885874236424e-05	-1.5876880974589555e-05
-2.8048687687570507e-05	2.5487048308008372e-05
0.0001363048994566	-7.844615459650597e-05
0.0004842549301227	3.290725499232965e-05
0.0011649187512818	-6.831158956512865e-05
0.0007088961664355	2.5095376803400096e-05
0.0010597639524776	-5.994913707994544e-05
0.0009722520176214	-6.718909032491769e-06
0.0007210254820707	-5.867456261613214e-05
0.0006329357779744	-2.446514299499663e-05
0.0015411695747916	-3.7249006528109774e-05
0.0009078059821993	-6.464016268831744e-06
-0.0003065847252434	-1.4036452513286998e-05
0.0002274073366614	1.5146934451969708e-05
-7.099020524416143e-05	-5.678807701215154e-06
-4.792038426906778e-06	2.3860535355741486e-06
2.1166694112204444e-05	-9.351673020226488e-06
7.263699126274592e-05	-5.958955817418525e-06
8.322901620707751e-05	-4.047416205822563e-05
8.721255873788879e-05	2.4952633572098988e-05
0.0007390099581573	-5.1821374387636816e-05
0.0007083518329258	2.222662971437659e-05
0.0008593272925121	-3.3562754964147095e-05
0.001053272237109	1.998741268799534e-06
0.0008328577132032	-4.0896365827173e-05
0.0003337018898317	-3.248175793297872e-05
0.0009905696599438	-1.4550442819699828e-05
0.0016288186399887	1.3930227283650646e-05
-0.0001456829816196	-9.497566379749892e-06
0.0001239133738388	1.196231312360678e-05
-4.077024764591072e-05	-4.4924919722216625e-06
3.349439998829959e-06	-1.7557160425545605e-06
-1.4449467609979824e-05	6.6584136732445685e-06
0.0001416351457515	-4.511789375792824e-05
1.8219403446097293e-05	-1.176548415197475e-05
4.0116573999725064e-05	-4.3379515524221584e-05
-5.662873882420877e-05	9.432218453363396e-06
0.0003226484379979	-2.4060477925023474e-05
0.0002366353975789	-9.54373880161265e-06
0.0008405853296767	-3.576847258451686e-05
0.0013766844558909	-1.86318703592629e-05
0.0009475895865017	-1.7999103820515954e-05
0.000258458115044	-2.5853403052604534e-05
0.0015028555599891	-2.3340156813312183e-05
0.0007615039233994	1.268329492391554e-05
-0.0003514838218189	-1.3328263523400924e-05
9.230428242451088e-05	4.695362208329129e-06
-1.607781620854832e-06	-7.908942909527683e-07
1.0676709803903468e-05	1.81612542213637e-06
2.3802710529589013e-05	-2.7862145266905898e-05
0.0002223436667756	-4.589833593687656e-06
8.55021837369165e-05	-3.930561713993761e-05
0.0001447298380255	6.196481747938209e-06
-5.4233942148575567e-05	-3.689925232061762e-05
0.0002329485789092	2.2910614026577673e-05
6.246388681375741e-05	-1.938501278360018e-05
0.0009893403496478	2.188741406242609e-08
0.0016630460665856	-1.051659337535247e-06
0.0008492990691918	8.985976790187685e-06
0.0015687221587748	7.235272594753293e-06
0.0009355559578193	2.132004221056182e-06
-0.0003856897123184	3.548752882137598e-07
9.658433461950564e-05	-2.542829162204625e-07
-2.38383941077655e-06	1.5427864274319848e-06
7.48532266062724e-06	-5.208961117634868e-06
-1.1243711102156956e-05	1.2272500662532685e-05
-5.437231657127585e-06	-4.7758389175152376e-05
-1.48596536522855e-06	-1.0232079929887854e-06
0.0001259677865006	-5.271219020086655e-05
-0.0001017199084379	2.5975913697518983e-05
3.145300075848243e-05	-4.3427822434968e-05
-0.0001725809871046	1.7962023966900413e-05
-0.00029041095883	-1.2365059140673391e-05
-0.0001778271781185	9.373890879267229e-08
0.0009722645751372	-1.326971201501254e-05
0.0009862658810855	-2.5135888750312987e-05
-0.0002390187752244	-1.5981837019478842e-05
0.0001388588774729	9.906536194401349e-06
-4.114692024954953e-05	-3.205500876435958e-06
-1.1845797463705903e-06	3.232540221866439e-07
5.515065939605904e-06	-1.4222257958755684e-06
-1.56929577161844e-05	2.2548132588987765e-06
6.065837551352063e-05	3.2676322451938742e-06
-1.9786068642306056e-05	6.719838953201316e-06
4.0560104323352946e-05	7.65605153856976e-07
-3.7993582039960986e-06	-1.1506216138061162e-06
5.7073832743165434e-05	5.604894894691448e-06
3.879397000294746e-06	1.6596897428982785e-06
0.0001046673139275	4.346912165235649e-06
5.1321273154540984e-05	5.686177841172508e-06
3.915091298796385e-05	2.751501849819125e-06
0.0001236491077461	1.4984424608080784e-05
1.137185633606858e-05	-2.320341244279903e-06
6.44299406631856e-06	3.5996877327467205e-06
-3.121430613249997e-06	-1.3490128205560255e-06
1.5780950058094133e-07	-3.3431025660783136e-08
-7.455570680580293e-07	1.5358096287759869e-07
2.0487287432364295e-06	-9.187546987163237e-08
-9.2492958706851e-06	-1.3982807543055547e-06
2.0480983472797394e-06	-8.413330435463677e-07
-5.973283110140045e-06	-3.250094962105255e-07
3.412529044883356e-07	1.0902678719106887e-07
-8.775581680577547e-06	-1.2781995637076898e-06
-9.632343191540366e-07	-1.547058902263015e-07
-1.4686527913126286e-05	-9.428549222958555e-07
-9.090346058439316e-06	-9.521437352058524e-07
-6.362175220659774e-06	-7.740012278353474e-07
-1.725062292860088e-05	-2.76932908648778e-06
-2.7692291765443123e-06	3.005528970149713e-07
-2.969230471997311e-07	-5.482302697689236e-07
2.66376751261251e-07	2.064218862768665e-07
2.6458879562353968e-08	3.913998207357439e-08
-4.801213427849762e-07	-1.8340497584387665e-07
-3.9383821043510536e-05	1.8824547916165703e-06
-2.8567118838926593e-06	-7.000120250445304e-07
4.265508924152161e-06	3.2029557849173225e-08
-1.2930552230882429e-06	-3.820037988650859e-07
-1.7008522852434143e-06	4.4126255072143946e-07
2.9904844875974193e-06	-6.751123546944885e-07
-2.5376913990550606e-06	1.0722032138379794e-06
-9.683241294129962e-07	2.4594157548908533e-07
-5.496144822634196e-06	2.2970373309286605e-06
-9.764665665418622e-06	3.270057418448043e-06
-2.4569221654823725e-06	1.2997727490712774e-06
-1.402976203695657e-06	4.385110957341389e-07
9.362136584152084e-07	-2.560784374460969e-07
-2.846487489834099e-07	7.031430104530195e-08
-1.7485862834519758e-07	-2.2987417989604839e-07
3.032021937118016e-06	1.0233173688464048e-06
0.0002223877648825	-6.721213425105186e-06
1.696672937299719e-05	3.758987165429066e-06
-1.912838065407825e-05	-1.5654346695495223e-06
3.3869707622235794e-06	3.0978284330603383e-06
1.2963518036906398e-05	-4.069941503565485e-06
-1.584242256347597e-05	4.32988678276316e-06
1.620343617395389e-05	-5.836271220106218e-06
-3.879255232446016e-06	1.6858614468300537e-06
1.2990928174128018e-05	-6.2895175819922405e-06
3.363788653188513e-05	-9.937561181453754e-06
3.268947959060005e-06	-2.5453201765853188e-06
7.326132015335308e-06	-1.949062463554319e-06
-5.396869753689647e-06	1.2520624113147316e-06
1.7022067694536404e-06	-3.5703419484431157e-07
-1.1094195130862404e-05	4.3438673761390373e-08
8.631276934343784e-05	-8.759685297617305e-08
0.0026095197422535	2.3646811688559594e-05
0.0010721693188994	-1.0665485110499823e-06
0.0003768305821337	-3.987460521446314e-06
-0.0001732047076639	5.289708691012817e-07
0.0001168872852642	-7.281695403110233e-06
-4.435628801207656e-05	1.9643805449999037e-06
8.782068079282393e-05	-3.5951125504473356e-06
-0.0001098108758567	2.5838153260890685e-05
-0.0001516612187437	4.7728364268703445e-05
-0.0001713843599513	4.6959516801457506e-05
-9.509981353987062e-05	4.149185238068533e-05
-1.2036160364332051e-05	-2.718979758354221e-06
5.1302227423925745e-06	5.51835469993261e-06
-1.4327942886898337e-06	-2.226345021367255e-06
1.6176443665206974e-07	-2.303749253385685e-07
-2.340037720140123e-06	9.840586501628645e-07
0.0005724452625036	-2.0594436636276817e-05
0.0016085316805103	1.5816921830981587e-05
0.001457926269554	6.061916041976147e-07
0.0004903104951849	7.380605468825177e-06
-2.548581519787039e-05	5.694902628373936e-06
-0.0001020088689666	1.5868375123923075e-05
-4.627442872064797e-05	1.1919227539262113e-06
3.491538816787464e-05	-5.00167788922319e-07
0.0001097784705229	-1.7782711944437015e-05
5.912782415597192e-05	-1.4047118208194526e-05
-4.212903620403329e-05	1.1901004536251024e-05
4.154294681386092e-06	-9.672996944146717e-08
-6.92857826691364e-06	1.9571933144524877e-06
2.2929793325118572e-06	-7.146716037717938e-07
1.177114083479073e-06	-1.9485774493171676e-08
-6.403601830677715e-06	3.89931772492358e-08
0.0003527967430954	1.783830992936641e-05
0.0012854216093524	-3.5851948728614745e-06
0.001565298016087	1.7992345703272947e-05
0.0012388329229446	7.83143598287508e-06
0.0006629952223562	3.967257402574534e-06
0.0002663724729101	1.506325963343983e-06
-2.6394760657546938e-05	2.868656981034582e-05
-0.0001057077024169	2.6548564958187112e-05
-0.0001705097371542	3.153165889869502e-05
-0.0001547975648177	4.647755564503353e-05
-0.000173390905661	4.9246962530635026e-05
-3.654663917683658e-05	1.4566939275714868e-05
1.4917602214058764e-05	-7.782178422103856e-06
-3.406135329857319e-06	2.19663364976994e-06
-1.4322415253723491e-06	5.130368850030357e-07
6.273619177370448e-06	-1.8408050562309352e-06
-0.0002312127293863	-1.5916487949560607e-05
0.0003927408686032	-1.5989144180956184e-06
0.0011740412504395	1.7554416920385668e-05
0.000935118656512	9.039454759699823e-06
0.0008116097740381	3.203292562573615e-05
0.0005619347591322	3.001143844388583e-06
0.0002714167666464	1.1536675004510533e-05
0.0002322994483871	-6.228809749638145e-06
0.0001133966591242	-1.1820632037566192e-05
0.0001964060581474	-3.234387446471125e-05
4.47565605133418e-05	-2.0225059051853167e-06
-4.727798860781805e-05	9.675237869317484e-06
2.907715446302619e-05	-5.117654704633324e-06
-8.642709300752555e-06	1.369742199950316e-06
1.3248797446156062e-06	-6.820961232146752e-07
-2.821535796150558e-06	2.22386133634103e-06
0.0001550467433165	9.489239028747658e-06
-2.6761312380546777e-05	1.1177001792895144e-05
0.0006900935311984	-3.786558083580992e-06
0.0008855157293641	3.2630760688561604e-05
0.0008846560766509	-1.2993221853541035e-05
0.000674284219856	3.072633079940601e-05
0.0007888140427474	4.566275702222097e-07
0.000364617691337	3.443080267462572e-05
-7.80933975100958e-05	3.237737839426777e-05
-0.0002683022689324	3.6077441894255264e-05
-0.0001376109529076	3.496677459697402e-05
-3.5039985402508615e-06	4.691631858460393e-06
-1.2804511272492304e-05	-9.108577075033704e-07
5.251579740435073e-06	2.404618584428281e-07
1.7267380721443706e-06	-1.0117384833046112e-07
-9.53420130535441e-06	7.433201084540152e-07
-2.619616279107501e-05	-1.946393242600959e-05
-0.0001268730376306	1.655243591729126e-05
0.0002570078580457	7.409641423007167e-06
0.000549782494297	7.027332925025257e-06
0.0007400917656809	2.6064922744839637e-05
0.0005433358313555	4.3450819780859296e-06
0.0010299632398772	1.7948762217287125e-05
0.0007306681808516	3.714851739624793e-06
0.0003109162954467	-8.023267515787518e-06
0.000204228557384	-9.478697986163448e-06
6.728702512458197e-05	-1.0000272063758413e-05
-1.2882579318962464e-05	6.252912640740438e-06
8.795739732260646e-06	-4.526200114092617e-06
-2.4962526946428957e-06	1.4629010459553067e-06
1.33619953660093e-06	-4.625483411198273e-07
-3.6063055339375767e-06	1.2737218110230035e-06
0.0001002233827366	1.1234780467544515e-06
-7.910411761749241e-05	1.437348293776068e-05
4.407440790337052e-05	1.0712580361461092e-05
0.0002217308161207	2.1973346736269523e-05
0.0007987510535442	-5.0872098616571505e-06
0.000762104712833	2.4352910183938503e-05
0.0021230380776993	2.4708317014197365e-05
0.0012377202783085	3.164105366019625e-05
0.0004016374282139	1.9529815286251947e-05
-0.0002318339406625	3.745964330388999e-05
-8.530274954537246e-05	1.5686895737249753e-05
4.0501194658054775e-05	-2.9870086673225727e-06
-2.6480568333158456e-05	6.788760100465738e-07
8.142181173297865e-06	-5.712557961181176e-09
-1.9577093692232753e-06	6.704795522625377e-07
5.499391097637005e-06	-1.8189269862564385e-06
-8.723506306264538e-05	1.2913380965149169e-05
2.6462741118773713e-05	-1.2554202837220724e-06
-9.758853717177888e-05	2.547138940264073e-05
0.0002518651642624	-4.481881946135893e-06
0.0003768306129527	3.0743458574207063e-05
0.0006491080941418	1.4450271191158008e-06
0.0011766315308163	2.7209731585140815e-05
0.0016797271674761	2.0999350835024308e-05
0.0014397915093306	2.1838771641599498e-05
0.0005252324274181	-6.157034208522418e-07
5.158550375338208e-05	8.016653652533688e-06
-2.3267429819342928e-05	-1.1460581800916064e-05
2.9615227891316888e-05	9.59543496286534e-06
-1.0743889542562718e-05	-3.307791190374888e-06
-8.344421496064978e-06	3.365210444490972e-06
3.2484212767984285e-05	-1.2371176786799532e-05
-0.0001635109165079	6.343089809313954e-05
0.0001729849238914	-3.982987837485116e-05
-0.0002423329038146	5.220793988323171e-05
0.000211052298928	-3.6744428860376735e-05
-0.000168049951551	5.649026527842277e-05
0.0004472534431674	-2.8665657877883013e-05
0.0003681011794911	3.4695608245094325e-05
0.0015472725308488	1.7226579042131664e-05
0.0015522469942263	5.438493428771172e-05
0.0013408186273592	4.439099547589825e-07
0.000404908710311	2.5271233732704014e-05
-0.0002488250266011	-2.4745153713167674e-05
0.0001916663790386	2.387727204388038e-05
-6.095915967312821e-05	-8.609759981754113e-06
-1.071401547024474e-05	4.209017639153387e-06
4.4232304711333015e-05	-1.604932410736394e-05
-0.0002292373286928	5.4852475829850256e-05
0.0001576540045307	-4.6806260582890314e-05
-0.0002530103875066	7.513263890662781e-05
0.0003077395639741	-5.572041202277918e-05
-0.000438543681329	6.136105108100263e-05
0.0003429812082516	-3.308909775502769e-05
-0.0003465686726115	4.574158186104017e-05
0.0005933324734405	-9.723970838295055e-06
0.001110138236903	1.147398780140156e-05
0.0017055238881382	-1.5186605989914204e-05
0.0016078533554855	1.3253183101789127e-05
-0.0002458259244134	-3.0263165862919805e-05
0.0002080843814714	2.927801819289975e-05
-6.81997132326105e-05	-1.0501772440712787e-05
-1.3217203333425875e-06	2.33332031693885e-07
3.6649084976285375e-06	-1.0850846968296966e-07
-1.3033264878407037e-05	3.3020618562400105e-05
-4.433077025797893e-05	2.213233816034755e-05
-0.0001357002753857	2.437954824206701e-05
6.565118619511344e-05	3.05975271431458e-07
-0.0001191791887304	2.682681464759673e-05
9.865176454430616e-05	-8.448607146564094e-06
-8.34435533603448e-05	1.6403366567059583e-05
6.634871862866475e-05	1.735051701986059e-05
0.0004446738125616	2.618243272609268e-05
0.0016161154155856	2.2879074345656952e-05
0.0024896260976768	2.53970850210025e-05
0.0004452068082971	-3.5462029384305904e-06
-0.0001491537344624	4.470592939150152e-06
3.1788498609075016e-05	-1.7160619753286026e-06
5.659781283217582e-06	-2.9399067794112948e-06
-2.1410235628558698e-05	1.044489077682536e-05
1.595032115239377e-05	-4.566862480139522e-05
-0.0001074847113608	4.135271506393663e-05
8.692354062079167e-05	-2.2197492536477076e-05
-0.0002088423851729	5.881976653293289e-05
0.0001567301772297	-4.410416035568156e-05
-0.0001686554140974	4.0721075677020875e-05
0.0001094782053635	-2.7153029666250988e-05
-0.0001022154135184	-4.618811993558986e-06
-0.0001942707317565	-3.4839086336567984e-05
-0.0003743322540001	-1.6908886806785782e-05
0.0011431509336766	-2.273945208956363e-05
0.0008584077568557	2.0922865954709663e-05
-0.0004133533668079	-1.9252958253497424e-05
0.0001120324594081	6.81860949897174e-06
7.863993883169251e-08	-6.446232120499502e-08
-6.665153429130869e-07	4.50840958899894e-07
2.117312548286584e-05	9.41004753952868e-06
-8.50183143145589e-06	4.940973123405495e-06
-4.484130535779545e-06	-3.260533390376206e-06
7.236921498218925e-06	-1.0401626873494632e-06
-1.2942098314322118e-05	3.8570448014448455e-06
7.000358893963019e-06	-1.4919766534359534e-06
4.5537567550182665e-06	1.3998272983935955e-06
2.8992959432446925e-05	6.165928638982802e-06
9.494779587119834e-05	1.0593030976094536e-05
0.000104485920934	1.412867988373476e-05
8.709820466742416e-05	6.851296235772916e-06
9.58695610581872e-06	4.826839438392963e-07
-4.659354813551056e-06	-4.9885651997166174e-08
1.1458792674120824e-06	-1.5261940824256518e-08
2.910958581073522e-09	2.6811078551835854e-09
3.7256154865098144e-08	-4.2435678593903544e-08
-3.679866094917198e-06	-1.988208622775153e-06
7.527036699853418e-07	-6.251285065061986e-07
1.3105856501697897e-06	4.6317150736412e-07
-1.2727943256826151e-06	1.6618669966296165e-07
1.8328461660295695e-06	-5.070384679665346e-07
-1.0993238770747762e-06	3.063493199633448e-07
-6.83695185034211e-07	-3.012613802610671e-07
-5.051806346791027e-06	-1.1487893365023968e-06
-1.3899192312369676e-05	-2.079192276011767e-06
-1.6964346645296508e-05	-2.6004207062602954e-06
-1.2604507668103915e-05	-1.338739828068267e-06
-5.878931242374805e-07	-5.972713943590887e-08
1.584154518443022e-07	-1.9738116629687577e-08
-1.1347950730208736e-08	1.3691036455633928e-08
9.367458962030393e-08	-3.4888998585849916e-08
-5.690562378358378e-07	1.6334565737583465e-07
-2.357620011091824e-06	-1.6614571881570238e-07
9.979496096979711e-07	6.001620517944261e-07
-1.220775414495443e-06	-3.500630006252823e-07
3.297585406085313e-07	3.822803728870375e-07
1.2824997104737214e-06	-5.919706292681538e-07
-7.552286375784299e-07	4.904054911367343e-07
1.5024814069023426e-06	-5.99200037202671e-07
-2.0031904339641095e-06	8.941402847575747e-07
-1.5825640711528802e-06	3.2406691696046305e-07
4.87534551176105e-07	8.674885638715839e-08
-1.3763692603466065e-06	4.765746402821321e-07
8.134864460185343e-07	-1.8704766674487045e-07
-6.566191918706982e-07	1.1883765816119928e-07
2.1500688739584362e-07	-3.2377442873438936e-08
-4.857906655435785e-07	1.623217433507877e-07
2.945332419882127e-06	-7.315610491661897e-07
1.3711314790264323e-05	9.656136714223948e-07
-5.9883873024715416e-06	-2.6783164131093396e-06
5.766323070768735e-06	1.848429720125181e-06
-1.2054108296697554e-06	-2.1605468109442936e-06
-6.059511863899239e-06	3.142164344947144e-06
3.999468354421362e-06	-2.5931561614689917e-06
-7.640442048443961e-06	3.016144571993279e-06
8.94154579053758e-06	-3.831167500505918e-06
7.111048124775368e-06	-1.248035655566136e-06
-2.439796189094135e-06	-3.4804935479852e-07
6.32873353578859e-06	-1.9960657259628053e-06
-3.887756368969998e-06	7.371870492674174e-07
3.216318258350201e-06	-4.664435935208375e-07
-1.061310939544254e-06	1.2338799948534402e-07
-1.217585107689382e-06	1.592061185858038e-07
8.49972091239386e-06	-5.49911502295657e-07
0.0001974039654716	-1.5079628463343734e-06
9.756220025026887e-06	-2.6615536711770335e-06
-1.3997329409235071e-05	4.53701233141713e-06
7.029984902506943e-06	-4.4762337994904904e-06
-3.7728820225977737e-06	5.93457572918823e-06
-1.2361442048227574e-06	-4.048076459191018e-06
-1.0846198662190769e-05	3.37060945910803e-06
1.5647693132311622e-05	-5.721157609930548e-06
3.098509297778185e-05	-9.378023539842864e-06
3.19468281038321e-05	-1.2007328530749645e-05
2.3070701470690868e-05	-8.629972331776826e-06
1.703893246390681e-07	-2.1474224913455987e-06
2.110026700473856e-06	1.0848594461667296e-06
-9.177463788689124e-07	-3.167579899162087e-07
2.801704500257775e-07	2.8540593306000877e-07
-3.133665230436e-06	-1.304105979478403e-06
-2.0419729313106582e-05	1.5893931439450624e-06
0.0002101897235131	-9.555421563577384e-06
4.373788719324133e-05	3.0085365745204636e-06
-1.741881390190783e-05	-5.2626168714120054e-06
-2.4240263143991287e-06	1.527790005026633e-06
2.8570383491352852e-05	-8.602291397704208e-06
-7.110885472882164e-07	9.001290361284709e-07
1.904169974291794e-05	-9.802287399956573e-06
1.2272681123934115e-05	-5.6454103775603445e-06
2.1335925809466337e-05	-8.549439010726198e-06
4.463791679893011e-05	-1.531716310113788e-05
-4.202049298181373e-06	1.08055364863016e-07
5.723664565320113e-06	-1.0502530002165714e-06
-1.979900627739631e-06	3.7892271574342987e-07
-5.560290863455834e-07	-2.2242204176026058e-07
3.963929760181114e-06	1.0412669649997656e-06
-2.819616620315796e-07	-3.215317977481038e-07
1.9474464161823296e-05	5.103724927457105e-06
0.0002167264542164	-1.1371817418463709e-05
6.522552278270042e-05	-7.017750283391439e-07
6.009963503018178e-06	-6.3328914329543675e-06
-1.6651075701768605e-05	1.4987028520434718e-06
4.524393151055333e-05	-1.4122401539630416e-05
3.041235838654607e-06	-1.2281403444738825e-06
-4.646800597476688e-06	-2.411650044711447e-07
8.13068889162358e-06	-5.167272939522509e-06
3.083734172225209e-05	-1.1144939837273744e-05
1.8116233395571733e-05	-6.178003919752096e-06
-1.0191226865438864e-05	3.3747131692755664e-06
2.8871338617439454e-06	-9.492582933739152e-07
6.647721741815829e-07	-7.602874342694319e-08
-3.566159073975728e-06	4.494176146989283e-08
1.5186048033027672e-06	-2.4470915364696146e-06
-1.893548798845281e-05	-1.5714554939052634e-06
6.268428333184095e-05	-4.942973621918681e-06
0.0001656441659475	-4.9092267850949156e-06
6.488400120633901e-05	-1.0446693394523436e-05
1.7278870930700113e-05	-2.3911650373058524e-06
-2.001975859830854e-05	-3.9054382006096685e-06
2.2276930406219904e-05	-7.813947150397991e-06
3.691945256541409e-05	-9.71875287170417e-06
1.979581234196186e-06	-1.4520744753144223e-06
2.414845673931497e-05	-1.036864449000144e-05
1.629357032198246e-05	-3.532575919740436e-06
-9.002196458858577e-06	1.437405542488736e-06
2.5746156725285735e-06	-3.1521270554289713e-07
1.9675656177717085e-07	-5.617557524232693e-08
-1.0122734615183776e-06	5.598051141283747e-07
7.04812424324908e-06	2.073351381622145e-06
-7.888513345388189e-06	6.82481315810746e-07
1.0366421961545729e-05	-4.080749222741745e-06
7.17529399825643e-05	-9.333594226806816e-06
0.0001205278285994	-8.609156343720059e-07
8.088181693729575e-05	-9.483861940531763e-06
4.0164390275647646e-05	-2.966796512018646e-06
4.792198243003397e-07	-4.4810147307815546e-06
-2.5363400943450005e-05	-1.893688219352183e-06
1.0991976817207056e-05	-5.425471637501083e-07
8.614223863523331e-06	-6.3970166257707724e-06
6.82344879260172e-06	-7.011076431071583e-07
-1.3171227873826709e-06	-8.052821950648177e-07
2.240914998840609e-07	3.403101164162753e-07
-1.6148261194072425e-07	1.0457123576283723e-07
8.223588513189772e-07	-6.812423047962524e-07
-1.608594656336695e-05	1.353470601701182e-06
2.9720357897457666e-05	-7.940739557642808e-06
-9.961129934437726e-06	-2.1671912587273455e-06
1.9893296491432392e-05	-3.0737629569574572e-06
8.088645099639749e-05	-9.704157370444494e-06
0.0001050248430491	-1.8105344348347597e-06
4.914161522899008e-05	-7.367064772357247e-06
2.7456936348863906e-05	-8.451198676518912e-06
4.055738466074315e-05	-6.610057638258049e-06
7.206735774713822e-06	-5.899162159484257e-06
1.1352211570294628e-05	-3.4055896419709976e-06
3.674848161679152e-06	-1.807195485504781e-06
-1.5799170250622331e-06	9.554839893085826e-07
3.464418859626653e-07	-2.673082717382826e-07
3.138613691059485e-07	-6.41979424543901e-08
-1.8648452788421403e-06	5.479135500006401e-07
-2.1978399011741285e-06	1.497894337519226e-06
1.7334444483567532e-06	-2.0290119115211723e-06
3.410911009480664e-05	-8.848106262567566e-06
-1.5343058043271383e-05	-5.632155073688105e-06
4.8236580922886974e-05	-2.5190827913458403e-06
3.963795954579368e-05	-7.494583688457529e-06
0.0002443447351793	-1.2646545145216292e-05
8.600208328567003e-05	-8.213026117407718e-06
-2.6342670472902485e-05	-3.2472438036336215e-06
3.0074615811201725e-05	-8.507194875607884e-06
3.435556151044816e-06	-3.2486099499588727e-06
-9.833485957477023e-06	2.6980541904967167e-06
4.789810682304912e-06	-1.6770168129888955e-06
-1.2627706639210903e-06	5.153498258532309e-07
-8.794982279863797e-07	4.35627436485199e-07
4.292591897335315e-06	-2.011702733477303e-06
2.095577697241415e-06	-7.327320523419938e-07
2.2943976590998032e-05	-1.0507289782894696e-05
8.502235635068492e-07	-5.144581201764051e-07
1.971104973653792e-05	-8.92659243414898e-06
-2.3661127460608237e-06	-2.338620080225089e-06
2.9158112683278935e-05	-8.799058530628955e-06
8.718177749946615e-05	-6.423532062810196e-06
0.0002170993321524	-1.4212793681281142e-05
0.0001140593890835	-9.960402540489522e-06
-1.8559257665270772e-05	-6.8629713054510465e-06
2.3873170365661184e-05	-2.9028606016835555e-06
-1.796377517198023e-05	3.780213968355628e-07
1.2961775574615173e-05	3.649210742596712e-07
-4.136827336683644e-06	-2.125123883249193e-07
-6.550148729672326e-07	1.4807851226670893e-07
3.397962978750234e-06	-6.375746221161986e-07
2.167081462844936e-05	-6.903889951718139e-06
1.6719734047764935e-05	-6.9483507051444425e-06
-4.025346888739872e-06	5.6868651480095524e-08
3.654484851175177e-05	-8.797527253919826e-06
-3.053305506228491e-05	-1.5577503771776408e-06
3.794935949445045e-05	-5.90179264951574e-06
-2.6862298876132608e-05	-3.732815649726046e-06
0.0001206645731013	-1.083174080850669e-05
0.0002389723785848	-1.1968689163816568e-05
3.722196518416794e-05	-3.608819423208349e-06
-1.1395961356476566e-05	-3.733498444201695e-07
1.7615858237598236e-06	-2.7243637066618637e-07
-5.475581582615289e-07	6.440019329311518e-07
-5.1904852485769894e-08	-2.656497371796117e-07
-2.83213515105227e-07	2.9956923932188546e-07
6.299219044881735e-07	-1.1412107194227912e-06
1.822033865341916e-05	-6.318701346776223e-06
2.9093910596077255e-05	-1.1308182238387417e-05
-1.2886264738816902e-06	-2.6853272116297263e-06
2.044758308515623e-05	-7.123767951724679e-06
-2.55422386004524e-06	4.244793937733808e-06
2.251905491412472e-05	-8.902283592499773e-06
1.5839111916391185e-05	-4.943884595865433e-06
-1.773451125372789e-05	-7.833904424964003e-06
2.2990554530943434e-05	-2.0035829393037916e-06
0.000222277013638	-8.476466891996419e-06
4.9894839442410806e-05	-7.775801731693829e-07
-2.790099638021746e-05	2.278619949557892e-07
2.1090494913820344e-05	5.83966817580525e-08
-6.508581741386474e-06	-7.748920795174404e-08
-1.2644617232224288e-06	4.4399161592642834e-07
6.142231966590516e-06	-1.8666694747011784e-06
1.239504720995278e-06	2.749001064015951e-07
5.28747260523435e-05	-1.8010059027553735e-05
8.944096491739442e-06	-2.756161356879509e-06
2.564942012333749e-05	-9.587376784552257e-06
-1.1783736042165556e-05	-4.205768032260143e-06
2.0239540817264246e-05	-3.4829877072740816e-06
-3.6373490552180047e-06	-3.159026602260731e-06
4.7459211587527265e-05	-3.2123107404661075e-06
-2.5238664471598296e-05	1.3185094537816647e-06
6.726654066504048e-05	-3.2765833387676215e-06
0.0002104968204318	-6.476296097876442e-07
-2.4767034832762565e-05	-3.4587460691743793e-06
2.0306252695877337e-05	3.1552706353538277e-06
-6.637412323435612e-06	-1.1114482679957649e-06
1.3557403574503703e-06	-5.462979707615389e-07
-6.167103870596238e-06	2.0924720218074256e-06
1.6769840684707302e-05	-9.090376612729935e-06
-2.4382802047808456e-05	8.487203560687095e-06
3.812878620663773e-05	-1.4648690030829572e-05
-2.3097212769726977e-06	1.3274441372741345e-06
3.0260831523310993e-05	-4.432751657090297e-06
-1.566255581434223e-05	2.0495201068748723e-06
7.818196296161883e-06	1.0065725962200837e-07
-3.8557140947986115e-05	1.0924352994173428e-06
1.7334060946069267e-05	-3.348905961061205e-06
-4.94726265176198e-05	4.3447412712448565e-06
3.695201548902445e-05	-5.538102820735292e-06
9.81773656486552e-05	2.3004420488840365e-06
-5.2947587532969616e-05	-2.9358790101555644e-06
1.5022277882877092e-05	1.1127409276503712e-06
-2.475972778901295e-07	4.8701789933599354e-08
1.303311192877216e-06	-1.7840742750615764e-07
-1.0819880897675434e-06	1.3096746224112891e-06
7.303893228155189e-06	-2.4822611457583837e-06
-3.200276587303114e-06	1.5711642938026506e-06
4.771932733817537e-07	-3.132872820587094e-07
-2.764541929321242e-07	-1.863171083953872e-06
2.165529827449029e-06	3.3659723051847766e-08
-2.594939715844777e-06	-5.76479258474023e-07
9.940275054594825e-06	9.201321604279386e-07
-1.0159403013650302e-06	1.2136849888130943e-06
9.656088757496313e-06	-9.669873647484198e-07
7.806622222361054e-06	1.2362176471507597e-06
-4.8447040232480064e-06	-9.054638941031572e-07
3.877548578005503e-06	7.708096811310807e-07
-1.2201454072785955e-06	-2.6456796260909876e-07
3.9196880095157016e-08	-5.2327370370935805e-09
-2.0832541911633695e-07	1.4812446856017568e-08
9.65842849304292e-08	-2.040564043689041e-07
-1.0306177965169405e-06	3.3853665181999813e-07
3.880506637643337e-07	-2.33716376360934e-07
-1.0435977151730693e-07	7.725505600816602e-08
2.797941333095699e-07	2.576040185389977e-07
-4.083980390375115e-07	-1.1706936309219282e-08
4.598475448397272e-07	1.26838935755503e-07
-1.6644817061720189e-06	-1.9349725734873597e-07
-1.288430009197058e-07	-2.188638160922433e-07
-1.1393562796478662e-06	1.3857096978181633e-07
-1.333868023620226e-06	-2.238441367281331e-07
8.118741081997926e-07	1.588978123615593e-07
-5.998277991850709e-07	-1.3462876994430445e-07
1.861387315341571e-07	4.5889147474395386e-08
-1.9791030771209643e-08	8.810018532617449e-09
1.1778996238192886e-07	-4.1849515359822794e-08
3.701112953559365e-07	4.632317229458226e-08
-1.1708872302134668e-07	-1.66503479212555e-07
2.2555117463591467e-07	9.158847345524173e-08
-4.4488033579507347e-08	-9.324009497598269e-08
-3.178423461926086e-07	1.350212746011163e-07
2.0301752190355337e-07	-1.2128961256134577e-07
-3.804719026202154e-07	1.5329189641560586e-07
4.993527675713835e-07	-2.3311275104876522e-07
3.695066420804725e-07	-8.27202523761203e-08
-1.2701171669586224e-07	-1.6993894489632182e-08
3.368659807318975e-07	-1.2450595255830057e-07
-1.9726099911080496e-07	5.1049373819567724e-08
1.595490540174596e-07	-3.4211332342196554e-08
-5.2158650730662e-08	9.673467647374017e-09
1.045459184011034e-07	-4.3308191610260085e-08
-6.140167470653484e-07	1.9660742815054234e-07
-2.1358028323006633e-06	-2.740660319174638e-07
7.435250575111346e-07	7.577396312334923e-07
-1.014034879242811e-06	-5.086896874104213e-07
4.4173496783977625e-08	5.799816070030918e-07
1.6791565754900925e-06	-8.175795569738187e-07
-1.1893221802260968e-06	7.042887456982744e-07
2.099990446139627e-06	-8.385033424369309e-07
-2.3846335333029744e-06	1.061748358135776e-06
-1.7651701488191094e-06	3.430263689264341e-07
6.463108577328802e-07	7.091858179518269e-08
-1.655065016518408e-06	5.672348391997147e-07
1.0062745829360666e-06	-2.256047427934609e-07
-8.343172527956951e-07	1.540683811629794e-07
2.7484386490581325e-07	-4.3364964553100696e-08
2.498828419495856e-07	-5.690433494469645e-08
-1.6198239115151472e-06	2.0836919652402045e-07
-3.36648103356741e-05	5.52541544753896e-07
-2.19247335345988e-06	8.524700510577977e-07
3.538860040044331e-06	-1.423685954849512e-06
-2.4867038897712644e-06	1.4471577166602027e-06
2.832518644724235e-06	-2.110142527980376e-06
-6.558764374000105e-07	1.414933979758556e-06
4.152648179381174e-06	-1.2688238745250114e-06
-5.985311205520124e-06	2.2026855493721533e-06
-1.024184121929692e-05	3.2843231015139143e-06
-9.788840421013476e-06	3.912831031712075e-06
-7.728784917426524e-06	3.125531894903722e-06
1.551315569407889e-07	5.088469957217083e-07
-7.864961650382261e-07	-1.956130906430522e-07
3.224247905177313e-07	5.0164565881331015e-08
-3.7351719895803234e-08	-7.100819408685682e-08
4.896317288284056e-07	3.254742626023063e-07
3.74532526612586e-06	-4.96438076045707e-07
-3.7511094066868e-05	2.865497024177703e-06
-6.1079248131202386e-06	-8.382923635279049e-07
2.6502362187011924e-06	1.49595764467605e-06
-7.39702418175141e-07	-7.457320326392036e-09
-7.705119503551835e-06	2.4807816515520796e-06
-9.61408378522735e-07	8.063055405438912e-08
-4.325846967255264e-06	2.6559195066624667e-06
-2.4641139759817754e-06	1.5936233478080002e-06
-6.748262752698401e-06	2.707162579632446e-06
-1.2649872057352236e-05	4.656653283659949e-06
6.986998674609339e-07	1.2018613291205397e-07
-1.3196483687197414e-06	2.4053994125118477e-07
4.689402275243448e-07	-9.367913890448425e-08
1.045752835412046e-07	5.3957032173300666e-08
-7.504742365763166e-07	-2.527592758035706e-07
3.236333782523623e-07	1.389867431802798e-07
-1.6818004879920171e-06	-1.5187371338336192e-06
-4.0558589105880465e-05	3.5871377661848297e-06
-1.1685446525909258e-05	3.7113974848512596e-07
-1.434388114866179e-06	1.6365279128707191e-06
2.9731367487469465e-06	-2.189572190611039e-07
-1.1952427211422744e-05	4.256345044293557e-06
-2.7807984045389855e-06	9.503429796974452e-07
-4.027869901433055e-07	3.7428006434961683e-07
-2.5476064036872923e-06	1.7490226786557164e-06
-1.0581349583508672e-05	4.001168936628726e-06
-5.006773157879914e-06	1.820434024783435e-06
2.7257623345837664e-06	-9.56376147412941e-07
-7.610467108989913e-07	2.6394606940216845e-07
-1.5919539834352645e-07	4.015534280943974e-08
7.949626471911451e-07	-9.137484721441786e-08
-1.034404018386984e-06	7.066510443615417e-07
3.5850149828188834e-06	4.366786348325327e-07
-1.1841175333867858e-05	1.6154898622477954e-06
-2.9932517441874217e-05	1.476235327810938e-06
-1.536644257880619e-05	3.799338438643301e-06
-2.7279863541297864e-06	5.521917266193339e-07
1.3022805618605991e-06	1.6209950190594205e-06
-4.9858403302657525e-06	1.9792128751206796e-06
-8.219704463177615e-06	2.8426703932703797e-06
-9.069797996877064e-07	4.4905379679008276e-07
-6.190077850732375e-06	2.976864797258075e-06
-5.5273213203488554e-06	1.3743154829953522e-06
3.1543911650356705e-06	-6.405446910789603e-07
-9.126433288814196e-07	1.5827016465850675e-07
-1.95342044410858e-08	-1.3630788853057269e-08
1.932300042913361e-07	-4.3313092626073155e-08
-2.768104113164944e-07	-7.827509688199404e-07
5.737784155284083e-07	1.2737458805528592e-07
-2.3074478903103893e-06	1.0547865517772837e-06
-1.6072606013439725e-05	3.410880266889881e-06
-1.9289529540302867e-05	-3.870379912186392e-07
-1.8182761522601905e-05	3.5142901023114124e-06
-6.432981163883796e-06	5.111111216462253e-07
-3.0229707988825485e-06	2.0566145580058174e-06
2.837197362824794e-06	8.445681448191946e-07
-2.1925609573928036e-06	2.9593385858924625e-07
-4.508342099496517e-06	2.3645587861489024e-06
-1.0448081673914053e-06	1.5949938583088885e-07
-4.268842917022467e-07	2.7956043827242565e-07
2.033601956102474e-07	-1.099796610560717e-07
2.9846454378048904e-08	-1.2466208227760712e-08
-2.108644893841984e-07	1.2649789776079416e-07
3.715531907536432e-06	-3.798627997338331e-07
-7.843262589851302e-06	2.357882813991409e-06
8.423677176433483e-07	8.81120048340371e-07
-3.4146275347106907e-06	7.647883037796098e-07
-1.8144859884079103e-05	3.598959241064296e-06
-1.7693008063719344e-05	2.7354401846209116e-07
-1.168932662044929e-05	2.719354867638807e-06
-5.815406508779229e-06	2.3358313418477803e-06
-8.908180155220867e-06	1.968384181386503e-06
-2.919821919832915e-06	1.8590177050917763e-06
-2.1752086780564275e-06	9.02485656439493e-07
-1.853031009673506e-06	6.48716566391777e-07
1.041924668374504e-06	-3.357405374201701e-07
-2.8678205920881044e-07	9.105928581632253e-08
-4.5690309727844516e-08	-2.7236587106430712e-09
3.820770402584408e-07	-7.941071133550977e-08
1.6817055450721406e-06	-6.220386563503585e-07
-1.909966048307664e-06	9.568258813381405e-07
-8.634439859099352e-06	2.628559986451274e-06
1.19460539065269e-07	2.156219178496887e-06
-8.052137393451127e-06	3.74447679827707e-07
-1.00552089770094e-05	2.7527161185355893e-06
-4.435830938496224e-05	3.809110203265942e-06
-1.829580170734741e-05	2.98263198383443e-06
3.351447192017297e-06	1.1330635064596534e-06
-8.623429191335688e-06	2.87201936091684e-06
-2.1583328054026016e-06	1.1413251335091909e-06
3.5763215263298096e-06	-8.308650935475564e-07
-1.989894995756796e-06	4.779618901776042e-07
5.679196780202691e-07	-1.3985204016935276e-07
2.009423923987274e-07	-1.0606052778843839e-07
-1.0477327571886127e-06	5.144065383495864e-07
-1.819130119417046e-06	5.498215922718615e-07
-5.522115278043715e-06	2.9328946930046875e-06
-1.8857393771069517e-06	6.338932919297116e-07
-4.796865011210816e-06	2.392715392918501e-06
-1.7272135784728177e-06	1.3468320465256502e-06
-6.367621443350198e-06	2.444720814093553e-06
-1.8023747288170567e-05	2.4021112255887245e-06
-4.0893972948850375e-05	4.329359657743303e-06
-2.2625339616302103e-05	3.2923762548808533e-06
1.741397653900326e-06	2.0873167479265844e-06
-5.578740586102515e-06	9.94970868610618e-07
4.175643026756071e-06	-2.803433139523152e-07
-2.8786589334867857e-06	5.3893760613430123e-08
9.051569794723416e-07	4.174905555883407e-09
1.3321107036817333e-07	-3.5178844413474954e-08
-7.404287447610117e-07	1.6255281616671144e-07
-7.301793562520035e-06	2.4724667826731536e-06
-3.9500905363414975e-06	2.017147742595866e-06
-3.129677449136414e-07	2.517348446987959e-07
-8.267266385112408e-06	2.611213443585609e-06
4.2211212709311115e-06	6.856906334291205e-07
-8.023384178876951e-06	1.760232060931353e-06
3.4696526094061196e-06	1.2680657451675987e-06
-2.41290943325484e-05	3.6000545922001866e-06
-4.55192316873624e-05	4.052242304849088e-06
-6.606478381111645e-06	1.0772115697260338e-06
1.580309300036897e-06	3.3615076346771377e-07
-1.3690536892574182e-07	-1.1780353552848035e-07
5.912734334179581e-08	-1.6449550122349787e-08
1.8411155075267482e-08	1.7781774283166056e-08
3.471243712560364e-08	-5.5295558548073945e-08
-6.6555188215578205e-09	2.05308347755011e-07
-6.508528012044855e-06	2.3868332506146332e-06
-7.718479014633118e-06	3.1306812106011187e-06
-1.2085296584521923e-06	1.3820906586616787e-06
-4.671099271560611e-06	1.7699654753578905e-06
1.3408736487680454e-07	-7.318393713868951e-07
-5.708939277293009e-06	2.434480917737704e-06
-5.649076684909633e-06	1.9891059398808056e-06
1.8825266351811784e-06	2.2150717059741814e-06
-3.949620706973204e-06	6.528291847138095e-07
-4.051704473030116e-05	2.563879232498594e-06
-7.730631071390142e-06	2.411473588579986e-07
4.906231787616241e-06	-1.9222200567101117e-07
-3.839654659063764e-06	1.1651798856187473e-07
1.1919686047278688e-06	-2.6413573687080533e-08
2.538905130764483e-07	-9.276786577416409e-08
-1.321055760294534e-06	4.278473772689458e-07
-1.6947024789497303e-06	6.687838693462409e-07
-1.387077424106362e-05	4.9747213772225705e-06
-5.160512344402542e-06	1.7829565625629227e-06
-4.831182949882115e-06	2.253496536561194e-06
-9.721378220804831e-07	2.005378845285153e-06
-2.7272360562165785e-06	6.040452899868894e-07
-1.53552961986774e-06	1.2258414483087774e-06
-1.0320530202074642e-05	1.1677317652500248e-06
3.919753759234786e-06	7.886144601588496e-08
-1.0883148250220162e-05	7.801677995155196e-07
-3.687592561693906e-05	6.992538112504757e-07
4.4421728279160215e-06	6.028720745938591e-07
-3.5426688825386384e-06	-5.396883323236671e-07
1.152423214967432e-06	1.8931127210189513e-07
-2.543898019607157e-07	1.055417260680528e-07
1.2210539499444671e-06	-4.276099250458385e-07
-3.6344430460060258e-06	1.9781595420998486e-06
4.704508098227335e-06	-1.5588583988110972e-06
-8.860948646817489e-06	3.600643200136264e-06
-2.858509441244759e-06	7.313779670196548e-07
-4.4293659806112894e-06	5.741302289118409e-07
1.0014113440735463e-06	5.630430495449114e-08
4.072067145409032e-07	-3.2329970747909304e-07
7.942486175385211e-06	-4.508999264692346e-07
-2.917526214839065e-06	4.773777244950253e-07
8.90199221644396e-06	-1.045260245214564e-06
-6.273862255487261e-06	1.1668591201305188e-06
-1.7101029980053956e-05	-1.2090613471298077e-07
9.213411043688232e-06	3.633495886695771e-07
-2.61204707978439e-06	-1.5216386314991312e-07
4.937955747802529e-08	-1.084349963965887e-08
-2.807280550571138e-07	4.810491076825226e-08
2.268999278320976e-07	-2.537967764789324e-07
-1.8978210286886235e-06	6.610881431847804e-07
6.561254241001503e-07	-3.464386390262761e-07
3.229659779818783e-07	-3.553616570783057e-08
-8.282074387106516e-07	6.134102016665079e-07
-5.9011396053238534e-08	-4.4833172787899675e-08
2.001360121925132e-07	1.2979241352994528e-07
-1.9059388461978336e-06	-1.3586411857381284e-07
2.5379403407480817e-07	-2.097195004530967e-07
-1.926499350391064e-06	2.6180013645739826e-07
-1.3176015556260231e-06	-2.143171567639586e-07
8.350389295922003e-07	1.5074878979251626e-07
-6.668800991208535e-07	-1.2602721827395686e-07
2.086924285922065e-07	4.3296982594623735e-08
-7.710568347041811e-09	1.1518956392897399e-09
4.4265433797712246e-08	-4.490859923249498e-09
-1.8074801015483462e-08	3.6846338475932434e-08
2.650490300107739e-07	-8.747615767213026e-08
-7.250807441331156e-08	4.9618937632162995e-08
-3.8677209707695875e-08	-4.53561895109142e-09
6.252334946274551e-08	-7.935046507119686e-08
2.8695883814563832e-08	6.013706871585702e-09
-3.9940010953475245e-08	-2.7220830886615682e-08
3.213748820116245e-07	2.9849232432894e-08
2.260934204403982e-08	3.6984596545358266e-08
2.2446863110422177e-07	-3.659899151316494e-08
2.3145944298959145e-07	3.84713500913466e-08
-1.401714209875784e-07	-2.6517240727052767e-08
1.0233529507833489e-07	2.22501861157939e-08
-3.1508648571031624e-08	-7.586816304242459e-09


==> supplementary_files_3/H2/h2_00.csv <==
Re_C	Im_C
-1.78163e-08	3.91555e-09
7.40505e-08	-1.81827e-08
-2.49386e-07	7.21579e-08
4.19807e-07	-1.3627e-07
-5.44826e-07	2.0475e-07
9.86536e-07	-4.23565e-07
-2.71052e-06	1.27694e-06
-6.65413e-07	3.44567e-07
-1.5449e-07	7.64397e-08
1.20269e-06	-6.76962e-07
3.65823e-07	-2.31618e-07
-2.04862e-07	1.42855e-07
1.22599e-07	-9.62887e-08
-1.31633e-07	1.14347e-07
1.17245e-07	-1.06533e-07
-3.98893e-08	3.73066e-08
5.9869e-08	-1.19522e-08
-2.48979e-07	5.60667e-08
8.39345e-07	-2.25403e-07
-1.41412e-06	4.29043e-07
1.83775e-06	-6.50427e-07
-3.33385e-06	1.35564e-06
9.18283e-06	-4.11041e-06
2.27562e-06	-1.12188e-06
5.0987e-07	-2.4021e-07
-4.05013e-06	2.17849e-06
-1.23632e-06	7.4986e-07
6.93606e-07	-4.6409e-07
-4.15938e-07	3.1392e-07
4.47382e-07	-3.73764e-07
-3.98811e-07	3.48593e-07
1.35758e-07	-1.22153e-07
-1.70215e-07	2.71986e-08
7.08696e-07	-1.31078e-07
-2.39399e-06	5.44759e-07
4.04036e-06	-1.05731e-06
-5.26562e-06	1.63759e-06
9.59002e-06	-3.47346e-06
-2.65623e-05	1.06718e-05
-6.72381e-06	2.98931e-06
-1.38335e-06	5.87983e-07
1.15422e-05	-5.64902e-06
3.55118e-06	-1.97123e-06
-1.99985e-06	1.22939e-06
1.2042e-06	-8.38064e-07
-1.29977e-06	1.00346e-06
1.16052e-06	-9.38033e-07
-3.95467e-07	3.29166e-07
3.00959e-07	-3.77769e-08
-1.25436e-06	1.88683e-07
4.24508e-06	-8.17044e-07
-7.17588e-06	1.62227e-06
9.37684e-06	-2.57366e-06
-1.71438e-05	5.56334e-06
4.77592e-05	-1.73346e-05
1.2366e-05	-4.99094e-06
2.3039e-06	-8.89841e-07
-2.0387e-05	9.14965e-06
-6.32421e-06	3.23892e-06
3.57429e-06	-2.0357e-06
-2.16019e-06	1.3984e-06
2.33868e-06	-1.68358e-06
-2.091e-06	1.57729e-06
7.13181e-07	-5.54236e-07
-4.53289e-07	3.65219e-08
1.89208e-06	-1.99057e-07
-6.4204e-06	9.41724e-07
1.08786e-05	-1.95492e-06
-1.42732e-05	3.24109e-06
2.62617e-05	-7.2422e-06
-7.39027e-05	2.31201e-05
-1.99235e-05	6.9834e-06
-3.0293e-06	1.01939e-06
3.04222e-05	-1.20784e-05
9.57728e-06	-4.38238e-06
-5.4436e-06	2.78895e-06
3.3076e-06	-1.93889e-06
-3.59581e-06	2.35388e-06
3.22092e-06	-2.21265e-06
-1.09988e-06	7.79077e-07
8.97965e-07	-3.33511e-08
-3.75471e-06	2.31314e-07
1.27813e-05	-1.31224e-06
-2.17195e-05	2.93763e-06
2.8649e-05	-5.20823e-06
-5.31906e-05	1.21982e-05
0.00015202	-4.03009e-05
4.35885e-05	-1.3054e-05
4.42007e-06	-1.28159e-06
-5.86082e-05	2.04439e-05
-1.88997e-05	7.68856e-06
1.08275e-05	-4.97299e-06
-6.62231e-06	3.50856e-06
7.23302e-06	-4.30208e-06
-6.49179e-06	4.05978e-06
2.21961e-06	-1.43284e-06
-2.64197e-06	8.68683e-09
1.10676e-05	-3.06292e-07
-3.78082e-05	2.59e-06
6.44658e-05	-6.49861e-06
-8.5596e-05	1.25636e-05
0.000160855	-3.11147e-05
-0.000469797	0.000107155
-0.000146221	3.79227e-05
-5.53305e-06	1.4125e-06
0.000162819	-5.09566e-05
5.45402e-05	-2.01109e-05
-3.15841e-05	1.32515e-05
1.94703e-05	-9.49617e-06
-2.13722e-05	1.17613e-05
1.92205e-05	-1.11418e-05
-6.57988e-06	3.94149e-06
-1.36913e-06	-3.93596e-08
5.75319e-06	2.53561e-08
-1.97722e-05	7.1659e-07
3.39171e-05	-2.31661e-06
-4.55933e-05	5.18547e-06
8.77295e-05	-1.39903e-05
-0.000267291	5.15436e-05
-9.58968e-05	2.11676e-05
5.89619e-06	-1.31805e-06
7.19512e-05	-2.02855e-05
2.6549e-05	-8.8793e-06
-1.57403e-05	6.03802e-06
9.85235e-06	-4.42992e-06
-1.0908e-05	5.56443e-06
9.84147e-06	-5.29914e-06
-3.37565e-06	1.88048e-06
2.96058e-07	1.63824e-08
-1.25142e-06	-3.88115e-08
4.35154e-06	-4.14024e-08
-7.5543e-06	3.12672e-07
1.04092e-05	-8.99255e-07
-2.09872e-05	2.75747e-06
6.91286e-05	-1.13243e-05
3.05855e-05	-5.82014e-06
-5.66094e-06	1.14766e-06
-9.07609e-06	2.3954e-06
-4.77556e-06	1.47093e-06
3.01871e-06	-1.07257e-06
-1.96048e-06	8.22343e-07
2.21155e-06	-1.05771e-06
-2.0085e-06	1.01585e-06
6.91593e-07	-3.62284e-07
2.2237e-07	1.1177e-08
-9.11271e-07	-2.24485e-08
2.96804e-06	-5.57586e-08
-4.79301e-06	2.59224e-07
5.57172e-06	-6.02564e-07
-7.3404e-06	1.34733e-06
3.74311e-06	-2.56889e-06
-1.96121e-05	2.22457e-06
1.49459e-05	-2.53138e-06
-3.58167e-05	7.9823e-06
-8.06571e-06	2.30736e-06
4.12033e-06	-1.39572e-06
-2.33738e-06	9.50327e-07
2.45527e-06	-1.14762e-06
-2.17418e-06	1.07765e-06
7.37597e-07	-3.79247e-07
1.83324e-07	2.20227e-08
-7.6503e-07	-7.28667e-08
2.58937e-06	1.39376e-07
-4.36471e-06	-9.25558e-08
5.62924e-06	-1.4203e-07
-9.86089e-06	7.23672e-07
2.45427e-05	-2.78722e-06
2.52919e-06	-6.00696e-07
3.97983e-06	-4.7293e-07
-1.71578e-05	2.96098e-06
-4.79699e-06	1.09801e-06
2.65379e-06	-7.35434e-07
-1.59582e-06	5.42615e-07
1.73447e-06	-6.87824e-07
-1.55571e-06	6.57702e-07
5.31873e-07	-2.33976e-07
-1.47799e-07	-2.51448e-08
6.18553e-07	8.96806e-08
-2.10512e-06	-2.17448e-07
3.56761e-06	2.51958e-07
-4.65182e-06	-1.13688e-07
8.33099e-06	-1.893e-07
-2.17677e-05	1.30973e-06
-3.63038e-06	4.52552e-07
-2.54335e-06	1.81749e-07
1.29657e-05	-1.6181e-06
3.76804e-06	-6.75774e-07
-2.11235e-06	4.77837e-07
1.28324e-06	-3.68534e-07
-1.40388e-06	4.79796e-07
1.26248e-06	-4.63298e-07
-4.32325e-07	1.65766e-07
1.77373e-07	3.98711e-08
-7.43846e-07	-1.48156e-07
2.54092e-06	3.98599e-07
-4.3206e-06	-5.35185e-07
5.66824e-06	4.39066e-07
-1.02607e-05	-3.12875e-07
2.73651e-05	-1.65371e-07
5.24433e-06	-3.10532e-07
2.72075e-06	-5.3396e-08
-1.52405e-05	1.10746e-06
-4.51814e-06	5.69793e-07
2.55175e-06	-4.38872e-07
-1.56013e-06	3.61055e-07
1.71455e-06	-4.87513e-07
-1.54481e-06	4.76857e-07
5.29643e-07	-1.71892e-07
-1.72953e-07	-4.41027e-08
7.26013e-07	1.66301e-07
-2.48423e-06	-4.62827e-07
4.23044e-06	6.47374e-07
-5.564e-06	-5.9177e-07
1.01123e-05	5.99728e-07
-2.71565e-05	-6.2379e-07
-5.41881e-06	1.48526e-07
-2.55236e-06	-2.20882e-08
1.48065e-05	-6.56269e-07
4.42169e-06	-4.3059e-07
-2.50472e-06	3.5783e-07
1.53562e-06	-3.0964e-07
-1.6911e-06	4.29216e-07
1.52505e-06	-4.23595e-07
-5.23163e-07	1.53467e-07
7.7431e-08	2.19119e-08
-3.25311e-07	-8.35093e-08
1.11476e-06	2.37965e-07
-1.90072e-06	-3.41905e-07
2.50507e-06	3.32903e-07
-4.56701e-06	-3.91281e-07
1.23269e-05	6.09079e-07
2.52834e-06	1.914e-09
1.11188e-06	3.84273e-08
-6.62282e-06	1.22039e-07
-1.98883e-06	1.41667e-07
1.12928e-06	-1.3148e-07
-6.93943e-07	1.21231e-07
7.65553e-07	-1.73227e-07
-6.90908e-07	1.72665e-07
2.3713e-07	-6.29048e-08
-1.35775e-08	-4.2066e-09
5.70876e-08	1.6166e-08
-1.95889e-07	-4.68988e-08
3.34376e-07	6.87114e-08
-4.41497e-07	-6.98146e-08
8.07015e-07	8.93243e-08
-2.18713e-06	-1.62744e-07
-4.58098e-07	-1.23425e-08
-1.90894e-07	-1.12862e-08
1.16196e-06	7.04542e-09
3.5055e-07	-1.63293e-08
-1.99457e-07	1.82647e-08
1.22816e-07	-1.83543e-08
-1.35705e-07	2.72142e-08
1.22558e-07	-2.74419e-08
-4.20823e-08	1.00614e-08
1.02994e-07	-1.99915e-08
-4.2844e-07	9.40827e-08
1.44507e-06	-3.79821e-07
-2.43582e-06	7.24864e-07
3.16848e-06	-1.10242e-06
-5.75774e-06	2.30549e-06
1.59097e-05	-7.01911e-06
4.00103e-06	-1.94446e-06
8.42499e-07	-3.90523e-07
-6.92636e-06	3.67808e-06
-2.1233e-06	1.27243e-06
1.19288e-06	-7.88992e-07
-7.16134e-07	5.34528e-07
7.70868e-07	-6.37082e-07
-6.87401e-07	5.94418e-07
2.34045e-07	-2.08345e-07
-3.45902e-07	6.02436e-08
1.43972e-06	-2.87166e-07
-4.86082e-06	1.17786e-06
8.20034e-06	-2.26902e-06
-1.06815e-05	3.48674e-06
1.94463e-05	-7.35368e-06
-5.38704e-05	2.25294e-05
-1.36747e-05	6.31517e-06
-2.77142e-06	1.22038e-06
2.33035e-05	-1.18075e-05
7.16992e-06	-4.11146e-06
-4.0354e-06	2.55886e-06
2.42751e-06	-1.74016e-06
-2.61756e-06	2.07976e-06
2.336e-06	-1.94267e-06
-7.95776e-07	6.81381e-07
9.82312e-07	-1.32266e-07
-4.09333e-06	6.53354e-07
1.38481e-05	-2.79457e-06
-2.34027e-05	5.51231e-06
3.05699e-05	-8.68731e-06
-5.58761e-05	1.86923e-05
0.000155662	-5.81086e-05
4.03583e-05	-1.67318e-05
7.45878e-06	-2.94692e-06
-6.62842e-05	3.04503e-05
-2.05604e-05	1.07615e-05
1.16158e-05	-6.75338e-06
-7.01591e-06	4.63109e-06
7.59096e-06	-5.5682e-06
-6.78502e-06	5.21385e-06
2.31373e-06	-1.83147e-06
-1.73504e-06	1.74554e-07
7.23756e-06	-9.07219e-07
-2.45306e-05	4.09816e-06
4.15219e-05	-8.3184e-06
-5.43833e-05	1.34957e-05
9.97925e-05	-2.96849e-05
-0.00027964	9.37389e-05
-7.41529e-05	2.7772e-05
-1.22997e-05	4.38888e-06
0.000116861	-4.90421e-05
3.65599e-05	-1.76051e-05
-2.07298e-05	1.11414e-05
1.25666e-05	-7.70363e-06
-1.36369e-05	9.317e-06
1.22054e-05	-8.74468e-06
-4.16573e-06	3.07617e-06
2.60939e-06	-1.45776e-07
-1.09012e-05	8.76464e-07
3.70474e-05	-4.50634e-06
-6.28577e-05	9.70613e-06
8.26677e-05	-1.66436e-05
-0.000152675	3.80819e-05
0.000432253	-0.000123595
0.000119327	-3.84881e-05
1.5805e-05	-4.85919e-06
-0.000173866	6.41411e-05
-5.52402e-05	2.36553e-05
3.15031e-05	-1.51756e-05
-1.92001e-05	1.06302e-05
2.09213e-05	-1.29728e-05
-1.8759e-05	1.22196e-05
6.40998e-06	-4.30791e-06
-5.16042e-06	6.47879e-08
2.15965e-05	-7.98514e-07
-7.36319e-05	5.7354e-06
0.0001253	-1.3821e-05
-0.000165686	2.59306e-05
0.000308842	-6.28713e-05
-0.000888353	0.000212216
-0.00026078	7.10676e-05
-2.1656e-05	5.63169e-06
0.000333507	-0.000107239
0.000108695	-4.11398e-05
-6.24955e-05	2.68668e-05
3.83443e-05	-1.91249e-05
-4.19775e-05	2.35922e-05
3.77134e-05	-2.2316e-05
-1.29029e-05	7.88736e-06
1.51553e-05	3.22142e-07
-6.35466e-05	1.98652e-07
0.000217444	-9.54189e-06
-0.000371313	2.82456e-05
0.000494337	-6.02034e-05
-0.000933001	0.000156814
0.0027439	-0.000555299
0.000874144	-0.000203837
1.8382e-05	-3.93244e-06
-0.000920649	0.000263528
-0.00031252	0.000106606
0.00018173	-7.10567e-05
-0.000112412	5.14523e-05
0.000123691	-6.41667e-05
-0.000111352	6.09497e-05
3.81446e-05	-2.1596e-05
7.8305e-06	4.17177e-07
-3.29384e-05	-9.51903e-07
0.000113414	-1.33212e-06
-0.000194884	8.52539e-06
0.000262793	-2.33911e-05
-0.00050826	6.83543e-05
0.00156098	-0.000261656
0.000572973	-0.000111966
-4.34624e-05	8.83162e-06
-0.00040026	0.000102326
-0.000150975	4.64106e-05
9.00165e-05	-3.20226e-05
-5.65819e-05	2.37919e-05
6.28184e-05	-3.01288e-05
-5.67404e-05	2.87816e-05
1.9476e-05	-1.02325e-05
-1.68366e-06	-1.34445e-07
7.12616e-06	3.95204e-07
-2.48406e-05	-3.69363e-07
4.32221e-05	-7.34846e-07
-5.98087e-05	3.7036e-06
0.000121425	-1.2966e-05
-0.000403968	5.62031e-05
-0.000182699	3.02876e-05
3.58755e-05	-6.44865e-06
4.6763e-05	-1.11414e-05
2.6588e-05	-7.47856e-06
-1.70038e-05	5.57528e-06
1.11218e-05	-4.34764e-06
-1.2597e-05	5.64978e-06
1.14582e-05	-5.44701e-06
-3.94917e-06	1.947e-06
-1.30171e-06	-9.90765e-08
5.33657e-06	2.69295e-07
-1.73912e-05	-1.2352e-07
2.80919e-05	-7.87749e-07
-3.26456e-05	2.66519e-06
4.28441e-05	-6.67513e-06
-2.01433e-05	1.37643e-05
0.00011721	-1.078e-05
-8.88481e-05	1.29157e-05
0.000212435	-4.19325e-05
4.78226e-05	-1.2403e-05
-2.44427e-05	7.60284e-06
1.38812e-05	-5.24051e-06
-1.45985e-05	6.37943e-06
1.29347e-05	-6.00877e-06
-4.38986e-06	2.11846e-06
-1.05521e-06	-1.53368e-07
4.40642e-06	5.30174e-07
-1.49311e-05	-1.17558e-06
2.51915e-05	1.16001e-06
-3.25356e-05	1.22092e-08
5.70955e-05	-2.76091e-06
-0.000142453	1.25561e-05
-1.50125e-05	3.09414e-06
-2.28967e-05	2.16344e-06
9.92546e-05	-1.4636e-05
2.78159e-05	-5.65041e-06
-1.54114e-05	3.86452e-06
9.28367e-06	-2.90315e-06
-1.01053e-05	3.72138e-06
9.07002e-06	-3.57315e-06
-3.10228e-06	1.27423e-06
8.48361e-07	1.65995e-07
-3.55306e-06	-6.0514e-07
1.21073e-05	1.55402e-06
-2.05402e-05	-1.96228e-06
2.68277e-05	1.32101e-06
-4.81614e-05	-1.01826e-07
0.000126309	-4.43448e-06
2.15673e-05	-2.0953e-06
1.44255e-05	-6.78427e-07
-7.45714e-05	7.4565e-06
-2.17543e-05	3.35178e-06
1.22183e-05	-2.44947e-06
-7.43725e-06	1.93892e-06
8.14933e-06	-2.56268e-06
-7.33374e-06	2.48796e-06
2.51251e-06	-8.92976e-07
-1.01606e-06	-2.54894e-07
4.26428e-06	9.59354e-07
-1.45858e-05	-2.6587e-06
2.48295e-05	3.70051e-06
-3.26336e-05	-3.34148e-06
5.92311e-05	3.27722e-06
-0.000158639	-2.9974e-06
-3.11275e-05	1.01587e-06
-1.52842e-05	-7.48585e-08
8.73458e-05	-4.19903e-06
2.6013e-05	-2.633e-06
-1.4722e-05	2.16064e-06
9.01964e-06	-1.85472e-06
-9.92844e-06	2.56055e-06
8.9519e-06	-2.52357e-06
-3.07058e-06	9.13577e-07
9.89778e-07	2.78571e-07
-4.1581e-06	-1.06109e-06
1.42472e-05	3.02004e-06
-2.42896e-05	-4.33338e-06
3.20064e-05	4.20655e-06
-5.83307e-05	-4.91212e-06
0.000157336	7.53903e-06
3.21436e-05	-3.39835e-08
1.42815e-05	4.74949e-07
-8.47334e-05	1.67722e-06
-2.54273e-05	1.84681e-06
1.44344e-05	-1.70105e-06
-8.86818e-06	1.5621e-06
9.78199e-06	-2.22792e-06
-8.82771e-06	2.21936e-06
3.02969e-06	-8.08279e-07
-4.42746e-07	-1.37172e-07
1.8616e-06	5.27162e-07
-6.38806e-06	-1.5294e-06
1.09046e-05	2.2408e-06
-1.43994e-05	-2.27696e-06
2.63258e-05	2.91379e-06
-7.13771e-05	-5.31091e-06
-1.4989e-05	-4.04608e-07
-6.20178e-06	-3.67518e-07
3.78552e-05	2.30114e-07
1.14256e-05	-5.32153e-07
-6.50178e-06	5.95353e-07
4.00382e-06	-5.98338e-07
-4.42418e-06	8.87211e-07
3.99562e-06	-8.94649e-07
-1.37198e-06	3.28021e-07
7.75739e-08	2.61476e-08
-3.26432e-07	-1.01199e-07
1.12168e-06	2.97993e-07
-1.91695e-06	-4.43497e-07
2.536e-06	4.65511e-07
-4.64892e-06	-6.31421e-07
1.26573e-05	1.25923e-06
2.71423e-06	1.4421e-07
1.06187e-06	8.91324e-08
-6.63466e-06	-2.02871e-07
-2.01209e-06	4.4234e-08
1.14739e-06	-7.66759e-08
-7.08023e-07	8.80616e-08
7.83602e-07	-1.37174e-07
-7.08186e-07	1.40359e-07
2.43277e-07	-5.18688e-08
-2.33758e-07	3.91043e-08
9.7329e-07	-1.87376e-07
-3.28822e-06	7.73547e-07
5.55082e-06	-1.49599e-06
-7.23916e-06	2.30954e-06
1.32092e-05	-4.89396e-06
-3.6746e-05	1.50767e-05
-9.50607e-06	4.30776e-06
-1.76543e-06	7.60809e-07
1.56173e-05	-7.78276e-06
4.83299e-06	-2.72879e-06
-2.72512e-06	1.70266e-06
1.64168e-06	-1.16035e-06
-1.77195e-06	1.38871e-06
1.582e-06	-1.29787e-06
-5.39061e-07	4.55373e-07
7.84592e-07	-1.15747e-07
-3.26864e-06	5.64137e-07
1.10539e-05	-2.3764e-06
-1.86758e-05	4.64877e-06
2.43895e-05	-7.26548e-06
-4.45867e-05	1.5546e-05
0.000124353	-4.82275e-05
3.247e-05	-1.39495e-05
5.78128e-06	-2.3599e-06
-5.24906e-05	2.49131e-05
-1.63056e-05	8.79733e-06
9.21076e-06	-5.51138e-06
-5.55981e-06	3.77134e-06
6.01107e-06	-4.52691e-06
-5.37085e-06	4.23587e-06
1.83102e-06	-1.48729e-06
-2.22538e-06	2.4102e-07
9.28177e-06	-1.23536e-06
-3.14532e-05	5.5015e-06
5.32331e-05	-1.10877e-05
-6.97175e-05	1.78677e-05
0.000127964	-3.91353e-05
-0.000358943	0.00012341
-9.57151e-05	3.67098e-05
-1.5384e-05	5.59422e-06
0.000148982	-6.3832e-05
4.66733e-05	-2.29104e-05
-2.64659e-05	1.44833e-05
1.60395e-05	-1.00006e-05
-1.73991e-05	1.20819e-05
1.55696e-05	-1.13347e-05
-5.3132e-06	3.98616e-06
3.92627e-06	-2.92326e-07
-1.63932e-05	1.62403e-06
5.56548e-05	-7.81886e-06
-9.4345e-05	1.63654e-05
0.000123894	-2.73493e-05
-0.00022831	6.14969e-05
0.000644255	-0.000197413
0.00017569	-6.05035e-05
2.50071e-05	-8.14596e-06
-0.000262106	0.000102113
-8.28541e-05	3.72881e-05
4.71552e-05	-2.37913e-05
-2.86825e-05	1.65765e-05
3.12046e-05	-2.01538e-05
-2.79599e-05	1.89553e-05
9.54957e-06	-6.67648e-06
-5.89529e-06	1.76159e-07
2.46518e-05	-1.33967e-06
-8.39209e-05	8.00495e-06
0.000142604	-1.82457e-05
-0.000188054	3.28062e-05
0.000348834	-7.74386e-05
-0.000994781	0.000256589
-0.000282373	8.28708e-05
-3.10276e-05	8.5716e-06
0.000388598	-0.000132053
0.000124869	-4.96897e-05
-7.14908e-05	3.21856e-05
4.37202e-05	-2.27471e-05
-4.77592e-05	2.79282e-05
4.28695e-05	-2.63691e-05
-1.46587e-05	9.30959e-06
1.16365e-05	1.55436e-07
-4.87465e-05	5.38411e-07
0.000166492	-8.63522e-06
-0.000283771	2.38754e-05
0.000376304	-4.89345e-05
-0.000704718	0.000124508
0.00204261	-0.000432139
0.000616424	-0.000150683
3.81514e-05	-8.6269e-06
-0.000741487	0.000217445
-0.000244872	8.55085e-05
0.000141395	-5.64971e-05
-8.70638e-05	4.06456e-05
9.55562e-05	-5.04952e-05
-8.59425e-05	4.7895e-05
2.94237e-05	-1.69559e-05
-3.4103e-05	-1.6084e-06
0.000143142	3.25705e-06
-0.000490725	8.82238e-06
0.000839406	-4.20423e-05
-0.00112098	0.00010716
0.00212655	-0.000301035
-0.00630613	0.00110695
-0.00206474	0.000425144
-3.4266e-06	-7.28685e-07
0.00203053	-0.000524832
0.000700951	-0.000219046
-0.000409624	0.000148071
0.000254377	-0.000108565
-0.000280654	0.000136501
0.000252941	-0.000130064
-8.67085e-05	4.61712e-05
-1.75579e-05	-1.39054e-06
7.39429e-05	4.04843e-06
-0.000255152	-3.58665e-06
0.000439309	-7.87364e-06
-0.000594563	3.74995e-05
0.00115698	-0.000125343
-0.00358758	0.00050685
-0.00135267	0.000228604
0.000124995	-2.25508e-05
0.000864019	-0.00019725
0.000335403	-9.36894e-05
-0.000201376	6.58283e-05
0.000127212	-4.96644e-05
-0.00014168	6.35054e-05
0.000128135	-6.08887e-05
-4.40169e-05	2.16947e-05
3.74882e-06	3.96547e-07
-1.58917e-05	-1.29159e-06
5.55562e-05	2.25374e-06
-9.69292e-05	-8.39127e-07
0.000134807	-4.88624e-06
-0.000275982	2.23615e-05
0.000929268	-0.000105323
0.000431236	-6.04669e-05
-9.02757e-05	1.40493e-05
-9.00674e-05	1.90702e-05
-5.7446e-05	1.45605e-05
3.73032e-05	-1.11701e-05
-2.46175e-05	8.89684e-06
2.80195e-05	-1.17073e-05
-2.55331e-05	1.13394e-05
8.80998e-06	-4.06425e-06
3.00251e-06	3.11171e-07
-1.23143e-05	-9.59675e-07
4.01518e-05	1.38877e-06
-6.4869e-05	2.78489e-08
7.53405e-05	-4.03628e-06
-9.83908e-05	1.24377e-05
4.13949e-05	-2.86966e-05
-0.000276908	1.93094e-05
0.000208564	-2.51027e-05
-0.000497253	8.49363e-05
-0.000111869	2.58997e-05
5.72023e-05	-1.61452e-05
-3.252e-05	1.12974e-05
3.42406e-05	-1.38856e-05
-3.03558e-05	1.31263e-05
1.03063e-05	-4.63772e-06
2.38572e-06	4.10743e-07
-9.96962e-06	-1.46512e-06
3.38229e-05	3.55632e-06
-5.7122e-05	-4.13274e-06
7.38879e-05	1.91252e-06
-0.00012992	2.85318e-06
0.000325064	-1.99439e-05
3.51584e-05	-6.07429e-06
5.16841e-05	-3.56762e-06
-0.000225508	2.73283e-05
-6.33673e-05	1.11679e-05
3.51654e-05	-7.85197e-06
-2.12227e-05	6.03472e-06
2.31375e-05	-7.8422e-06
-2.07818e-05	7.56747e-06
7.11143e-06	-2.70652e-06
-1.91191e-06	-4.2615e-07
8.01373e-06	1.581e-06
-2.73448e-05	-4.23792e-06
4.64442e-05	5.66438e-06
-6.07755e-05	-4.58824e-06
0.000109404	3.10202e-06
-0.000288187	2.49517e-06
-5.05849e-05	3.44136e-06
-3.19899e-05	6.83756e-07
0.000168255	-1.24466e-05
4.93039e-05	-6.29258e-06
-2.775e-05	4.81735e-06
1.69275e-05	-3.94626e-06
-1.85799e-05	5.31595e-06
1.67329e-05	-5.19545e-06
-5.7354e-06	1.87189e-06
2.28465e-06	6.36832e-07
-9.59649e-06	-2.42327e-06
3.28721e-05	6.88173e-06
-5.60279e-05	-9.85005e-06
7.37891e-05	9.50803e-06
-0.000134342	-1.09667e-05
0.000361613	1.63728e-05
7.29475e-05	-3.25381e-07
3.34858e-05	1.02995e-06
-0.000196261	4.35983e-06
-5.8769e-05	4.41345e-06
3.33386e-05	-4.01225e-06
-2.04719e-05	3.65833e-06
2.25741e-05	-5.20034e-06
-2.03692e-05	5.17478e-06
6.99023e-06	-1.88349e-06
-2.22317e-06	-6.88659e-07
9.34769e-06	2.64652e-06
-3.20766e-05	-7.67779e-06
5.47559e-05	1.12487e-05
-7.23044e-05	-1.14294e-05
0.000132193	1.46237e-05
-0.000358425	-2.6647e-05
-7.52825e-05	-2.02583e-06
-3.11322e-05	-1.84474e-06
0.000190068	1.14731e-06
5.73684e-05	-2.67471e-06
-3.26461e-05	2.99094e-06
2.01036e-05	-3.00535e-06
-2.22143e-05	4.45596e-06
2.00625e-05	-4.4932e-06
-6.88885e-06	1.6474e-06
9.93535e-07	3.36403e-07
-4.18116e-06	-1.30251e-06
1.43695e-05	3.8386e-06
-2.45611e-05	-5.71791e-06
3.25026e-05	6.01253e-06
-5.96177e-05	-8.18172e-06
0.000162507	1.64002e-05
3.50841e-05	1.92502e-06
1.34652e-05	1.15007e-06
-8.47971e-05	-2.7066e-06
-2.57494e-05	5.3131e-07
1.46895e-05	-9.61671e-07
-9.06719e-06	1.11526e-06
1.00369e-05	-1.74297e-06
-9.0716e-06	1.78513e-06
3.11643e-06	-6.60022e-07
-1.73928e-07	-6.37121e-08
7.32547e-07	2.48179e-07
-2.52109e-06	-7.40561e-07
4.31421e-06	1.11728e-06
-5.72001e-06	-1.20495e-06
1.05208e-05	1.71012e-06
-2.88008e-05	-3.6323e-06
-6.34933e-06	-5.14202e-07
-2.29758e-06	-2.53332e-07
1.48441e-05	8.38065e-07
4.53012e-06	1.77961e-08
-2.58991e-06	1.05701e-07
1.60196e-06	-1.57149e-07
-1.77612e-06	2.63592e-07
1.60641e-06	-2.75236e-07
-5.52104e-07	1.02801e-07
2.44691e-07	-3.38379e-08
-1.0199e-06	1.66529e-07
3.45234e-06	-7.09528e-07
-5.83803e-06	1.39712e-06
7.63755e-06	-2.19988e-06
-1.40079e-05	4.74143e-06
3.93054e-05	-1.48297e-05
1.05379e-05	-4.40582e-06
1.63418e-06	-6.46177e-07
-1.61592e-05	7.49242e-06
-5.06362e-06	2.67342e-06
2.86805e-06	-1.68122e-06
-1.73479e-06	1.15404e-06
1.87817e-06	-1.38806e-06
-1.67908e-06	1.29984e-06
5.72632e-07	-4.56617e-07
-8.20733e-07	9.7414e-08
3.42284e-06	-4.91337e-07
-1.15978e-05	2.15139e-06
1.9629e-05	-4.29896e-06
-2.57147e-05	6.8722e-06
4.72525e-05	-1.49831e-05
-0.000132937	4.72357e-05
-3.5971e-05	1.4215e-05
-5.31291e-06	1.98171e-06
5.42459e-05	-2.38987e-05
1.70665e-05	-8.59514e-06
-9.68431e-06	5.42928e-06
5.86922e-06	-3.74348e-06
-6.36471e-06	4.517e-06
5.6943e-06	-4.2354e-06
-1.94293e-06	1.48902e-06
2.32465e-06	-1.85349e-07
-9.70618e-06	1.01303e-06
3.29553e-05	-4.80642e-06
-5.58736e-05	9.99461e-06
7.34074e-05	-1.66098e-05
-0.000135444	3.72493e-05
0.00038329	-0.000119666
0.000105903	-3.7093e-05
1.38756e-05	-4.56329e-06
-0.000153562	6.07354e-05
-4.87499e-05	2.22453e-05
2.77706e-05	-1.41933e-05
-1.68977e-05	9.88379e-06
1.8384e-05	-1.20102e-05
-1.64719e-05	1.12932e-05
5.62571e-06	-3.97712e-06
-4.09618e-06	1.88585e-07
1.7121e-05	-1.20785e-06
-5.82401e-05	6.50624e-06
9.89031e-05	-1.4283e-05
-0.000130297	2.49116e-05
0.000241394	-5.77222e-05
-0.000687321	0.000189354
-0.000194188	6.0588e-05
-2.20031e-05	6.40194e-06
0.000269457	-9.63277e-05
8.63702e-05	-3.59757e-05
-4.93876e-05	2.31921e-05
3.01612e-05	-1.63122e-05
-3.29089e-05	1.99598e-05
2.95238e-05	-1.88201e-05
-1.00917e-05	6.63895e-06
6.13887e-06	-9.71219e-09
-2.56987e-05	6.68232e-07
8.76607e-05	-5.86433e-06
-0.000149231	1.48143e-05
0.000197446	-2.87085e-05
-0.000368293	7.08618e-05
0.0010601	-0.000241484
0.000311699	-8.17295e-05
2.55711e-05	-6.13836e-06
-0.000397705	0.000122767
-0.000129766	4.74439e-05
7.46632e-05	-3.11101e-05
-4.58482e-05	2.22323e-05
5.02293e-05	-2.7499e-05
-4.51423e-05	2.60388e-05
1.54479e-05	-9.20897e-06
-1.20897e-05	-5.03391e-07
5.07032e-05	8.72946e-07
-0.00017354	4.08838e-06
0.000296352	-1.65144e-05
-0.000394373	3.998e-05
0.000742946	-0.000109673
-0.0021748	0.000395992
-0.000679672	0.000145576
-2.43269e-05	4.33728e-06
0.000753529	-0.000198105
0.000253389	-8.0542e-05
-0.000147117	5.40229e-05
9.09838e-05	-3.93881e-05
-0.000100157	4.93622e-05
9.01932e-05	-4.69779e-05
-3.09033e-05	1.66648e-05
3.53387e-05	2.66736e-06
-0.000148512	-7.57475e-06
0.000510288	5.22347e-06
-0.000874694	1.9097e-05
0.00117261	-7.87839e-05
-0.0022391	0.000252726
0.00671155	-0.000983531
0.00227491	-0.000401474
-5.05933e-05	1.133e-05
-0.0020405	0.000466499
-0.000721096	0.000203221
0.000424139	-0.000139931
-0.000264682	0.000104244
0.000292964	-0.000132409
-0.000264382	0.000126653
9.07051e-05	-4.50641e-05
1.81104e-05	1.94794e-06
-7.63788e-05	-6.33936e-06
0.000264258	1.11488e-05
-0.000456117	-4.64449e-06
0.000620184	-2.16504e-05
-0.00121641	9.73356e-05
0.00381918	-0.000430837
0.00148966	-0.000209321
-0.000168066	2.60064e-05
-0.000841172	0.000167265
-0.000340517	8.48553e-05
0.000206387	-6.1091e-05
-0.000131219	4.70174e-05
0.000146717	-6.08646e-05
-0.000132895	5.86253e-05
4.56953e-05	-2.09451e-05
-3.83043e-06	-5.13872e-07
1.62696e-05	1.78137e-06
-5.70877e-05	-3.91549e-06
9.99502e-05	3.65649e-06
-0.000139929	1.17196e-06
0.000289623	-1.53936e-05
-0.000990598	8.4695e-05
-0.000474878	5.35112e-05
0.000107003	-1.38556e-05
7.15338e-05	-1.31467e-05
5.59874e-05	-1.2514e-05
-3.71795e-05	9.99824e-06
2.48418e-05	-8.19433e-06
-2.84592e-05	1.0961e-05
2.59955e-05	-1.06799e-05
-8.98228e-06	3.84122e-06
-3.21505e-06	-4.31115e-07
1.31911e-05	1.42852e-06
-4.30304e-05	-2.79336e-06
6.95237e-05	2.08607e-06
-8.06628e-05	1.82809e-06
0.000104621	-9.83051e-06
-3.70444e-05	2.71757e-05
0.000305408	-1.40689e-05
-0.00022814	2.13232e-05
0.000541826	-7.70094e-05
0.00012176	-2.45331e-05
-6.22773e-05	1.56457e-05
3.54405e-05	-1.11651e-05
-3.73593e-05	1.38914e-05
3.31402e-05	-1.31911e-05
-1.12561e-05	4.67302e-06
-2.48989e-06	-5.02358e-07
1.04132e-05	1.83596e-06
-3.53761e-05	-4.74687e-06
5.98121e-05	6.0541e-06
-7.75027e-05	-4.23508e-06
0.000136594	9.41954e-07
-0.000342948	1.09987e-05
-3.83173e-05	5.20233e-06
-5.37435e-05	2.23185e-06
0.000236468	-2.19312e-05
6.666e-05	-9.81089e-06
-3.70608e-05	7.17736e-06
2.24129e-05	-5.68973e-06
-2.44772e-05	7.52697e-06
2.20022e-05	-7.30963e-06
-7.53282e-06	2.62395e-06
1.98746e-06	5.02813e-07
-8.33796e-06	-1.89326e-06
2.8496e-05	5.25224e-06
-4.84642e-05	-7.31936e-06
6.356e-05	6.62959e-06
-0.0001148	-6.55403e-06
0.000304091	6.17066e-06
5.52702e-05	-1.98689e-06
3.24691e-05	2.10574e-07
-0.000174844	7.99697e-06
-5.15254e-05	5.10004e-06
2.90734e-05	-4.2025e-06
-1.77787e-05	3.61634e-06
1.95515e-05	-4.99826e-06
-1.76227e-05	4.92782e-06
6.04361e-06	-1.7843e-06
-2.36852e-06	-7.33412e-07
9.95843e-06	2.81831e-06
-3.41696e-05	-8.17501e-06
5.8324e-05	1.19753e-05
-7.70016e-05	-1.21635e-05
0.000140724	1.55518e-05
-0.000381224	-2.82948e-05
-7.96466e-05	-2.11788e-06
-3.34182e-05	-1.97138e-06
0.00020287	1.20324e-06
6.11765e-05	-2.85847e-06
-3.48039e-05	3.19219e-06
2.14288e-05	-3.20567e-06
-2.36764e-05	4.75174e-06
2.13822e-05	-4.79106e-06
-7.34186e-06	1.75652e-06
2.30191e-06	7.85425e-07
-9.68838e-06	-3.04306e-06
3.33035e-05	8.9804e-06
-5.69354e-05	-1.3396e-05
7.53732e-05	1.41272e-05
-0.000138349	-1.93225e-05
0.000377624	3.90382e-05
8.21446e-05	4.74458e-06
3.08509e-05	2.70619e-06
-0.00019605	-6.70369e-06
-5.96214e-05	1.09288e-06
3.40297e-05	-2.14877e-06
-2.1013e-05	2.53512e-06
2.32661e-05	-3.98465e-06
-2.10306e-05	4.08769e-06
7.22522e-06	-1.51267e-06
-1.02761e-06	-3.80816e-07
4.32895e-06	1.48479e-06
-1.49039e-05	-4.43908e-06
2.55136e-05	6.71031e-06
-3.3851e-05	-7.26498e-06
6.23436e-05	1.03785e-05
-0.000171106	-2.22584e-05
-3.82579e-05	-3.27668e-06
-1.32683e-05	-1.51406e-06
8.73174e-05	5.25004e-06
2.67251e-05	2.03831e-07
-1.52932e-05	5.67278e-07
9.46608e-06	-8.93029e-07
-1.04999e-05	1.51827e-06
9.49824e-06	-1.59094e-06
-3.26479e-06	5.95301e-07
1.79713e-07	7.16849e-08
-7.57702e-07	-2.80945e-07
2.6124e-06	8.4877e-07
-4.47745e-06	-1.29651e-06
5.95223e-06	1.43204e-06
-1.09935e-05	-2.11085e-06
3.03059e-05	4.7111e-06
6.91936e-06	7.73392e-07
2.25301e-06	3.1365e-07
-1.52629e-05	-1.29349e-06
-4.69631e-06	-1.51195e-07
2.69339e-06	-3.36623e-08
-1.67068e-06	1.16244e-07
1.85612e-06	-2.21929e-07
-1.68022e-06	2.39097e-07
5.77791e-07	-9.07263e-08
-2.14908e-07	1.84326e-08
8.97781e-07	-9.91422e-08
-3.0517e-06	4.63735e-07
5.18061e-06	-9.58644e-07
-6.82673e-06	1.58736e-06
1.26794e-05	-3.56727e-06
-3.63671e-05	1.15826e-05
-1.06389e-05	3.78217e-06
-8.92402e-07	2.89686e-07
1.35859e-05	-5.47033e-06
4.40722e-06	-2.04373e-06
-2.52396e-06	1.30942e-06
1.54045e-06	-9.13634e-07
-1.67827e-06	1.11097e-06
1.50436e-06	-1.04485e-06
-5.13913e-07	3.67999e-07
7.19866e-07	-4.77927e-08
-3.00899e-06	2.73716e-07
1.02384e-05	-1.35452e-06
-1.73959e-05	2.87341e-06
2.2956e-05	-4.87314e-06
-4.27218e-05	1.11342e-05
0.000122877	-3.65327e-05
3.62748e-05	-1.2102e-05
2.79914e-06	-8.44073e-07
-4.54788e-05	1.73057e-05
-1.48229e-05	6.53058e-06
8.50546e-06	-4.20701e-06
-5.20136e-06	2.95114e-06
5.67576e-06	-3.60207e-06
-5.09127e-06	3.39277e-06
1.74007e-06	-1.19604e-06
-2.03326e-06	5.64264e-08
8.50901e-06	-4.44259e-07
-2.90136e-05	2.70526e-06
4.93854e-05	-6.212e-06
-6.53655e-05	1.12599e-05
0.000122176	-2.68487e-05
-0.000353612	9.03897e-05
-0.000106565	3.09666e-05
-6.60369e-06	1.67871e-06
0.000127938	-4.31441e-05
4.21518e-05	-1.66673e-05
-2.42883e-05	1.08718e-05
1.49135e-05	-7.71867e-06
-1.6326e-05	9.50009e-06
1.46657e-05	-8.97766e-06
-5.017e-06	3.1712e-06
3.57331e-06	2.06667e-08
-1.49704e-05	2.78938e-07
5.11448e-05	-3.04316e-06
-8.72042e-05	8.00833e-06
0.000115756	-1.59601e-05
-0.000217313	4.01493e-05
0.000633131	-0.000139279
0.000195051	-4.95106e-05
8.93675e-06	-1.86388e-06
-0.000223016	6.70241e-05
-7.43512e-05	2.65634e-05
4.30212e-05	-1.75549e-05
-2.65166e-05	1.26178e-05
2.91119e-05	-1.56603e-05
-2.61843e-05	1.48477e-05
8.9647e-06	-5.25504e-06
-5.33376e-06	-2.67732e-07
2.23822e-05	5.7642e-07
-7.66901e-05	1.15316e-06
0.000131102	-6.18786e-06
-0.000174833	1.62286e-05
0.000330662	-4.59742e-05
-0.000974778	0.000169145
-0.000312396	6.43104e-05
-5.4019e-06	5.30031e-07
0.000325239	-8.23598e-05
0.000110891	-3.41804e-05
-6.46189e-05	2.30929e-05
4.00642e-05	-1.6934e-05
-4.41704e-05	2.12971e-05
3.97995e-05	-2.02952e-05
-1.36416e-05	7.20512e-06
1.04497e-05	9.77359e-07
-4.39373e-05	-3.0306e-06
0.0001511	4.24857e-06
-0.000259189	1.03386e-06
0.000347856	-1.71697e-05
-0.000665182	6.32319e-05
0.0019973	-0.000257388
0.000679931	-0.000108507
-1.69243e-05	3.89419e-06
-0.000603846	0.000125979
-0.000214165	5.61186e-05
0.000126154	-3.90792e-05
-7.88448e-05	2.9408e-05
8.7376e-05	-3.75971e-05
-7.88946e-05	3.60515e-05
2.7077e-05	-1.28462e-05
-3.03503e-05	-3.87066e-06
0.000127906	1.3153e-05
-0.000441792	-2.73175e-05
0.000761043	2.26063e-05
-0.00102995	1.60142e-05
0.00199974	-0.000121785
-0.00616255	0.000580216
-0.0022733	0.000280505
0.000176825	-2.61859e-05
0.00157922	-0.000276511
0.000599652	-0.000136144
-0.000359005	9.82819e-05
0.000226795	-7.60949e-05
-0.000252906	9.89691e-05
0.000228901	-9.55044e-05
-7.86738e-05	3.41586e-05
-1.53661e-05	-2.45441e-06
6.50244e-05	8.7689e-06
-0.000226414	-2.12065e-05
0.000393192	2.41703e-05
-0.000540943	-8.81151e-06
0.00108297	-3.11191e-05
-0.00351187	0.000215659
-0.00148795	0.000132796
0.000238384	-2.54567e-05
0.00058281	-8.50648e-05
0.000272179	-5.31433e-05
-0.000169596	4.08608e-05
0.000109711	-3.30651e-05
-0.00012387	4.40847e-05
0.000112614	-4.29222e-05
-3.88082e-05	1.54319e-05
3.16465e-06	5.89523e-07
-1.35095e-05	-2.17791e-06
4.78583e-05	5.73174e-06
-8.45635e-05	-7.39415e-06
0.000120481	5.07965e-06
-0.000256755	7.31054e-07
0.000914725	-3.24365e-05
0.000474508	-3.00682e-05
-0.000124477	1.02396e-05
-7.19177e-06	1.24289e-06
-3.88937e-05	6.5915e-06
2.7938e-05	-5.98581e-06
-1.94079e-05	5.31294e-06
2.26561e-05	-7.41587e-06
-2.0831e-05	7.33453e-06
7.22551e-06	-2.66097e-06
3.01422e-06	5.77551e-07
-1.23731e-05	-2.04847e-06
4.03749e-05	4.92628e-06
-6.51978e-05	-5.68915e-06
7.53631e-05	2.67965e-06
-9.58721e-05	3.0832e-06
1.65944e-05	-1.92566e-05
-0.000306741	1.56312e-06
0.000224514	-1.02271e-05
-0.000527774	4.77358e-05
-0.000118144	1.73933e-05
6.04108e-05	-1.17942e-05
-3.44194e-05	8.83913e-06
3.63466e-05	-1.13183e-05
-3.22718e-05	1.08595e-05
1.09681e-05	-3.87021e-06
2.18786e-06	5.62447e-07
-9.16436e-06	-2.11763e-06
3.12167e-05	5.87481e-06
-5.28971e-05	-8.18824e-06
6.87877e-05	7.41991e-06
-0.000121853	-7.33619e-06
0.000308471	6.82747e-06
3.72857e-05	-2.40255e-06
4.64685e-05	3.61088e-07
-0.000208951	8.61881e-06
-5.93331e-05	5.61277e-06
3.31123e-05	-4.64281e-06
-2.01058e-05	4.00238e-06
2.20292e-05	-5.5349e-06
-1.98304e-05	5.45735e-06
6.79563e-06	-1.97605e-06
-1.72977e-06	-5.35188e-07
7.27025e-06	2.05573e-06
-2.49277e-05	-5.95781e-06
4.25155e-05	8.71918e-06
-5.60315e-05	-8.83734e-06
0.000102003	1.12461e-05
-0.000273988	-2.02429e-05
-5.42396e-05	-1.32837e-06
-2.61814e-05	-1.49179e-06
0.000150854	8.43851e-07
4.50972e-05	-2.11871e-06
-2.55922e-05	2.35355e-06
1.57317e-05	-2.35722e-06
-1.7367e-05	3.4897e-06
1.56794e-05	-3.51709e-06
-5.38278e-06	1.28914e-06
2.04906e-06	7.53627e-07
-8.63259e-06	-2.93725e-06
2.97259e-05	8.77492e-06
-5.08981e-05	-1.3255e-05
6.75693e-05	1.43331e-05
-0.000124617	-2.04509e-05
0.000343094	4.38969e-05
7.81152e-05	6.63527e-06
2.55865e-05	2.83463e-06
-0.000172675	-9.89651e-06
-5.30379e-05	-2.64135e-07
3.03782e-05	-1.2059e-06
-1.8813e-05	1.82356e-06
2.08721e-05	-3.07246e-06
-1.88822e-05	3.21216e-06
6.49052e-06	-1.20053e-06
-1.98614e-06	-7.95435e-07
8.37672e-06	3.11927e-06
-2.89008e-05	-9.43516e-06
4.95694e-05	1.44308e-05
-6.59996e-05	-1.59827e-05
0.000122304	2.36867e-05
-0.000339512	-5.34282e-05
-8.04869e-05	-9.31711e-06
-2.30997e-05	-3.24016e-06
0.000165991	1.4228e-05
5.14945e-05	1.7169e-06
-2.96012e-05	3.34269e-07
1.8389e-05	-1.25648e-06
-2.04468e-05	2.41848e-06
1.85146e-05	-2.61057e-06
-6.36787e-06	9.91557e-07
8.84636e-07	3.8132e-07
-3.73462e-06	-1.50258e-06
1.29065e-05	4.58904e-06
-2.21681e-05	-7.08557e-06
2.95866e-05	7.98756e-06
-5.50284e-05	-1.21584e-05
0.000153676	2.83408e-05
3.74465e-05	5.37617e-06
9.75616e-06	1.63319e-06
-7.36244e-05	-8.23466e-06
-2.30127e-05	-1.36567e-06
1.32666e-05	1.94743e-07
-8.26264e-06	3.49176e-07
9.20433e-06	-8.46764e-07
-8.34111e-06	9.5568e-07
2.87025e-06	-3.70784e-07
-1.54392e-07	-7.11086e-08
6.52367e-07	2.81334e-07
-2.25794e-06	-8.66077e-07
3.88321e-06	1.34754e-06
-5.1936e-06	-1.54052e-06
9.68949e-06	2.39339e-06
-2.71901e-05	-5.71518e-06
-6.76528e-06	-1.1486e-06
-1.6307e-06	-3.15146e-07
1.28242e-05	1.75335e-06
4.03345e-06	3.38893e-07
-2.33093e-06	-9.15279e-08
1.45501e-06	-2.56878e-08
-1.62354e-06	1.09183e-07
1.47232e-06	-1.32105e-07
-5.06867e-07	5.28422e-08
2.89826e-07	-1.10689e-08
-1.21434e-06	7.60895e-08
4.1511e-06	-4.30583e-07
-7.0857e-06	9.65904e-07
9.43876e-06	-1.72603e-06
-1.78858e-05	4.12073e-06
5.31656e-05	-1.41458e-05
1.76867e-05	-5.29587e-06
-2.02815e-07	1.00066e-07
-1.64589e-05	5.75392e-06
-5.72136e-06	2.33403e-06
3.33826e-06	-1.53735e-06
-2.06454e-06	1.09654e-06
2.26767e-06	-1.35196e-06
-2.03927e-06	1.27825e-06
6.98041e-07	-4.51641e-07
-9.69327e-07	1.83478e-08
4.06383e-06	-1.76193e-07
-1.39066e-05	1.17241e-06
2.37597e-05	-2.77406e-06
-3.16984e-05	5.16779e-06
6.01991e-05	-1.26528e-05
-0.000179496	4.40675e-05
-6.02472e-05	1.67719e-05
1.04273e-06	-4.23757e-07
5.48369e-05	-1.79976e-05
1.91883e-05	-7.40111e-06
-1.12213e-05	4.90853e-06
6.95446e-06	-3.524e-06
-7.65115e-06	4.36434e-06
6.88544e-06	-4.13365e-06
-2.35798e-06	1.46209e-06
2.72888e-06	5.34305e-08
-1.1455e-05	5.52499e-08
3.92871e-05	-1.79253e-06
-6.72526e-05	5.23677e-06
9.00175e-05	-1.11352e-05
-0.000171785	2.92412e-05
0.000515802	-0.000105697
0.000176664	-4.18531e-05
-5.39329e-06	1.6695e-06
-0.000152575	4.36696e-05
-5.42211e-05	1.8554e-05
3.18679e-05	-1.25038e-05
-1.98382e-05	9.11153e-06
2.18982e-05	-1.13981e-05
-1.97352e-05	1.0838e-05
6.76476e-06	-3.84249e-06
-4.7803e-06	-2.53851e-07
2.009e-05	5.75865e-07
-6.90474e-05	8.36121e-07
0.000118417	-5.2395e-06
-0.000159013	1.42805e-05
0.000304965	-4.14415e-05
-0.000922515	0.000156943
-0.000322877	6.50268e-05
1.43956e-05	-3.62532e-06
0.000262698	-6.58061e-05
9.50041e-05	-2.90049e-05
-5.61283e-05	1.98857e-05
3.50913e-05	-1.47177e-05
-3.88544e-05	1.86005e-05
3.50624e-05	-1.77562e-05
-1.20286e-05	6.31013e-06
7.09764e-06	6.92966e-07
-2.98823e-05	-2.1833e-06
0.000103037	3.31689e-06
-0.000177229	-1.49812e-08
0.000239247	-1.08302e-05
-0.000462803	4.20786e-05
0.0014188	-0.000176845
0.00051622	-8.0016e-05
-3.58307e-05	6.77331e-06
-0.00037388	7.63727e-05
-0.000139989	3.60749e-05
8.34714e-05	-2.54866e-05
-5.2553e-05	1.93592e-05
5.84606e-05	-2.48746e-05
-5.28567e-05	2.38946e-05
1.8155e-05	-8.52325e-06
-1.38001e-05	-1.94844e-06
5.82335e-05	6.77857e-06
-0.00020165	-1.5182e-05
0.000348238	1.50084e-05
-0.000473665	1.04502e-06
0.000928314	-4.41755e-05
-0.00290636	0.000235092
-0.00112209	0.00012381
0.000119041	-1.6099e-05
0.000662942	-0.000106393
0.000264965	-5.63507e-05
-0.000160386	4.15696e-05
0.000102015	-3.26965e-05
-0.000114185	4.2911e-05
0.000103488	-4.15444e-05
-3.55984e-05	1.48874e-05
3.96668e-05	6.95624e-06
-0.000167852	-2.52364e-05
0.000584341	6.36639e-05
-0.00101439	-7.7724e-05
0.00139398	4.35767e-05
-0.00278292	3.89153e-05
0.008977	-0.000421752
0.00374971	-0.000283777
-0.000569964	5.49642e-05
-0.00158428	0.000201896
-0.000717755	0.000128105
0.000445204	-9.98134e-05
-0.000287432	8.17301e-05
0.000324344	-0.000109761
-0.000294844	0.000107149
0.000101604	-3.85831e-05
1.96484e-05	4.07759e-06
-8.35893e-05	-1.5234e-05
0.00029406	4.13178e-05
-0.000515836	-5.57081e-05
0.000723928	4.52523e-05
-0.00150104	-2.60107e-05
0.00513483	-7.9236e-05
0.00245517	-0.000106956
-0.000548367	3.44204e-05
-0.000392089	3.88101e-05
-0.000297232	4.37994e-05
0.000197366	-3.79537e-05
-0.00013222	3.32457e-05
0.000151945	-4.62627e-05
-0.000139005	4.57242e-05
4.80797e-05	-1.65828e-05
-3.838e-06	-8.96465e-07
1.65344e-05	3.43912e-06
-5.96043e-05	-9.88396e-06
0.000107105	1.42478e-05
-0.000157565	-1.37382e-05
0.000353655	1.47401e-05
-0.00134808	-1.16104e-05
-0.000783964	1.56829e-05
0.000244118	-9.77733e-06
-0.000129749	9.74731e-06
2.63622e-05	-3.138e-06
-2.55137e-05	4.21613e-06
1.97968e-05	-4.44018e-06
-2.41984e-05	6.69847e-06
2.25834e-05	-6.79708e-06
-7.90005e-06	2.50209e-06
-4.57744e-06	-1.13361e-06
1.87889e-05	4.15834e-06
-6.12565e-05	-1.08799e-05
9.87249e-05	1.41284e-05
-0.000113264	-1.05155e-05
0.00013931	4.32189e-06
1.8916e-05	1.98787e-05
0.000511358	1.4255e-05
-0.000363606	1.47987e-06
0.000841295	-3.72435e-05
0.000186956	-1.83463e-05
-9.54169e-05	1.37842e-05
5.43559e-05	-1.10919e-05
-5.74484e-05	1.4753e-05
5.10366e-05	-1.4341e-05
-1.73526e-05	5.14911e-06
-2.9993e-06	-9.28379e-07
1.25839e-05	3.55988e-06
-4.29876e-05	-1.02799e-05
7.30236e-05	1.49854e-05
-9.53629e-05	-1.50522e-05
0.000170077	1.87612e-05
-0.000435946	-3.20714e-05
-5.92285e-05	-5.59343e-07
-6.11671e-05	-3.07659e-06
0.00028558	1.44482e-06
8.19484e-05	-3.85743e-06
-4.5945e-05	4.2255e-06
2.80212e-05	-4.19754e-06
-3.0805e-05	6.18803e-06
2.77705e-05	-6.22736e-06
-9.52536e-06	2.28057e-06
2.33672e-06	8.48073e-07
-9.84233e-06	-3.30207e-06
3.38781e-05	9.84506e-06
-5.79866e-05	-1.48419e-05
7.69267e-05	1.59889e-05
-0.000141697	-2.26868e-05
0.000389197	4.84166e-05
8.75022e-05	7.31332e-06
2.98108e-05	3.02635e-06
-0.000197661	-1.02763e-05
-6.05457e-05	-1.08584e-08
3.46473e-05	-1.53715e-06
-2.14418e-05	2.17739e-06
2.37778e-05	-3.61025e-06
-2.1507e-05	3.75857e-06
7.39193e-06	-1.4017e-06
-2.74529e-06	-1.16177e-06
1.15938e-05	4.5756e-06
-4.00995e-05	-1.39614e-05
6.8942e-05	2.15408e-05
-9.22328e-05	-2.42666e-05
0.000172494	3.69986e-05
-0.000487485	-8.70792e-05
-0.000126134	-1.78358e-05
-2.56152e-05	-4.05227e-06
0.000220949	2.29795e-05
7.01309e-05	3.65267e-06
-4.05902e-05	-3.08234e-07
2.53385e-05	-1.24816e-06
-2.82565e-05	2.79715e-06
2.56152e-05	-3.1144e-06
-8.81607e-06	1.2008e-06
2.652e-06	1.21231e-06
-1.12133e-05	-4.79829e-06
3.88669e-05	1.47846e-05
-6.69494e-05	-2.30288e-05
8.9867e-05	2.64023e-05
-0.000168998	-4.13261e-05
0.000482135	0.000100468
0.000129893	2.23166e-05
2.17287e-05	4.11788e-06
-0.000210501	-2.79267e-05
-6.77004e-05	-5.45233e-06
3.93556e-05	1.41522e-06
-2.46556e-05	5.14179e-07
2.75616e-05	-1.94057e-06
-2.50102e-05	2.32283e-06
8.6132e-06	-9.25056e-07
-1.17795e-06	-5.75964e-07
4.98589e-06	2.28869e-06
-1.73134e-05	-7.1067e-06
2.98698e-05	1.11517e-05
-4.02024e-05	-1.29574e-05
7.59207e-05	2.06776e-05
-0.000218081	-5.14333e-05
-6.03873e-05	-1.20494e-05
-8.69308e-06	-1.89951e-06
9.27272e-05	1.47534e-05
3.01215e-05	3.21378e-06
-1.75703e-05	-1.08884e-06
1.10394e-05	5.63868e-08
-1.23655e-05	5.48479e-07
1.12302e-05	-7.49505e-07
-3.86959e-06	3.14201e-07
2.05081e-07	1.06602e-07
-8.68879e-07	-4.25021e-07
3.02217e-06	1.32831e-06
-5.22132e-06	-2.09714e-06
7.04397e-06	2.46333e-06
-1.33491e-05	-3.99168e-06
3.85553e-05	1.01053e-05
1.09006e-05	2.46194e-06
1.38206e-06	3.40436e-07
-1.60595e-05	-2.96025e-06
-5.25984e-06	-6.92088e-07
3.07709e-06	2.66652e-07
-1.93821e-06	-5.75188e-08
2.17494e-06	-4.29855e-08
-1.97674e-06	8.3219e-08
6.81448e-07	-3.85098e-08
1.94711e-06	2.69327e-08
-8.22151e-06	8.65457e-08
2.85364e-05	-1.46265e-06
-4.94661e-05	4.12681e-06
6.80089e-05	-8.78074e-06
-0.000136771	2.39751e-05
0.000449389	-9.40593e-05
0.000198081	-4.73198e-05
-3.63604e-05	9.42682e-06
-5.964e-05	1.76707e-05
-3.10549e-05	1.08763e-05
1.95675e-05	-7.83009e-06
-1.26656e-05	5.91695e-06
1.4248e-05	-7.53164e-06
-1.29235e-05	7.20377e-06
4.44635e-06	-2.5627e-06
-6.49113e-06	-2.14385e-07
2.74282e-05	2.37469e-07
-9.53263e-05	3.05409e-06
0.000165434	-1.06108e-05
-0.000227904	2.4991e-05
0.000459705	-7.1525e-05
-0.00151652	0.000287178
-0.00067411	0.000147443
0.000126608	-3.02537e-05
0.00019283	-5.31302e-05
0.000103146	-3.39166e-05
-6.52939e-05	2.46852e-05
4.24006e-05	-1.88257e-05
-4.77984e-05	2.4105e-05
4.33925e-05	-2.31078e-05
-1.49373e-05	8.23158e-06
1.8141e-05	1.29692e-06
-7.67744e-05	-3.61194e-06
0.00026758	1.69257e-06
-0.000465543	1.1967e-05
0.000644179	-4.57299e-05
-0.00130814	0.000152438
0.00435495	-0.000652911
0.0019733	-0.00035301
-0.00038959	7.74895e-05
-0.000496881	0.000116598
-0.000284795	8.16825e-05
0.000182268	-6.10267e-05
-0.000119226	4.75495e-05
0.000135015	-6.17124e-05
-0.000122794	5.94631e-05
4.23182e-05	-2.1247e-05
-3.15318e-05	-3.31277e-06
0.00013365	1.07577e-05
-0.000467112	-1.85217e-05
0.00081476	6.19569e-06
-0.00113254	4.25686e-05
0.00231628	-0.000192021
-0.00778735	0.000903686
-0.00360171	0.000521371
0.000747852	-0.000123111
0.000774843	-0.000154787
0.000485836	-0.000121979
-0.000314849	9.38745e-05
0.00020756	-7.48654e-05
-0.000236125	9.85564e-05
0.000215135	-9.54687e-05
-7.4223e-05	3.42194e-05
4.61582e-05	6.91087e-06
-0.000196136	-2.44976e-05
0.000688687	5.76865e-05
-0.00120642	-6.22332e-05
0.00169031	1.07521e-05
-0.00350157	0.000135896
0.0119851	-0.000859879
0.00575064	-0.000576344
-0.00129744	0.000155653
-0.000862326	0.000133169
-0.00067785	0.000138825
0.000450612	-0.000113046
-0.000301416	9.39687e-05
0.000345629	-0.000126733
-0.000315841	0.000123849
0.000109163	-4.46217e-05
-8.76837e-05	-1.69522e-05
0.000373934	6.28863e-05
-0.00132196	-0.000167351
0.00233088	0.000219494
-0.00330627	-0.000161164
0.00699032	2.47648e-05
-0.0246196	0.000721766
-0.0124924	0.000720573
0.00314906	-0.000243682
0.000664433	-7.40795e-05
0.00115254	-0.000185509
-0.000806304	0.0001663
0.000553603	-0.000147163
-0.000643061	0.000205329
0.00059033	-0.000203072
-0.000204584	7.36739e-05
0.000243076	5.52201e-05
-0.00104193	-0.000210145
0.00371976	0.000593893
-0.00662117	-0.000840645
0.00956466	0.000777372
-0.0208414	-0.000749021
0.0764652	0.000233839
0.041767	-0.00105604
-0.0119051	0.000535406
0.00284341	-0.000221397
-0.00249989	0.000319486
0.00195933	-0.00033825
-0.00141395	0.00032717
0.00167936	-0.000476804
-0.00155315	0.00047856
0.000540567	-0.000175087
0.000110306	2.84193e-05
-0.000478551	-0.000110938
0.00174806	0.000330946
-0.00318076	-0.000497258
0.00478898	0.000528428
-0.0111361	-0.000721968
0.0442801	0.00141272
0.0274034	9.81758e-05
-0.00920521	0.000147779
0.00701589	-0.000342134
-0.000255429	2.54635e-05
0.000527832	-7.56649e-05
-0.000474772	9.56073e-05
0.000610653	-0.000154587
-0.000578714	0.000160279
0.000204171	-5.9711e-05
-1.64333e-05	-4.55828e-06
7.43416e-05	1.86912e-05
-0.000292582	-6.10757e-05
0.00056869	9.99032e-05
-0.000957074	-0.000124079
0.00257918	0.000217176
-0.0118878	-0.000611093
-0.00878045	-0.000204153
0.00349594	1.31537e-05
-0.00427137	0.000122461
-0.000464148	3.59048e-05
0.000130601	-1.57127e-05
-2.78211e-05	4.81218e-06
2.4866e-07	1.84301e-07
9.48555e-06	-2.6456e-06
-5.21094e-06	1.48835e-06
-4.38302e-05	-1.38874e-05
0.000179633	5.21547e-05
-0.000583098	-0.000143986
0.000933786	0.000199338
-0.00104964	-0.000175708
0.00118083	0.000146914
0.00115542	7.00307e-05
0.00583633	0.000313177
-0.00393095	-0.000139368
0.00880159	3.19286e-05
0.0019221	-8.68224e-05
-0.000974916	8.67226e-05
0.000553516	-8.07999e-05
-0.00058446	0.000114881
0.000519188	-0.00011408
-0.00017653	4.1446e-05
-2.2089e-05	-8.19947e-06
9.29199e-05	3.19412e-05
-0.000318957	-9.53367e-05
0.000544258	0.000143891
-0.000716899	-0.000155348
0.0012994	0.000221029
-0.00344336	-0.000471994
-0.00061358	-6.92211e-05
-0.00037978	-3.16038e-05
0.00202093	0.000107498
0.000596985	2.58521e-06
-0.000338156	1.33136e-05
0.000207943	-1.99575e-05
-0.000229859	3.35374e-05
0.000207679	-3.50328e-05
-7.13336e-05	1.3087e-05
1.65016e-05	7.02005e-06
-6.98036e-05	-2.77087e-05
0.000242253	8.49349e-05
-0.000418011	-0.000131698
0.000563714	0.00015002
-0.00107216	-0.000234226
0.0031338	0.00057845
0.000939319	0.000147193
7.19391e-05	8.87555e-06
-0.00120327	-0.000120832
-0.00040206	-2.06282e-05
0.000235845	1.78162e-06
-0.000148465	7.25067e-06
0.000166285	-1.63501e-05
-0.000150973	1.82422e-05
5.20079e-05	-7.04182e-06
-1.89771e-05	-9.25775e-06
8.05592e-05	3.68994e-05
-0.000281434	-0.000115307
0.000488684	0.000182183
-0.000667129	-0.00021496
0.00129757	0.000354451
-0.00394569	-0.000940596
-0.00135996	-0.000284795
3.60396e-05	7.54704e-06
0.00122384	0.000187222
0.000442599	4.57382e-05
-0.000265043	-1.57233e-05
0.000169206	4.89121e-07
-0.000191079	8.8585e-06
0.000174028	-1.19512e-05
-6.00637e-05	4.99075e-06
1.81874e-05	9.51774e-06
-7.73263e-05	-3.8097e-05
0.000270895	0.000120034
-0.000471584	-0.000191147
0.000646797	0.000228764
-0.00126801	-0.000385156
0.00390587	0.00104836
0.00140082	0.000334682
-7.43765e-05	-1.68559e-05
-0.00112359	-0.000204552
-0.000419305	-5.53522e-05
0.000253109	2.22101e-05
-0.000162494	-5.06466e-06
0.000184125	-3.32599e-06
-0.000167917	6.77098e-06
5.80018e-05	-3.17216e-06
-8.02923e-06	-4.47017e-06
3.41819e-05	1.79543e-05
-0.000120026	-5.69431e-05
0.000209377	9.1242e-05
-0.000288223	-0.000110409
0.000568406	0.000188839
-0.00176715	-0.000523629
-0.000651035	-0.000173396
4.5823e-05	1.14984e-05
0.000480962	0.00010049
0.000183932	2.91438e-05
-0.000111718	-1.2725e-05
7.20405e-05	4.11397e-06
-8.1856e-05	-6.40372e-07
7.47317e-05	-1.0775e-06
-2.5831e-05	7.42908e-07
1.39073e-06	8.19523e-07
-5.92757e-06	-3.3012e-06
2.08572e-05	1.05284e-05
-3.64495e-05	-1.69578e-05
5.03324e-05	2.07079e-05
-9.97465e-05	-3.58728e-05
0.000312391	0.000100943
0.000117452	3.43744e-05
-9.7598e-06	-2.6906e-06
-8.1323e-05	-1.90824e-05
-3.17465e-05	-5.831e-06
1.93829e-05	2.69032e-06
-1.25464e-05	-1.02538e-06
1.42901e-05	4.62069e-07
-1.30588e-05	-1.31677e-07
4.51645e-06	-1.92054e-08
-1.11349e-07	-8.14849e-09
4.99132e-07	2.3674e-08
-1.93424e-06	-8.70464e-09
3.71254e-06	-1.09091e-07
-6.13133e-06	4.75897e-07
1.61819e-05	-2.05118e-06
-7.33187e-05	1.19828e-05
-5.32574e-05	1.04366e-05
2.093e-05	-4.58801e-06
-2.49288e-05	6.47274e-06
-2.56728e-06	8.39871e-07
6.64526e-07	-2.67399e-07
-9.93248e-08	6.1904e-08
-6.64321e-08	8.6731e-09
1.15159e-07	-3.70706e-08
-5.05366e-08	1.91302e-08
3.63043e-07	3.35958e-08
-1.63265e-06	-1.0881e-07
6.36151e-06	1.4981e-07
-1.22654e-05	1.27634e-07
2.03979e-05	-1.19626e-06
-5.42715e-05	5.84359e-06
0.000247621	-3.57002e-05
0.000181153	-3.19673e-05
-7.16047e-05	1.42835e-05
8.62995e-05	-2.06562e-05
9.12969e-06	-2.7857e-06
-2.47384e-06	9.29883e-07
4.62274e-07	-2.50499e-07
9.43251e-08	3.32238e-08
-2.75134e-07	6.28981e-08
1.32383e-07	-4.19948e-08
-9.60797e-07	-1.26335e-07
4.35554e-06	4.58239e-07
-1.71995e-05	-1.05996e-06
3.35251e-05	9.19488e-07
-5.66871e-05	1.18797e-06
0.000153707	-1.07388e-05
-0.000712653	7.55961e-05
-0.000529811	7.30824e-05
0.000212122	-3.405e-05
-0.000262291	5.22816e-05
-2.93238e-05	7.67964e-06
8.65063e-06	-2.81366e-06
-2.18196e-06	9.554e-07
6.07357e-07	-4.56849e-07
2.02826e-08	1.81177e-07
-1.20776e-07	-1.10524e-08
1.56407e-06	2.59127e-07
-7.16053e-06	-9.94659e-07
2.87358e-05	2.72139e-06
-5.67383e-05	-3.41328e-06
9.77954e-05	1.12464e-06
-0.000270866	1.01352e-05
0.00127802	-9.38525e-05
0.000966477	-0.00010144
-0.000392119	4.98698e-05
0.000497456	-8.21195e-05
5.85521e-05	-1.31761e-05
-1.85253e-05	5.24623e-06
5.6012e-06	-2.08883e-06
-2.84465e-06	1.4106e-06
1.51053e-06	-9.21928e-07
-3.06451e-07	2.38106e-07
-1.98647e-06	-4.20167e-07
9.30282e-06	1.70926e-06
-3.86909e-05	-5.34905e-06
7.85176e-05	8.08708e-06
-0.000140731	-7.56308e-06
0.000406162	1.9081e-06
-0.00197929	6.15182e-05
-0.00154267	9.58458e-05
0.00064022	-5.36795e-05
-0.00084684	0.000102035
-0.00010761	1.90587e-05
3.72851e-05	-8.56214e-06
-1.35287e-05	4.09206e-06
9.48975e-06	-3.55946e-06
-6.83555e-06	2.82525e-06
1.99853e-06	-8.81718e-07
2.75065e-06	7.07182e-07
-1.36738e-05	-3.1059e-06
6.19306e-05	1.11047e-05
-0.000133351	-1.90641e-05
0.000258103	2.39935e-05
-0.000801065	-3.51927e-05
0.00411225	3.53784e-05
0.00335329	-7.29473e-05
-0.00143674	6.15096e-05
0.00200757	-0.000156579
0.000278837	-3.66261e-05
-0.000105662	1.8964e-05
4.41427e-05	-1.07292e-05
-3.66226e-05	1.10159e-05
2.92006e-05	-9.5737e-06
-9.24683e-06	3.19687e-06
-2.87737e-06	-8.54766e-07
1.92928e-05	4.97628e-06
-0.000117448	-2.41629e-05
0.000294864	4.97665e-05
-0.000669485	-7.98797e-05
0.00234824	0.000167985
-0.0129929	-0.000485498
-0.0112302	-9.14228e-05
0.0049971	-6.02856e-05
-0.0074109	0.000338647
-0.00111967	0.000107913
0.000456026	-6.46184e-05
-0.000209272	4.20291e-05
0.000189622	-4.80769e-05
-0.000157969	4.38822e-05
5.15656e-05	-1.51392e-05
4.38372e-06	1.39694e-06
-1.35872e-05	-4.10398e-06
1.20578e-05	4.40284e-06
4.31745e-05	5.16582e-06
-0.000246502	-3.09683e-05
0.00121198	0.000108578
-0.00777537	-0.000465017
-0.00739418	-0.000245943
0.00347609	5.06476e-05
-0.00556973	9.43053e-05
-0.000924233	6.00253e-05
0.000403293	-4.36152e-05
-0.000199933	3.29138e-05
0.000192778	-4.14247e-05
-0.000165122	3.9289e-05
5.48887e-05	-1.38829e-05
-3.83282e-06	-1.31459e-06
1.45198e-05	4.64328e-06
-3.8409e-05	-1.10109e-05
4.44561e-05	1.22315e-05
4.18172e-06	-3.42147e-06
-0.000260803	-2.1781e-05
0.00220153	0.000153203
0.00238102	0.000115257
-0.00119153	-3.80015e-05
0.0020618	5.61619e-06
0.000370405	-1.60052e-05
-0.000170019	1.44825e-05
8.8641e-05	-1.2445e-05
-8.86374e-05	1.68094e-05
7.70856e-05	-1.63602e-05
-2.58719e-05	5.87074e-06
9.61911e-06	3.65908e-06
-3.92681e-05	-1.39158e-05
0.000126231	3.94878e-05
-0.000199539	-5.63588e-05
0.000215457	5.32721e-05
-0.000198644	-5.33064e-05
-0.000620187	1.32906e-05
-0.0016213	-9.61467e-05
0.0010215	5.64821e-05
-0.00218547	-7.42394e-05
-0.00046451	3.67641e-06
0.000233002	-1.12648e-05
-0.000131285	1.34366e-05
0.000138108	-2.08129e-05
-0.000122539	2.1185e-05
4.16374e-05	-7.79847e-06
2.45234e-06	1.07583e-06
-1.0382e-05	-4.262e-06
3.60874e-05	1.31671e-05
-6.23684e-05	-2.05919e-05
8.43843e-05	2.39055e-05
-0.000161529	-3.88029e-05
0.000477831	0.000102957
0.000149929	3.33458e-05
6.1557e-06	-2.89837e-06
-0.000172306	-1.36767e-05
-5.88334e-05	-2.81101e-06
3.4707e-05	2.87272e-07
-2.193e-05	9.98407e-07
2.46145e-05	-2.30547e-06
-2.23658e-05	2.58728e-06
7.70837e-06	-1.00177e-06
-1.5163e-06	-7.52237e-07
6.51992e-06	3.03979e-06
-2.33706e-05	-9.76516e-06
4.16673e-05	1.5873e-05
-6.0092e-05	-1.98616e-05
0.000129515	3.65139e-05
-0.000464672	-0.000115189
-0.000241957	-5.32582e-05
6.33584e-05	1.28774e-05
5.44724e-06	4.66938e-08
2.08726e-05	2.17726e-06
-1.50959e-05	-9.46911e-07
1.06287e-05	7.81285e-08
-1.25696e-05	5.2074e-07
1.16275e-05	-7.39265e-07
-4.04921e-06	3.15433e-07
1.56799e-06	8.81911e-07
-6.81359e-06	-3.61555e-06
2.49152e-05	1.19406e-05
-4.52765e-05	-1.99285e-05
6.76912e-05	2.61757e-05
-0.000154574	-5.17525e-05
0.000597724	0.000177914
0.000353037	9.37485e-05
-0.000111609	-2.70856e-05
6.32417e-05	1.24992e-05
-1.11509e-05	-1.98535e-06
1.13832e-05	1.4183e-06
-9.08292e-06	-5.92593e-07
1.13107e-05	1.69918e-07
-1.06386e-05	7.97637e-08
3.74e-06	-8.22465e-08
-1.44436e-06	-8.67109e-07
6.30409e-06	3.57676e-06
-2.32403e-05	-1.19507e-05
4.25516e-05	2.01637e-05
-6.44867e-05	-2.70043e-05
0.000150273	5.48925e-05
-0.000595157	-0.000194568
-0.000364113	-0.00010691
0.000120188	3.24224e-05
-8.40573e-05	-1.88048e-05
6.40761e-06	1.50047e-06
-8.93912e-06	-1.42871e-06
7.68232e-06	7.45155e-07
-9.82725e-06	-4.48896e-07
9.32028e-06	2.13145e-07
-3.29175e-06	-2.70997e-08
6.1878e-07	3.93652e-07
-2.71035e-06	-1.63181e-06
1.00568e-05	5.50298e-06
-1.85221e-05	-9.36488e-06
2.83633e-05	1.27329e-05
-6.70928e-05	-2.64342e-05
0.000270263	9.58318e-05
0.000169305	5.42393e-05
-5.74239e-05	-1.69895e-05
4.47849e-05	1.11748e-05
-1.44071e-06	-4.71105e-07
3.31172e-06	6.40587e-07
-3.06504e-06	-3.87053e-07
4.01771e-06	2.963e-07
-3.83843e-06	-1.94293e-07
1.36116e-06	4.8757e-08
-1.04557e-07	-7.01778e-08
4.59393e-07	2.92136e-07
-1.71409e-06	-9.92953e-07
3.17273e-06	1.70205e-06
-4.90065e-06	-2.34351e-06
1.1734e-05	4.94995e-06
-4.78992e-05	-1.82716e-05
-3.05469e-05	-1.0582e-05
1.05657e-05	3.39558e-06
-8.83858e-06	-2.42887e-06
5.56122e-08	4.58652e-08
-4.85521e-07	-1.10186e-07
4.85938e-07	7.49774e-08
-6.52076e-07	-6.54685e-08
6.2725e-07	4.82429e-08
-2.23265e-07	-1.38273e-08
-4.93504e-07	-2.29937e-08
1.99715e-06	4.22702e-08
-6.32356e-06	1.38609e-07
9.86661e-06	-5.6249e-07
-1.0408e-05	1.16203e-06
8.98061e-06	-1.88944e-06
3.33839e-05	-2.30518e-06
8.0281e-05	-1.32761e-05
-4.97096e-05	9.7664e-06
0.000104397	-2.49538e-05
2.17289e-05	-6.46425e-06
-1.07212e-05	3.7371e-06
5.91894e-06	-2.45909e-06
-6.11697e-06	2.91114e-06
5.38348e-06	-2.71359e-06
-1.8196e-06	9.5078e-07
1.66829e-06	1.10917e-07
-6.75442e-06	-2.77252e-07
2.1402e-05	-4.22785e-08
-3.34117e-05	1.23378e-06
3.52677e-05	-3.21331e-06
-3.04156e-05	5.71003e-06
-0.000113662	6.04069e-06
-0.000273007	3.99751e-05
0.000169065	-2.99139e-05
-0.000355224	7.77492e-05
-7.40022e-05	2.0467e-05
3.65457e-05	-1.19484e-05
-2.02006e-05	7.93482e-06
2.09e-05	-9.45076e-06
-1.84035e-05	8.83e-06
6.22252e-06	-3.09814e-06
-4.81679e-06	-5.13508e-07
1.95191e-05	1.58297e-06
-6.19368e-05	-2.36092e-06
9.67934e-05	3.27917e-07
-0.000102285	5.10857e-06
8.80436e-05	-1.25167e-05
0.00033347	-7.40582e-06
0.000798181	-8.70191e-05
-0.00049432	6.83864e-05
0.00103944	-0.000186137
0.000216908	-5.10489e-05
-0.000107302	3.05202e-05
5.94507e-05	-2.07136e-05
-6.16433e-05	2.50195e-05
5.43359e-05	-2.35004e-05
-1.83841e-05	8.27147e-06
8.68176e-06	1.23303e-06
-3.52076e-05	-4.09822e-06
0.000111852	8.2078e-06
-0.000174945	-6.78732e-06
0.000185008	-2.55319e-06
-0.000158752	1.61506e-05
-0.000611155	-2.02446e-06
-0.00145593	0.000112227
0.000901464	-9.49188e-05
-0.00189645	0.000274929
-0.000396267	7.92878e-05
0.000196301	-4.87156e-05
-0.000108974	3.38579e-05
0.000113199	-4.1506e-05
-9.98654e-05	3.92006e-05
3.38077e-05	-1.38421e-05
-1.36115e-05	-2.58696e-06
5.52518e-05	9.07331e-06
-0.000175785	-2.12814e-05
0.000275197	2.38465e-05
-0.000291145	-1.02372e-05
0.000247934	-1.12997e-05
0.000985893	3.33934e-05
0.00232485	-8.34361e-05
-0.00143811	8.96673e-05
0.00302581	-0.000304078
0.000633133	-9.75698e-05
-0.000314164	6.3136e-05
0.000174828	-4.57653e-05
-0.000182023	5.75165e-05
0.000160756	-5.4812e-05
-5.44597e-05	1.9456e-05
2.8959e-05	6.91411e-06
-0.000117647	-2.50192e-05
0.00037473	6.34667e-05
-0.000586969	-7.93589e-05
0.000620511	5.29121e-05
-0.000520774	-7.97866e-06
-0.00218362	-0.00012517
-0.00506034	-1.15703e-05
0.00312345	-6.81303e-05
-0.0065663	0.00038111
-0.00137495	0.00015128
0.00068316	-0.000106381
-0.000380972	8.1903e-05
0.000397467	-0.000106388
-0.000351372	0.000102555
0.000119112	-3.66426e-05
-9.48499e-05	-2.64682e-05
0.00038552	9.74526e-05
-0.00122859	-0.000257373
0.00192428	0.000338163
-0.00202969	-0.00025961
0.00166667	0.000121119
0.00750345	0.000505649
0.0169871	0.000502129
-0.0104496	-8.65024e-05
0.0219251	-0.000564667
0.00458966	-0.000349191
-0.00228189	0.000275532
0.00127422	-0.000227809
-0.00133128	0.000306602
0.0011777	-0.000299066
-0.000399416	0.000107567
-6.06189e-05	-1.93893e-05
0.000246431	7.23337e-05
-0.000785186	-0.000196732
0.0012286	0.000267449
-0.00128952	-0.000223827
0.00101796	0.00014763
0.00514721	0.000330651
0.0112327	0.000569882
-0.00686914	-0.00023142
0.0143562	4.21786e-05
0.0030002	-0.000135201
-0.00149158	0.000131932
0.000833527	-0.000120974
-0.000871749	0.000170422
0.0007716	-0.00016865
-0.000261783	6.1144e-05
1.88823e-05	6.68099e-06
-7.67427e-05	-2.51444e-05
0.000244269	6.97228e-05
-0.000381493	-9.68848e-05
0.000397446	8.55209e-05
-0.000296551	-6.75255e-05
-0.00174152	-8.42506e-05
-0.00363762	-0.000222531
0.00220761	0.000108552
-0.0045886	-0.000102735
-0.000956094	2.18474e-05
0.000474939	-3.07877e-05
-0.000265391	3.18884e-05
0.000277676	-4.70542e-05
-0.000245843	4.72148e-05
8.34243e-05	-1.72463e-05
-1.11794e-05	-5.03791e-06
4.52949e-05	1.93213e-05
-0.000142957	-5.5832e-05
0.000220513	8.12739e-05
-0.000219819	-8.02345e-05
0.000109996	8.8791e-05
0.00143949	-5.91319e-05
0.00254134	0.000134633
-0.00149047	-9.13787e-05
0.00301666	0.000156246
0.000618087	1.17567e-05
-0.000304998	5.1047e-06
0.000169761	-1.13065e-05
-0.000177388	1.98821e-05
0.00015702	-2.08924e-05
-5.32807e-05	7.81588e-06
1.76982e-06	5.27226e-07
-7.27995e-06	-1.93465e-06
2.38138e-05	4.99919e-06
-3.8474e-05	-6.22083e-06
4.42761e-05	3.33308e-06
-5.45421e-05	6.51774e-06
-8.33867e-06	-6.9912e-05
-0.00020248	-6.97471e-05
0.000143974	3.08483e-05
-0.000333616	-3.84093e-05
-7.43584e-05	-2.08744e-06
3.80573e-05	-1.21396e-06
-2.17596e-05	2.1998e-06
2.30706e-05	-3.66098e-06
-2.05246e-05	3.78544e-06
6.98471e-06	-1.40413e-06
-2.28455e-06	-9.60684e-07
9.36941e-06	3.64293e-06
-3.03993e-05	-1.01946e-05
4.85407e-05	1.41379e-05
-5.38042e-05	-1.17269e-05
5.58751e-05	3.2182e-06
0.000102629	6.82403e-05
0.000349576	9.66361e-05
-0.000227892	-4.95941e-05
0.00050015	7.87392e-05
0.000108215	9.84493e-06
-5.47838e-05	-2.17052e-06
3.11275e-05	-7.03732e-07
-3.2934e-05	2.48593e-06
2.9289e-05	-2.90637e-06
-9.96631e-06	1.14155e-06
3.15053e-06	1.57499e-06
-1.29289e-05	-6.03944e-06
4.19581e-05	1.73084e-05
-6.69248e-05	-2.46506e-05
7.3693e-05	2.19207e-05
-7.3274e-05	-1.10877e-05
-0.000171487	-9.7651e-05
-0.000515212	-0.000161061
0.000331368	8.74337e-05
-0.000721221	-0.000151325
-0.000155505	-2.28076e-05
7.87066e-05	7.60874e-06
-4.47729e-05	-1.59586e-06
4.74513e-05	-7.70492e-07
-4.22366e-05	1.66822e-06
1.43806e-05	-7.83307e-07
-3.18857e-06	-1.72349e-06
1.30935e-05	6.63702e-06
-4.25288e-05	-1.91867e-05
6.78576e-05	2.75746e-05
-7.46551e-05	-2.50406e-05
7.34379e-05	1.41541e-05
0.000182061	0.000103821
0.000532445	0.000180371
-0.000341468	-9.97467e-05
0.000742116	0.000177543
0.000160005	2.8247e-05
-8.10362e-05	-1.02629e-05
4.61527e-05	3.03277e-06
-4.89717e-05	-6.84914e-07
4.36145e-05	-3.99865e-07
-1.48552e-05	3.57406e-07
1.46121e-06	8.44119e-07
-6.00448e-06	-3.26142e-06
1.95224e-05	9.49104e-06
-3.11663e-05	-1.37325e-05
3.42853e-05	1.26567e-05
-3.35112e-05	-7.64875e-06
-8.60968e-05	-5.00886e-05
-0.00024783	-9.03338e-05
0.000158687	5.06167e-05
-0.000344669	-9.18898e-05
-7.43439e-05	-1.51612e-05
3.76819e-05	5.80046e-06
-2.14872e-05	-1.99606e-06
2.28259e-05	9.39812e-07
-2.03399e-05	-3.67262e-07
6.93026e-06	2.21931e-08
-2.60387e-07	-1.59697e-07
1.07076e-06	6.18731e-07
-3.48505e-06	-1.81042e-06
5.56735e-06	2.63377e-06
-6.12639e-06	-2.45557e-06
5.96289e-06	1.55466e-06
1.57089e-05	9.39719e-06
4.47394e-05	1.74486e-05
-2.86196e-05	-9.87669e-06
6.21507e-05	1.82033e-05
1.34142e-05	3.08546e-06
-6.8049e-06	-1.22338e-06
3.8851e-06	4.60433e-07
-4.13182e-06	-2.75567e-07
3.68372e-06	1.60499e-07
-1.25555e-06	-3.60644e-08
-3.92585e-06	-3.34687e-07
1.62518e-05	9.82555e-07
-5.40963e-05	-1.03055e-06
8.9548e-05	-1.228e-06
-0.000110751	6.72771e-06
0.000175259	-1.94534e-05
-0.000323866	5.23956e-05
0.000121159	-1.25884e-05
-0.000163297	2.69029e-05
0.000482807	-0.000100823
0.000119905	-3.17804e-05
-6.36801e-05	2.00012e-05
3.71988e-05	-1.40765e-05
-3.97626e-05	1.73562e-05
3.54438e-05	-1.64281e-05
-1.20726e-05	5.80916e-06
1.31662e-05	1.38072e-06
-5.45272e-05	-4.36234e-06
0.000181627	6.99832e-06
-0.000300809	-1.73564e-06
0.00037226	-1.53257e-05
-0.000589183	5.37108e-05
0.00108664	-0.0001536
-0.000412003	3.56102e-05
0.000552192	-8.03047e-05
-0.00163129	0.000308159
-0.000405305	9.91058e-05
0.000215404	-6.3113e-05
-0.000125963	4.49013e-05
0.000134783	-5.57525e-05
-0.000120202	5.29112e-05
4.09553e-05	-1.87395e-05
-3.73348e-05	-5.39228e-06
0.000154752	1.84718e-05
-0.00051617	-4.00934e-05
0.000855715	3.83781e-05
-0.00106015	2.11523e-06
0.00167798	-8.64925e-05
-0.00307933	0.000309631
0.00120501	-6.28099e-05
-0.00159375	0.000170855
0.00469793	-0.00070232
0.00116794	-0.00023828
-0.000621525	0.000156302
0.000364196	-0.000114141
-0.000390464	0.000144068
0.000348549	-0.000137563
-0.000118831	4.88958e-05
6.60091e-05	1.18349e-05
-0.000273803	-4.21632e-05
0.00091429	0.000102414
-0.00151692	-0.00011993
0.00188081	6.05775e-05
-0.00297558	5.06352e-05
0.00542709	-0.000352218
-0.00220023	5.10691e-05
0.00286699	-0.000213365
-0.00842712	0.000974605
-0.00209533	0.000354764
0.00111613	-0.000241093
-0.000655093	0.000181309
0.000703479	-0.000232916
-0.000628447	0.000223828
0.000214366	-7.9856e-05
-9.99898e-05	-2.26317e-05
0.000415124	8.32904e-05
-0.00138807	-0.000219523
0.002305	0.000287968
-0.00285968	-0.000222948
0.00451606	0.000131707
-0.00813133	0.000136658
0.0035237	4.58496e-05
-0.00446526	0.00014201
0.0130459	-0.000931586
0.00324125	-0.000401866
-0.00172813	0.000293427
0.00101621	-0.00023294
-0.0010934	0.00030848
0.000977704	-0.000299632
-0.000333709	0.000107561
0.000201843	5.52055e-05
-0.000838594	-0.000207406
0.00280685	0.000573167
-0.00466314	-0.000795764
0.00578302	0.00071436
-0.00909152	-0.000685118
0.0159896	0.000520873
-0.00771542	-0.000341481
0.0093592	7.7904e-05
-0.0270515	0.00078623
-0.0067022	0.000539363
0.00357388	-0.000448499
-0.00210425	0.000386764
0.00226763	-0.000534076
-0.00202928	0.000526079
0.000692999	-0.000190348
-0.000616468	-0.000192258
0.00256205	0.000730867
-0.00857736	-0.00207228
0.0142459	0.00296007
-0.017633	-0.00283295
0.0274972	0.00312294
-0.0465805	-0.00354622
0.0261262	0.00165227
-0.029925	-0.00113
0.0851324	0.0002724
0.0209796	-0.000984621
-0.0111751	0.00101992
0.00658059	-0.000978732
-0.00709673	0.00141653
0.00635357	-0.00141615
-0.0021704	0.000516598
-0.000349113	-0.000122246
0.00145055	0.000468781
-0.00485133	-0.00135389
0.00804386	0.00197206
-0.00990251	-0.00196605
0.0151677	0.00233846
-0.023658	-0.00308882
0.0175283	0.00126571
-0.0182854	-0.00112624
0.050514	0.00160936
0.0123066	-0.000198604
-0.0065327	0.000388877
0.00384064	-0.000445643
-0.00414065	0.000687596
0.00370724	-0.000700418
-0.0012665	0.000258086
9.10542e-05	3.48913e-05
-0.000377858	-0.000134529
0.00125986	0.00039298
-0.00208063	-0.000579195
0.00253321	0.000591249
-0.00374877	-0.000732424
0.00488961	0.00103794
-0.00578016	-0.000397101
0.00533877	0.00039458
-0.0141007	-0.000720684
-0.00336902	-2.16906e-05
0.00177623	-6.31855e-05
-0.00103983	9.45111e-05
0.0011189	-0.000156677
-0.0010012	0.000162694
0.000341934	-6.05496e-05
-1.45257e-06	-4.02517e-06
3.62486e-06	1.58898e-05
5.82252e-06	-4.88557e-05
-4.46944e-05	7.59412e-05
0.000165384	-8.59632e-05
-0.000740666	0.000125728
0.00462789	-0.00023403
0.00435305	4.71445e-05
-0.00203886	-8.05941e-05
0.0032622	0.000230028
0.000544168	4.98146e-05
-0.00023972	-2.2669e-05
0.000120863	1.03847e-05
-0.000118667	-8.51917e-06
0.000102577	6.60139e-06
-3.43112e-05	-2.03889e-06
2.85089e-05	1.2332e-05
-0.000119504	-4.81645e-05
0.000406848	0.000144272
-0.00068736	-0.000217837
0.000883058	0.000232435
-0.00150383	-0.000307262
0.00338732	0.000471379
-0.000194664	-0.000184032
0.000951904	0.000202965
-0.00335024	-0.000464686
-0.000896082	-6.8091e-05
0.000492763	1.36759e-05
-0.000297551	9.4063e-06
0.000326046	-2.69442e-05
-0.000293742	3.10394e-05
0.000100731	-1.2142e-05
-2.50189e-05	-1.24943e-05
0.000104862	4.91389e-05
-0.000356628	-0.000149219
0.000601279	0.000228284
-0.000767206	-0.000249423
0.00127923	0.000341232
-0.00269007	-0.00054868
0.000461371	0.000204353
-0.000979618	-0.00024011
0.00319291	0.00059272
0.000834145	0.000105385
-0.000455691	-3.60105e-05
0.000274307	5.58542e-06
-0.000300358	9.0247e-06
0.000270595	-1.42743e-05
-9.27993e-05	6.25383e-06
3.072e-05	1.75024e-05
-0.000128893	-6.92486e-05
0.000438961	0.000212714
-0.000740518	-0.00032892
0.000944158	0.000366102
-0.00156424	-0.000513615
0.00320159	0.000851625
-0.000707802	-0.000309901
0.00128335	0.000378659
-0.00408635	-0.00097772
-0.0010609	-0.000191324
0.000579136	7.69438e-05
-0.000348925	-2.58347e-05
0.000382623	9.06347e-06
-0.000344975	-3.72818e-07
0.000118369	-1.59443e-06
-3.00427e-05	-1.82988e-05
0.000126146	7.26021e-05
-0.000430086	-0.000224195
0.000726054	0.00034835
-0.000926157	-0.000390909
0.00153242	0.000554305
-0.00311124	-0.000930417
0.000737784	0.000336031
-0.00128476	-0.000416772
0.00406523	0.00109452
0.00105418	0.000221406
-0.000575684	-9.3391e-05
0.000347194	3.57984e-05
-0.000381133	-2.00571e-05
0.000343809	1.03151e-05
-0.000118009	-1.82398e-06
1.34463e-05	8.68747e-06
-5.65024e-05	-3.45485e-05
0.000192862	0.000107152
-0.000325832	-0.000167148
0.00041593	0.000188809
-0.00068784	-0.000269997
0.00138904	0.000457446
-0.000345082	-0.000164417
0.000585573	0.000206189
-0.00184555	-0.000548348
-0.00047838	-0.000113589
0.000261388	4.94677e-05
-0.000157812	-2.04758e-05
0.000173424	1.3711e-05
-0.000156519	-8.82558e-06
5.3741e-05	2.24751e-06
-2.35303e-06	-1.60504e-06
9.89515e-06	6.39588e-06
-3.38153e-05	-1.99117e-05
5.71757e-05	3.11659e-05
-7.30476e-05	-3.54022e-05
0.000120788	5.09824e-05
-0.000242971	-8.70291e-05
6.24887e-05	3.1185e-05
-0.000104074	-3.94464e-05
0.000327105	0.000105956
8.47849e-05	2.23552e-05
-4.63574e-05	-9.96756e-06
2.80193e-05	4.34461e-06
-3.08236e-05	-3.20891e-06
2.78326e-05	2.26423e-06
-9.55943e-06	-6.38072e-07
1.00509e-06	1.20485e-07
-4.18283e-06	-3.97477e-07
1.40758e-05	7.55471e-07
-2.3576e-05	-4.97833e-07
2.99597e-05	-7.54792e-07
-5.06742e-05	3.70879e-06
0.00011516	-1.31122e-05
-3.28901e-06	-8.54202e-07
2.9557e-05	-3.85589e-06
-0.000105765	1.85551e-05
-2.81084e-05	6.47573e-06
1.52987e-05	-4.2572e-06
-9.09938e-06	3.10266e-06
9.83135e-06	-3.90725e-06
-8.79933e-06	3.72745e-06
3.00458e-06	-1.32422e-06
-3.36346e-06	-4.69466e-07
1.40041e-05	1.60517e-06
-4.71624e-05	-3.44957e-06
7.90412e-05	3.20427e-06
-0.000100526	5.78695e-07
0.00017016	-9.12264e-06
-0.000386821	3.63504e-05
1.1242e-05	2.94239e-06
-9.95103e-05	1.10764e-05
0.000356145	-5.54664e-05
9.47298e-05	-1.99115e-05
-5.16029e-05	1.3293e-05
3.07281e-05	-9.81957e-06
-3.32351e-05	1.24707e-05
2.9761e-05	-1.19342e-05
-1.01653e-05	4.24759e-06
9.49149e-06	1.70254e-06
-3.95561e-05	-6.09733e-06
0.000133421	1.49863e-05
-0.000223873	-1.78099e-05
0.000285191	9.46533e-06
-0.000483442	6.9967e-06
0.00109949	-5.9639e-05
-3.33695e-05	-8.74773e-06
0.000284368	-2.08611e-05
-0.00101781	0.000118785
-0.000271155	4.61697e-05
0.000147953	-3.20814e-05
-8.83013e-05	2.45018e-05
9.57032e-05	-3.17478e-05
-8.57818e-05	3.06049e-05
2.93186e-05	-1.09394e-05
-1.66964e-05	-3.58139e-06
6.96401e-05	1.31596e-05
-0.00023521	-3.45161e-05
0.000395075	4.49421e-05
-0.000503979	-3.3884e-05
0.000855309	1.68148e-05
-0.00194538	3.81154e-05
6.21344e-05	1.59402e-05
-0.000506148	2.06263e-05
0.00181089	-0.000150491
0.000483033	-6.56851e-05
-0.000263924	4.80144e-05
0.000157815	-3.81262e-05
-0.000171342	5.05076e-05
0.000153704	-4.90725e-05
-5.2561e-05	1.762e-05
2.50678e-05	6.56654e-06
-0.000104671	-2.4694e-05
0.00035415	6.83598e-05
-0.000595648	-9.50875e-05
0.000761156	8.58404e-05
-0.00129339	-8.43952e-05
0.00293982	7.88455e-05
-0.000103635	-2.44285e-05
0.00077345	1.31436e-06
-0.00276264	0.000107915
-0.000737834	6.72203e-05
0.000403822	-5.50607e-05
-0.000242048	4.71799e-05
0.00026338	-6.503e-05
-0.000236512	6.40393e-05
8.09331e-05	-2.31703e-05
-4.99227e-05	-1.54508e-05
0.000208668	5.90282e-05
-0.000707195	-0.00016914
0.00119088	0.00024448
-0.00152399	-0.0002408
0.00259121	0.000286513
-0.00587535	-0.000431468
0.00024232	4.66105e-05
-0.0015742	-6.55295e-05
0.0055996	1.79769e-05
0.00149617	-7.17068e-05
-0.000819982	7.59113e-05
0.00049254	-7.401e-05
-0.000537036	0.00010809
0.000482711	-0.000108424
-0.000165284	3.96315e-05
0.000149659	5.20857e-05
-0.000626025	-0.000200886
0.00212413	0.000587243
-0.00357973	-0.000866887
0.00458439	0.000891966
-0.00779023	-0.00114883
0.0175765	0.00197549
-0.000890585	-0.000119063
0.00483612	0.000341503
-0.0170765	-0.000606141
-0.00455838	6.64596e-05
0.0024998	-0.000146795
-0.00150361	0.000174065
0.00164177	-0.000272691
-0.0014767	0.000279218
0.000505859	-0.000103195
8.18057e-05	3.15954e-05
-0.000342385	-0.000122772
0.00116261	0.00036446
-0.00195998	-0.000546554
0.00250933	0.000580222
-0.00425128	-0.000787787
0.00947909	0.00146867
-0.000671612	-3.40427e-05
0.00275003	0.000255442
-0.00955645	-0.000613467
-0.00254134	-4.09662e-05
0.00139314	-3.79873e-05
-0.000838492	7.00753e-05
0.000916431	-0.000122105
-0.000824712	0.000128567
0.000282613	-4.82081e-05
-2.00452e-05	-8.40426e-06
8.39045e-05	3.28308e-05
-0.000284868	-9.85249e-05
0.000479974	0.000149386
-0.000613111	-0.000162061
0.00103091	0.000228259
-0.0022422	-0.000451795
0.000250776	-8.01387e-06
-0.000717627	-7.23273e-05
0.00242074	0.000201704
0.000638173	2.48589e-05
-0.000349068	1.09767e-06
0.000209927	-1.22663e-05
-0.000229459	2.46349e-05
0.000206528	-2.67828e-05
-7.07827e-05	1.02031e-05
-4.20143e-06	-1.16538e-06
1.77477e-05	4.41155e-06
-6.14876e-05	-1.23136e-05
0.00010605	1.71149e-05
-0.000143302	-1.4757e-05
0.000275252	8.96144e-06
-0.000825006	3.85772e-05
-0.000274588	6.50061e-05
1.42231e-06	-3.21258e-05
0.000266533	4.07549e-05
9.36803e-05	1.68752e-07
-5.54215e-05	3.66207e-06
3.49407e-05	-4.81136e-06
-3.90614e-05	7.65056e-06
3.54165e-05	-7.85313e-06
-1.21883e-05	2.90567e-06
-7.97851e-06	-3.83922e-06
3.35315e-05	1.51196e-05
-0.000114725	-4.60642e-05
0.000194772	7.07818e-05
-0.000252765	-7.83412e-05
0.000439873	0.000111668
-0.00104722	-0.000209937
-2.55697e-05	2.41533e-05
-0.000232827	-5.56282e-05
0.000893548	0.000152646
0.000245655	2.72635e-05
-0.000136466	-8.69889e-06
8.30607e-05	4.29976e-07
-9.14767e-05	4.13651e-06
8.25788e-05	-5.61063e-06
-2.83532e-05	2.34205e-06
6.68775e-06	3.65734e-06
-2.81401e-05	-1.44961e-05
9.64462e-05	4.47198e-05
-0.000163914	-6.95384e-05
0.000212852	7.86398e-05
-0.000369583	-0.000115787
0.000870314	0.000228666
4.78377e-06	-1.78918e-05
0.000205936	5.72874e-05
-0.000773889	-0.000169328
-0.000211917	-3.40348e-05
0.00011774	1.33817e-05
-7.17686e-05	-3.96709e-06
7.91791e-05	4.07165e-07
-7.15393e-05	1.24527e-06
2.4577e-05	-7.84798e-07
-8.05381e-06	-4.98404e-06
3.39417e-05	1.98624e-05
-0.000116619	-6.19121e-05
0.000198552	9.71964e-05
-0.000258375	-0.000111745
0.000449048	0.000168296
-0.00105432	-0.000341982
1.97428e-06	2.14459e-05
-0.000255807	-8.45416e-05
0.000955146	0.000261099
0.000261636	5.62213e-05
-0.000145597	-2.43797e-05
8.89721e-05	9.66196e-06
-9.839e-05	-5.73369e-06
8.89933e-05	3.17871e-06
-3.05949e-05	-6.49057e-07
7.82359e-06	5.1602e-06
-3.30023e-05	-2.06169e-05
0.000113559	6.45713e-05
-0.000193553	-0.000101811
0.000252218	0.000117908
-0.000438786	-0.000179288
0.00102984	0.000368399
-4.19991e-06	-2.12078e-05
0.000251899	9.08863e-05
-0.000939248	-0.000285436
-0.000257486	-6.30562e-05
0.000143443	2.8258e-05
-8.77876e-05	-1.20884e-05
9.7211e-05	8.47036e-06
-8.79808e-05	-5.67571e-06
3.02588e-05	1.5123e-06
-3.48408e-06	-2.43204e-06
1.471e-05	9.73758e-06
-5.06884e-05	-3.06188e-05
8.64852e-05	4.84495e-05
-0.000112852	-5.64429e-05
0.000196541	8.64818e-05
-0.000461307	-0.000179224
2.5603e-06	9.66519e-06
-0.000113488	-4.41914e-05
0.000422889	0.000140545
0.000116039	3.16422e-05
-6.47124e-05	-1.45136e-05
3.96607e-05	6.52286e-06
-4.39732e-05	-4.99502e-06
3.98206e-05	3.61862e-06
-1.37003e-05	-1.04524e-06
6.07168e-07	4.46675e-07
-2.56577e-06	-1.79176e-06
8.8536e-06	5.65344e-06
-1.51218e-05	-8.9732e-06
1.97586e-05	1.05066e-05
-3.44503e-05	-1.62016e-05
8.08805e-05	3.38106e-05
-5.36596e-07	-1.72888e-06
1.99886e-05	8.338e-06
-7.44647e-05	-2.67876e-05
-2.04531e-05	-6.12224e-06
1.14182e-05	2.85857e-06
-7.00759e-06	-1.33119e-06
7.77896e-06	1.07916e-06
-7.04818e-06	-8.16786e-07
2.42578e-06	2.45588e-07
-5.11325e-07	-8.37685e-08
2.13482e-06	2.96186e-07
-7.22949e-06	-7.02207e-07
1.21867e-05	7.86173e-07
-1.56997e-05	-2.8848e-07
2.73602e-05	-7.8828e-07
-6.70127e-05	4.47434e-06
-5.28183e-06	9.79314e-07
-1.20622e-05	1.04589e-06
4.97384e-05	-6.58357e-06
1.3778e-05	-2.5656e-06
-7.61001e-06	1.77329e-06
4.57721e-06	-1.34614e-06
-4.98021e-06	1.7373e-06
4.46976e-06	-1.67234e-06
-1.52882e-06	5.97266e-07
1.70842e-06	3.13937e-07
-7.13631e-06	-1.13125e-06
2.41869e-05	2.82293e-06
-4.07985e-05	-3.42657e-06
5.2609e-05	1.98769e-06
-9.17789e-05	8.59139e-07
0.000225033	-1.06063e-05
1.78842e-05	-2.90376e-06
4.04444e-05	-2.73854e-06
-0.000167057	1.88613e-05
-4.63342e-05	7.70831e-06
2.56166e-05	-5.45095e-06
-1.54265e-05	4.21536e-06
1.68028e-05	-5.50016e-06
-1.5088e-05	5.31546e-06
5.16232e-06	-1.90275e-06
-4.80459e-06	-1.07677e-06
2.00897e-05	3.98796e-06
-6.82038e-05	-1.0654e-05
0.000115199	1.41924e-05
-0.000148834	-1.14238e-05
0.000260203	7.70411e-06
-0.000639422	5.00965e-06
-5.17444e-05	5.99186e-06
-0.000114508	3.43196e-06
0.000474719	-3.52421e-05
0.000132002	-1.67675e-05
-7.31208e-05	1.26345e-05
4.41406e-05	-1.02487e-05
-4.81809e-05	1.37359e-05
4.33061e-05	-1.34004e-05
-1.48265e-05	4.82301e-06
8.42292e-06	2.18852e-06
-3.52508e-05	-8.24291e-06
0.000119854	2.2892e-05
-0.000202678	-3.19548e-05
0.000262303	2.90916e-05
-0.000459467	-2.92543e-05
0.00113148	2.99769e-05
9.32642e-05	-6.91629e-06
0.000201794	5.14046e-07
-0.000839619	3.4298e-05
-0.000234008	2.17953e-05
0.000129847	-1.79751e-05
-7.85494e-05	1.54782e-05
8.58962e-05	-2.13952e-05
-7.727e-05	2.10921e-05
2.64688e-05	-7.63647e-06
-1.25749e-05	-3.8757e-06
5.26917e-05	1.4838e-05
-0.000179519	-4.27062e-05
0.000304066	6.20321e-05
-0.000394455	-6.18109e-05
0.000692862	7.56926e-05
-0.00171182	-0.000124073
-0.000145593	2.27136e-06
-0.00030284	-1.36237e-05
0.00126759	3.87203e-06
0.000354472	-1.72425e-05
-0.000197151	1.84218e-05
0.0001196	-1.80863e-05
-0.000131103	2.65213e-05
0.000118066	-2.6643e-05
-4.04723e-05	9.74742e-06
2.48427e-05	8.86371e-06
-0.000104228	-3.43397e-05
0.000355848	0.000101323
-0.000603745	-0.000151059
0.000785202	0.00015879
-0.00138354	-0.000213821
0.00343273	0.000406668
0.000305737	1.50579e-05
0.000598891	5.0856e-05
-0.00252829	-0.000114663
-0.000709805	4.03903e-06
0.000395759	-1.98246e-05
-0.000240772	2.58202e-05
0.000264564	-4.16835e-05
-0.000238513	4.30544e-05
8.18176e-05	-1.59872e-05
-7.36941e-05	-2.91959e-05
0.000309514	0.000113968
-0.00105863	-0.000341496
0.00179878	0.000517111
-0.00234484	-0.000560323
0.00414488	0.000792726
-0.0103363	-0.00161598
-0.000978561	-0.000109656
-0.00176516	-0.000200544
0.00753786	0.000586127
0.00212526	5.86001e-05
-0.0011877	1.95837e-05
0.000724363	-5.30188e-05
-0.000797535	9.81034e-05
0.000719641	-0.000104844
-0.000247	3.96149e-05
-3.94924e-05	-1.71838e-05
0.000166062	6.75074e-05
-0.000569143	-0.000204894
0.000968749	0.000314251
-0.00126658	-0.000348961
0.00224952	0.000513656
-0.00565995	-0.00110982
-0.000598069	-0.000115966
-0.000923538	-0.000123816
0.00403422	0.000430085
0.00114527	6.6755e-05
-0.000642002	-9.50587e-06
0.000392701	-1.62467e-05
-0.000433328	3.93023e-05
0.000391377	-4.42757e-05
-0.000134412	1.71571e-05
9.32939e-06	4.37383e-06
-3.92792e-05	-1.72728e-05
0.000134933	5.29795e-05
-0.000230159	-8.21168e-05
0.000302125	9.30878e-05
-0.000540601	-0.000141979
0.00138178	0.000325583
0.00017446	5.06181e-05
0.000205292	2.75376e-05
-0.000939065	-0.000118044
-0.000269783	-2.19612e-05
0.000151905	5.93864e-06
-9.32608e-05	1.51535e-06
0.000103167	-6.70556e-06
-9.32747e-05	8.13032e-06
3.20543e-05	-3.2538e-06
3.22454e-06	1.28124e-06
-1.34833e-05	-4.94163e-06
4.56711e-05	1.43858e-05
-7.67421e-05	-2.09906e-05
9.73811e-05	2.04578e-05
-0.000161003	-2.0082e-05
0.000332485	-9.93087e-06
-6.56293e-05	-6.41429e-05
0.000126937	3.90995e-05
-0.000406974	-6.94937e-05
-0.000105401	-8.86153e-06
5.7289e-05	1.56668e-06
-3.42952e-05	1.30285e-06
3.73828e-05	-3.45466e-06
-3.36107e-05	3.92285e-06
1.15116e-05	-1.52361e-06
4.18108e-06	2.25124e-06
-1.76068e-05	-8.92459e-06
6.04526e-05	2.75465e-05
-0.000102955	-4.28689e-05
0.000134373	4.86085e-05
-0.000236259	-7.21993e-05
0.000575276	0.000146877
3.16649e-05	-4.90991e-06
0.000115458	3.22778e-05
-0.000462799	-9.90809e-05
-0.000129006	-1.99867e-05
7.20763e-05	7.76726e-06
-4.40919e-05	-2.1723e-06
4.87335e-05	-4.57516e-08
-4.40588e-05	1.03632e-06
1.51417e-05	-5.76441e-07
-3.42959e-06	-2.07813e-06
1.44691e-05	8.28636e-06
-4.98345e-05	-2.58651e-05
8.50889e-05	4.06824e-05
-0.000111506	-4.70282e-05
0.0001972	7.19832e-05
-0.000485039	-0.000153825
-3.25235e-05	-1.72931e-06
-9.34125e-05	-3.01879e-05
0.000382044	0.000100531
0.000107293	2.19723e-05
-6.0174e-05	-9.47993e-06
3.69551e-05	3.65391e-06
-4.09704e-05	-1.99333e-06
3.70895e-05	9.68924e-07
-1.27573e-05	-1.48397e-07
4.08571e-06	2.78382e-06
-1.72702e-05	-1.11544e-05
5.96687e-05	3.51382e-05
-0.00010213	-5.57342e-05
0.000134316	6.53657e-05
-0.000238553	-0.000102085
0.000590028	0.00022406
4.26521e-05	6.682e-06
0.000111765	4.22353e-05
-0.00046178	-0.000147311
-0.000130329	-3.38726e-05
7.33215e-05	1.55353e-05
-4.51886e-05	-6.88779e-06
5.02435e-05	5.11287e-06
-4.55424e-05	-3.60304e-06
1.56775e-05	1.01234e-06
-3.95211e-06	-2.8628e-06
1.67233e-05	1.14971e-05
-5.78791e-05	-3.63716e-05
9.91984e-05	5.79116e-05
-0.000130706	-6.83563e-05
0.000232626	0.000107667
-0.000576715	-0.000238752
-4.27349e-05	-8.59203e-06
-0.000108686	-4.44995e-05
0.000450828	0.000157958
0.00012753	3.70494e-05
-7.18594e-05	-1.73821e-05
4.43691e-05	8.06713e-06
-4.94077e-05	-6.46132e-06
4.48151e-05	4.84012e-06
-1.54339e-05	-1.44144e-06
1.75397e-06	1.34213e-06
-7.42939e-06	-5.40034e-06
2.57546e-05	1.71448e-05
-4.41951e-05	-2.73847e-05
5.83333e-05	3.24932e-05
-0.000104012	-5.15277e-05
0.000258363	0.000115166
1.94936e-05	4.65264e-06
4.85218e-05	2.13094e-05
-0.000201895	-7.66515e-05
-5.72251e-05	-1.82523e-05
3.22903e-05	8.70794e-06
-1.99707e-05	-4.17257e-06
2.22695e-05	3.50653e-06
-2.0212e-05	-2.7192e-06
6.96354e-06	8.34539e-07
-3.04746e-07	-2.45403e-07
1.29209e-06	9.89091e-07
-4.48621e-06	-3.14986e-06
7.70757e-06	5.04493e-06
-1.01901e-05	-6.013e-06
1.82013e-05	9.59019e-06
-4.52906e-05	-2.15732e-05
-3.46724e-06	-9.45991e-07
-8.48368e-06	-3.97097e-06
3.53947e-05	1.44384e-05
1.00506e-05	3.48039e-06
-5.67876e-06	-1.68264e-06
3.51771e-06	8.26076e-07
-3.92781e-06	-7.18292e-07
3.56698e-06	5.69912e-07
-1.22937e-06	-1.78242e-07
3.42323e-07	7.17405e-08
-1.43235e-06	-2.63715e-07
4.87049e-06	6.91734e-07
-8.24231e-06	-8.99667e-07
1.07005e-05	6.72715e-07
-1.89337e-05	-3.01118e-07
4.79649e-05	-1.00946e-06
5.93474e-06	-5.61053e-07
7.10585e-06	-2.98407e-07
-3.21295e-05	2.83179e-06
-9.11752e-06	1.28737e-06
5.08049e-06	-9.50928e-07
-3.0777e-06	7.59933e-07
3.36476e-06	-1.01014e-06
-3.02581e-06	9.82676e-07
1.03621e-06	-3.53108e-07
-1.14233e-06	-2.62549e-07
4.78219e-06	9.76432e-07
-1.62752e-05	-2.63362e-06
2.75615e-05	3.54937e-06
-3.58178e-05	-2.94935e-06
6.34524e-05	2.24206e-06
-0.000160969	2.43941e-07
-2.00941e-05	1.4729e-06
-2.37494e-05	5.48068e-07
0.000107715	-7.41564e-06
3.06134e-05	-3.7232e-06
-1.70762e-05	2.85685e-06
1.03575e-05	-2.34653e-06
-1.13358e-05	3.16612e-06
1.01989e-05	-3.09605e-06
-3.49377e-06	1.11582e-06
3.20408e-06	8.68225e-07
-1.34276e-05	-3.28777e-06
4.57787e-05	9.23977e-06
-7.76341e-05	-1.3073e-05
0.000101101	1.22887e-05
-0.00017955	-1.33508e-05
0.000456859	1.72051e-05
5.81731e-05	-1.77307e-06
6.6753e-05	9.74623e-07
-0.00030486	9.2729e-06
-8.69212e-05	7.18992e-06
4.85874e-05	-6.2147e-06
-2.95446e-05	5.50479e-06
3.24046e-05	-7.71598e-06
-2.9183e-05	7.64213e-06
1.00034e-05	-2.77414e-06
-5.6028e-06	-1.72286e-06
2.35024e-05	6.60173e-06
-8.0254e-05	-1.90359e-05
0.000136272	2.77062e-05
-0.000177804	-2.77383e-05
0.000316505	3.43608e-05
-0.000807748	-5.81322e-05
-0.000105019	-7.88987e-07
-0.000116723	-5.50519e-06
0.000536996	1.5419e-06
0.000153578	-7.54105e-06
-8.60118e-05	8.08223e-06
5.24176e-05	-7.95669e-06
-5.75994e-05	1.16865e-05
5.19168e-05	-1.17473e-05
-1.78058e-05	4.29939e-06
8.33152e-06	2.97551e-06
-3.49948e-05	-1.15408e-05
0.000119762	3.41329e-05
-0.000203723	-5.10164e-05
0.000266539	5.39319e-05
-0.000476136	-7.35422e-05
0.00122115	0.000144126
0.000164713	9.86963e-06
0.000172701	1.55065e-05
-0.000805088	-3.76725e-05
-0.000231362	1.11396e-06
0.000129933	-6.4149e-06
-7.94276e-05	8.46781e-06
8.75008e-05	-1.37351e-05
-7.89573e-05	1.42077e-05
2.70996e-05	-5.28003e-06
-1.63743e-05	-6.6669e-06
6.88732e-05	2.6099e-05
-0.000236265	-7.86564e-05
0.000402692	0.000119806
-0.000528509	-0.000131353
0.000948286	0.000189817
-0.00244926	-0.000401938
-0.00034932	-4.03283e-05
-0.000333734	-4.33705e-05
0.00158917	0.000141864
0.000459653	1.75086e-05
-0.000258974	1.61972e-06
0.000158837	-1.00212e-05
-0.000175442	1.98089e-05
0.000158495	-2.14864e-05
-5.44386e-05	8.17864e-06
4.8268e-05	2.16137e-05
-0.00020328	-8.51363e-05
0.000698872	0.000259761
-0.00119341	-0.000400469
0.00157131	0.000449141
-0.00283379	-0.000672169
0.00738739	0.00149153
0.00113554	0.000187731
0.000949869	0.000150648
-0.00466975	-0.00056933
-0.00136183	-9.72612e-05
0.000769933	2.09917e-05
-0.000473745	1.38885e-05
0.000524518	-4.1329e-05
-0.000474332	4.80269e-05
0.000163024	-1.88745e-05
2.55776e-05	1.2481e-05
-0.000107888	-4.94366e-05
0.000371963	0.000152505
-0.000636809	-0.00023766
0.000842485	0.000272016
-0.00153269	-0.000420569
0.00406594	0.000979805
0.000714282	0.000159445
0.000459531	8.14821e-05
-0.00242669	-0.000366544
-0.000718869	-7.35286e-05
0.00040871	2.39335e-05
-0.000252631	-5.85772e-07
0.000280563	-1.3139e-05
-0.000254034	1.7556e-05
8.73773e-05	-7.29644e-06
-5.9186e-06	-3.09412e-06
2.50159e-05	1.23183e-05
-8.6583e-05	-3.83891e-05
0.000148796	6.04343e-05
-0.000198379	-7.05622e-05
0.000366499	0.000112985
-0.00100395	-0.000279484
-0.000217305	-6.12122e-05
-8.41151e-05	-1.38859e-05
0.000531245	9.04305e-05
0.000162498	2.0428e-05
-9.33212e-05	-7.74997e-06
5.81027e-05	1.59646e-06
-6.48082e-05	1.37634e-06
5.87786e-05	-2.54618e-06
-2.0238e-05	1.16535e-06
-2.49849e-06	-1.17548e-06
1.04281e-05	4.57151e-06
-3.51518e-05	-1.35379e-05
5.86852e-05	2.01051e-05
-7.31387e-05	-2.03336e-05
0.000114719	2.18124e-05
-0.000194264	9.03222e-07
0.000111628	6.06345e-05
-0.000127305	-3.96404e-05
0.000363143	7.73057e-05
9.00651e-05	1.22051e-05
-4.82685e-05	-3.92693e-06
2.86527e-05	5.09536e-07
-3.11193e-05	1.10235e-06
2.795e-05	-1.65376e-06
-9.56759e-06	7.1217e-07
-2.8133e-06	-1.68324e-06
1.18675e-05	6.70761e-06
-4.08669e-05	-2.09114e-05
6.97699e-05	3.28513e-05
-9.14262e-05	-3.7887e-05
0.000161731	5.77499e-05
-0.000398262	-0.000122375
-2.7477e-05	-2.07595e-07
-7.61169e-05	-2.47383e-05
0.000312226	8.11978e-05
8.77329e-05	1.75951e-05
-4.92051e-05	-7.52787e-06
3.02147e-05	2.84421e-06
-3.34917e-05	-1.46727e-06
3.03166e-05	6.43926e-07
-1.04271e-05	-7.0092e-08
2.28032e-06	1.52533e-06
-9.64073e-06	-6.11047e-06
3.33275e-05	1.92433e-05
-5.70882e-05	-3.05206e-05
7.52406e-05	3.58169e-05
-0.000134391	-5.61357e-05
0.0003374	0.000124806
3.17139e-05	6.18861e-06
5.85676e-05	2.17633e-05
-0.000251329	-7.79958e-05
-7.15909e-05	-1.79777e-05
4.03832e-05	8.20526e-06
-2.49267e-05	-3.58568e-06
2.77335e-05	2.58655e-06
-2.51436e-05	-1.77614e-06
8.65639e-06	4.85703e-07
-2.69734e-06	-2.01965e-06
1.14283e-05	8.12608e-06
-3.96476e-05	-2.58009e-05
6.81079e-05	4.12269e-05
-9.01576e-05	-4.90033e-05
0.000161989	7.82e-05
-0.000410494	-0.000178264
-4.28417e-05	-1.23533e-05
-6.84238e-05	-2.93349e-05
0.000300086	0.000110368
8.61397e-05	2.64804e-05
-4.87836e-05	-1.26071e-05
3.02359e-05	5.98638e-06
-3.37485e-05	-4.95124e-06
3.06393e-05	3.79483e-06
-1.05577e-05	-1.15294e-06
2.60094e-06	2.06672e-06
-1.10328e-05	-8.33257e-06
3.83489e-05	2.65571e-05
-6.59753e-05	-4.25797e-05
8.75251e-05	5.08993e-05
-0.000157676	-8.18439e-05
0.000400981	0.000188351
4.32267e-05	1.42797e-05
6.59768e-05	3.04557e-05
-0.000291635	-0.000116702
-8.3983e-05	-2.84553e-05
4.76514e-05	1.3775e-05
-2.95946e-05	-6.74304e-06
3.3087e-05	5.82475e-06
-3.00603e-05	-4.59928e-06
1.03629e-05	1.43264e-06
-1.1512e-06	-9.65053e-07
4.88861e-06	3.89761e-06
-1.70225e-05	-1.24618e-05
2.93256e-05	2.00366e-05
-3.89809e-05	-2.40632e-05
7.03835e-05	3.8928e-05
-0.000179492	-9.02402e-05
-1.97964e-05	-7.26305e-06
-2.92671e-05	-1.4419e-05
0.00013014	5.6022e-05
3.75766e-05	1.38312e-05
-2.13555e-05	-6.78117e-06
1.32874e-05	3.39449e-06
-1.48774e-05	-3.02155e-06
1.35252e-05	2.43246e-06
-4.66457e-06	-7.69523e-07
1.9952e-07	1.7585e-07
-8.48177e-07	-7.11299e-07
2.95852e-06	2.28057e-06
-5.10352e-06	-3.67584e-06
6.79648e-06	4.4323e-06
-1.22973e-05	-7.20731e-06
3.14362e-05	1.68077e-05
3.52965e-06	1.41446e-06
5.09025e-06	2.66171e-06
-2.27467e-05	-1.04588e-05
-6.58337e-06	-2.6088e-06
3.74711e-06	1.2923e-06
-2.33545e-06	-6.58392e-07
2.61855e-06	5.9946e-07
-2.382e-06	-4.89378e-07
8.21825e-07	1.56508e-07
-1.93956e-07	-4.74645e-08
8.12658e-07	1.77894e-07
-2.77019e-06	-4.88451e-07
4.69863e-06	6.7264e-07
-6.12574e-06	-5.91764e-07
1.09225e-05	5.41654e-07
-2.81062e-05	-3.65093e-07
-4.03575e-06	2.01864e-07
-3.77117e-06	3.13108e-08
1.79473e-05	-9.83265e-07
5.1584e-06	-5.54169e-07
-2.88841e-06	4.41704e-07
1.7571e-06	-3.7224e-07
-1.92663e-06	5.09075e-07
1.73468e-06	-5.00108e-07
-5.94513e-07	1.80714e-07
6.46674e-07	1.71564e-07
-2.71094e-06	-6.48593e-07
9.24927e-06	1.81595e-06
-1.56992e-05	-2.55829e-06
2.04892e-05	2.38057e-06
-3.65793e-05	-2.52636e-06
9.42722e-05	3.06458e-06
1.36582e-05	-3.9935e-07
1.25785e-05	1.3339e-07
-6.01e-05	2.1379e-06
-1.73028e-05	1.52272e-06
9.69901e-06	-1.29253e-06
-5.90762e-06	1.133e-06
6.4846e-06	-1.5803e-06
-5.84139e-06	1.5627e-06
2.0026e-06	-5.66772e-07
-1.81059e-06	-5.56156e-07
7.5985e-06	2.13189e-06
-2.5972e-05	-6.152e-06
4.41478e-05	8.96164e-06
-5.77434e-05	-8.98975e-06
0.000103363	1.1189e-05
-0.000267281	-1.91718e-05
-3.95109e-05	-5.0123e-07
-3.51922e-05	-1.701e-06
0.000169676	4.70554e-07
4.90244e-05	-2.41821e-06
-2.75412e-05	2.59493e-06
1.68181e-05	-2.55748e-06
-1.85005e-05	3.75889e-06
1.66816e-05	-3.77943e-06
-5.72253e-06	1.38344e-06
3.16076e-06	1.08867e-06
-1.32778e-05	-4.21271e-06
4.54586e-05	1.24e-05
-7.73742e-05	-1.84438e-05
0.000101406	1.93158e-05
-0.00018198	-2.59639e-05
0.000472162	5.0121e-05
7.12989e-05	3.55477e-06
6.12351e-05	4.96133e-06
-0.000298141	-1.07538e-05
-8.64424e-05	1.36808e-06
4.86608e-05	-2.9439e-06
-2.97827e-05	3.51131e-06
3.28241e-05	-5.5289e-06
-2.9622e-05	5.67292e-06
1.01672e-05	-2.0993e-06
-4.68821e-06	-1.85284e-06
1.97214e-05	7.24167e-06
-6.76765e-05	-2.17545e-05
0.000115409	3.30316e-05
-0.000151697	-3.60105e-05
0.000273293	5.16439e-05
-0.000713125	-0.000108721
-0.000111831	-1.12885e-05
-8.97939e-05	-1.11262e-05
0.000445163	3.56645e-05
0.000129801	3.68918e-06
-7.32873e-05	1.1784e-06
4.49993e-05	-3.28798e-06
-4.97231e-05	6.11759e-06
4.49239e-05	-6.54852e-06
-1.54306e-05	2.47655e-06
9.18504e-06	4.10138e-06
-3.86952e-05	-1.61566e-05
0.000133125	4.93034e-05
-0.000227499	-7.60228e-05
0.000300062	8.52959e-05
-0.000543312	-0.000127777
0.00142951	0.000284264
0.000237465	3.66885e-05
0.000170986	2.81087e-05
-0.000873532	-0.000107301
-0.000256734	-1.83331e-05
0.000145482	3.92575e-06
-8.96478e-05	2.66894e-06
9.93315e-05	-7.88144e-06
-8.98512e-05	9.15026e-06
3.08859e-05	-3.59465e-06
-2.69791e-05	-1.3174e-05
0.000113815	5.21782e-05
-0.000392508	-0.000160931
0.000672174	0.000250712
-0.000889818	-0.000286675
0.00162092	0.000441946
-0.00431251	-0.00102158
-0.000774005	-0.000156086
-0.000475572	-9.18466e-05
0.00254622	0.000396586
0.000756272	7.93184e-05
-0.000430318	-2.60505e-05
0.000266129	1.03888e-06
-0.000295639	1.34362e-05
0.000267713	-1.81497e-05
-9.20877e-05	7.57257e-06
-1.42109e-05	-7.52697e-06
6.00573e-05	2.99639e-05
-0.000207788	-9.33422e-05
0.000356911	0.000146831
-0.000475189	-0.000170973
0.000874884	0.000271415
-0.00237755	-0.000656183
-0.00048958	-0.000124672
-0.000217451	-4.57866e-05
0.0013015	0.000241003
0.000394805	5.36718e-05
-0.000226239	-2.07972e-05
0.000140685	4.99436e-06
-0.000156837	2.13877e-06
0.000142222	-5.09952e-06
-4.89641e-05	2.45785e-06
3.25322e-06	1.8398e-06
-1.37824e-05	-7.36082e-06
4.79117e-05	2.31596e-05
-8.26838e-05	-3.6794e-05
0.000111152	4.36898e-05
-0.000208634	-7.18183e-05
0.000589625	0.000184446
0.000150179	4.59309e-05
3.32548e-05	6.1077e-06
-0.000274721	-5.61757e-05
-8.72363e-05	-1.39273e-05
5.06716e-05	5.90873e-06
-3.18069e-05	-1.93183e-06
3.56523e-05	4.25512e-07
-3.23965e-05	3.28248e-07
1.11673e-05	-2.72146e-07
1.49989e-06	7.80232e-07
-6.25926e-06	-3.0485e-06
2.1079e-05	9.11163e-06
-3.51272e-05	-1.36556e-05
4.35115e-05	1.40587e-05
-6.68461e-05	-1.56388e-05
0.00010266	1.79835e-06
-8.1267e-05	-4.15438e-05
8.34722e-05	2.80125e-05
-0.000230284	-5.68307e-05
-5.63721e-05	-9.6941e-06
3.00926e-05	3.56415e-06
-1.78299e-05	-9.8572e-07
1.93575e-05	4.70509e-08
-1.73866e-05	3.67286e-07
5.95202e-06	-2.15787e-07
1.58933e-06	1.02564e-06
-6.71289e-06	-4.10065e-06
2.31653e-05	1.28644e-05
-3.96161e-05	-2.03271e-05
5.20491e-05	2.36814e-05
-9.24032e-05	-3.66259e-05
0.000228855	7.92341e-05
1.72788e-05	1.39696e-06
4.27505e-05	1.54318e-05
-0.000177437	-5.24715e-05
-5.00836e-05	-1.17983e-05
2.81571e-05	5.27957e-06
-1.73337e-05	-2.22163e-06
1.9252e-05	1.49387e-06
-1.7442e-05	-9.58711e-07
6.00229e-06	2.42653e-07
-1.27986e-06	-9.19986e-07
5.41899e-06	3.69637e-06
-1.87803e-05	-1.17057e-05
3.22372e-05	1.86611e-05
-4.26351e-05	-2.20965e-05
7.65626e-05	3.50916e-05
-0.000194132	-7.95806e-05
-2.06191e-05	-5.32738e-06
-3.20545e-05	-1.31277e-05
0.000141025	4.89433e-05
4.04765e-05	1.16118e-05
-2.29089e-05	-5.45776e-06
1.41854e-05	2.52778e-06
-1.58195e-05	-2.01193e-06
1.43563e-05	1.49904e-06
-4.94561e-06	-4.44189e-07
1.50718e-06	1.20964e-06
-6.39619e-06	-4.87985e-06
2.22517e-05	1.55706e-05
-3.83139e-05	-2.4993e-05
5.09159e-05	2.99438e-05
-9.205e-05	-4.83577e-05
0.000235986	0.000112323
2.80389e-05	9.78373e-06
3.69552e-05	1.73172e-05
-0.000167256	-6.78898e-05
-4.84455e-05	-1.66782e-05
2.75411e-05	8.10699e-06
-1.71292e-05	-3.99056e-06
1.91669e-05	3.47039e-06
-1.74193e-05	-2.75193e-06
6.00627e-06	8.6013e-07
-1.45023e-06	-1.23402e-06
6.16219e-06	4.98773e-06
-2.14814e-05	-1.59708e-05
3.70467e-05	2.57156e-05
-4.93481e-05	-3.09708e-05
8.94779e-05	5.03687e-05
-0.000230334	-0.000118053
-2.83213e-05	-1.10669e-05
-3.54578e-05	-1.78216e-05
0.000162114	7.11942e-05
4.71307e-05	1.77395e-05
-2.68482e-05	-8.74173e-06
1.67344e-05	4.40571e-06
-1.87572e-05	-3.9527e-06
1.70595e-05	3.19722e-06
-5.88499e-06	-1.01519e-06
6.40667e-07	5.74765e-07
-2.72548e-06	-2.32685e-06
9.51905e-06	7.47257e-06
-1.64405e-05	-1.20635e-05
2.19459e-05	1.45911e-05
-3.98917e-05	-2.38637e-05
0.000103018	5.63178e-05
1.29743e-05	5.54752e-06
1.56691e-05	8.37958e-06
-7.21881e-05	-3.39544e-05
-2.10505e-05	-8.55436e-06
1.20126e-05	4.26043e-06
-7.50182e-06	-2.18575e-06
8.42148e-06	2.00555e-06
-7.66437e-06	-1.64462e-06
2.64509e-06	5.27748e-07
-1.10838e-07	-1.04501e-07
4.7206e-07	4.2366e-07
-1.65176e-06	-1.3641e-06
2.85679e-06	2.20718e-06
-3.82106e-06	-2.67958e-06
6.9615e-06	4.40342e-06
-1.80269e-05	-1.04511e-05
-2.31314e-06	-1.06858e-06
-2.71649e-06	-1.53796e-06
1.25939e-05	6.30457e-06
3.68226e-06	1.60297e-06
-2.10471e-06	-8.0535e-07
1.31674e-06	4.19133e-07
-1.48029e-06	-3.91352e-07
1.34805e-06	3.24251e-07
-4.65418e-07	-1.04865e-07
6.81293e-08	1.94806e-08
-2.85865e-07	-7.42171e-08
9.76942e-07	2.1135e-07
-1.66078e-06	-3.03469e-07
2.17396e-06	2.9503e-07
-3.90296e-06	-3.45279e-07
1.01759e-05	5.2936e-07
1.62449e-06	-7.67976e-09
1.25138e-06	3.81394e-08
-6.24629e-06	1.02656e-07
-1.81625e-06	1.249e-07
1.0217e-06	-1.16317e-07
-6.24102e-07	1.07357e-07
6.86375e-07	-1.53416e-07
-6.18778e-07	1.52908e-07
2.1224e-07	-5.57026e-08
-2.26937e-07	-6.96598e-08
9.52729e-07	2.67105e-07
-3.25892e-06	-7.71267e-07
5.54416e-06	1.12428e-06
-7.26523e-06	-1.12959e-06
1.30608e-05	1.41121e-06
-3.41088e-05	-2.44175e-06
-5.49426e-06	-8.68196e-08
-4.16518e-06	-2.05869e-07
2.08921e-05	5.72762e-08
6.08586e-06	-3.01005e-07
-3.42731e-06	3.23454e-07
2.09623e-06	-3.19124e-07
-2.30787e-06	4.69319e-07
2.08159e-06	-4.7199e-07
-7.14202e-07	1.72793e-07
6.3414e-07	2.21828e-07
-2.66524e-06	-8.59709e-07
9.13391e-06	2.5386e-06
-1.55623e-05	-3.78844e-06
2.04396e-05	3.99463e-06
-3.68477e-05	-5.43653e-06
9.65795e-05	1.07193e-05
1.58754e-05	9.09304e-07
1.15986e-05	1.01282e-06
-5.88341e-05	-2.41789e-06
-1.72054e-05	1.88104e-07
9.71167e-06	-5.40151e-07
-5.95533e-06	6.72874e-07
6.57074e-06	-1.07412e-06
-5.93223e-06	1.10638e-06
2.03664e-06	-4.10269e-07
-1.10499e-06	-4.28812e-07
4.64893e-06	1.67441e-06
-1.59594e-05	-5.02066e-06
2.7229e-05	7.60948e-06
-3.58381e-05	-8.26907e-06
6.47821e-05	1.18116e-05
-0.000170425	-2.48243e-05
-2.86227e-05	-2.6928e-06
-2.00807e-05	-2.41459e-06
0.000103122	7.68191e-06
3.02743e-05	6.82045e-07
-1.7125e-05	3.77667e-07
1.05258e-05	-8.32879e-07
-1.16358e-05	1.50313e-06
1.0514e-05	-1.59776e-06
-3.61161e-06	6.02149e-07
1.63455e-06	7.19809e-07
-6.88678e-06	-2.83378e-06
2.36993e-05	8.6369e-06
-4.05149e-05	-1.33021e-05
5.34906e-05	1.48947e-05
-9.71004e-05	-2.22595e-05
0.000257059	4.94635e-05
4.48576e-05	6.48648e-06
2.91782e-05	4.77255e-06
-0.000153357	-1.82194e-05
-4.53125e-05	-3.02941e-06
2.57137e-05	5.73131e-07
-1.58575e-05	5.4824e-07
1.75761e-05	-1.48041e-06
-1.59e-05	1.69751e-06
5.46579e-06	-6.63196e-07
-3.19204e-06	-1.575e-06
1.34701e-05	6.242e-06
-4.64792e-05	-1.92746e-05
7.96383e-05	3.00604e-05
-0.000105536	-3.4436e-05
0.000192648	5.32108e-05
-0.000514774	-0.000123228
-9.5243e-05	-1.87902e-05
-5.47273e-05	-1.11946e-05
0.000299228	4.84526e-05
8.92401e-05	9.82181e-06
-5.08447e-05	-3.32607e-06
3.14755e-05	2.70496e-07
-3.49866e-05	1.42881e-06
3.16891e-05	-2.00297e-06
-1.09019e-05	8.46564e-07
9.34319e-06	5.01472e-06
-3.94859e-05	-1.99684e-05
0.000136605	6.22298e-05
-0.000234601	-9.79074e-05
0.000312157	0.000113959
-0.000573725	-0.000180351
0.00155251	0.000431436
0.000310732	7.55489e-05
0.000148558	3.46917e-05
-0.000865618	-0.000169012
-0.000261473	-3.75986e-05
0.000149678	1.48346e-05
-9.30295e-05	-3.93108e-06
0.000103694	-7.34867e-07
-9.40285e-05	2.76155e-06
3.23717e-05	-1.41606e-06
4.89406e-06	2.83696e-06
-2.07239e-05	-1.13492e-05
7.19571e-05	3.56904e-05
-0.000123997	-5.66457e-05
0.000166074	6.70235e-05
-0.000309007	-0.00010895
0.000856677	0.00027187
0.00019707	5.78561e-05
6.36963e-05	1.58875e-05
-0.000435658	-9.80643e-05
-0.00013512	-2.36706e-05
7.80057e-05	1.01955e-05
-4.8791e-05	-3.60602e-06
5.46e-05	1.34599e-06
-4.95879e-05	-1.2101e-07
1.70882e-05	-2.02932e-07
-1.10956e-06	-6.84592e-07
4.7119e-06	2.75223e-06
-1.64513e-05	-8.74002e-06
2.85058e-05	1.40073e-05
-3.86149e-05	-1.68967e-05
7.34961e-05	2.84433e-05
-0.000213101	-7.54505e-05
-6.07153e-05	-2.06975e-05
-7.42656e-06	-1.43447e-06
8.87501e-05	2.17106e-05
2.92332e-05	5.82508e-06
-1.71662e-05	-2.6722e-06
1.08609e-05	1.07845e-06
-1.22332e-05	-6.14912e-07
1.11371e-05	3.13581e-07
-3.84348e-06	-5.34691e-08
-5.49379e-07	-3.16729e-07
2.2935e-06	1.24301e-06
-7.72428e-06	-3.74743e-06
1.28624e-05	5.66297e-06
-1.58724e-05	-5.9212e-06
2.40179e-05	6.77917e-06
-3.39469e-05	-1.53117e-06
3.3787e-05	1.74929e-05
-3.26433e-05	-1.20908e-05
8.81481e-05	2.53071e-05
2.14028e-05	4.56904e-06
-1.14017e-05	-1.82502e-06
6.75248e-06	6.54357e-07
-7.33445e-06	-3.2368e-07
6.59001e-06	1.36147e-07
-2.25656e-06	-1.26412e-08
-5.54283e-07	-3.89037e-07
2.34459e-06	1.56063e-06
-8.11052e-06	-4.92673e-06
1.38968e-05	7.82934e-06
-1.83105e-05	-9.21082e-06
3.26249e-05	1.44398e-05
-8.12284e-05	-3.18085e-05
-6.57853e-06	-9.74848e-07
-1.4888e-05	-6.01333e-06
6.24504e-05	2.10952e-05
1.77053e-05	4.89743e-06
-9.97916e-06	-2.27297e-06
6.16018e-06	1.03294e-06
-6.85703e-06	-7.99956e-07
6.21834e-06	5.83867e-07
-2.14123e-06	-1.69772e-07
4.43546e-07	3.45641e-07
-1.88117e-06	-1.39291e-06
6.53782e-06	4.43581e-06
-1.12481e-05	-7.10747e-06
1.49298e-05	8.48935e-06
-2.69487e-05	-1.36489e-05
6.89242e-05	3.14937e-05
8.01393e-06	2.55645e-06
1.0909e-05	4.96064e-06
-4.90777e-05	-1.9166e-05
-1.41859e-05	-4.66667e-06
8.05599e-06	2.25022e-06
-5.00484e-06	-1.09238e-06
5.59536e-06	9.3214e-07
-5.08326e-06	-7.29946e-07
1.75232e-06	2.25821e-07
-5.19849e-07	-4.51339e-07
2.21025e-06	1.82566e-06
-7.71309e-06	-5.85441e-06
1.33143e-05	9.43954e-06
-1.77649e-05	-1.1397e-05
3.23058e-05	1.86113e-05
-8.3658e-05	-4.39419e-05
-1.09305e-05	-4.46848e-06
-1.24204e-05	-6.41141e-06
5.78355e-05	2.6096e-05
1.68925e-05	6.55145e-06
-9.63965e-06	-3.24529e-06
6.01699e-06	1.64837e-06
-6.75074e-06	-1.49294e-06
6.14212e-06	1.21455e-06
-2.11934e-06	-3.87361e-07
4.99011e-07	4.59007e-07
-2.12451e-06	-1.85996e-06
7.43014e-06	5.98367e-06
-1.28479e-05	-9.67567e-06
1.71861e-05	1.17381e-05
-3.13537e-05	-1.9293e-05
8.15643e-05	4.59429e-05
1.10409e-05	4.98121e-06
1.18597e-05	6.54257e-06
-5.59093e-05	-2.7151e-05
-1.63982e-05	-6.90201e-06
9.37807e-06	3.45763e-06
-5.86707e-06	-1.78873e-06
6.59424e-06	1.65715e-06
-6.00431e-06	-1.36658e-06
2.0728e-06	4.40389e-07
-2.19971e-07	-2.13236e-07
9.37695e-07	8.65348e-07
-3.28613e-06	-2.79149e-06
5.69114e-06	4.52469e-06
-7.63011e-06	-5.51078e-06
1.3958e-05	9.10482e-06
-3.64395e-05	-2.18234e-05
-5.05585e-06	-2.47128e-06
-5.22102e-06	-3.05569e-06
2.48417e-05	1.28678e-05
7.31065e-06	3.30331e-06
-4.18883e-06	-1.66954e-06
2.62589e-06	8.76019e-07
-2.95603e-06	-8.25418e-07
2.69343e-06	6.87417e-07
-9.30227e-07	-2.2316e-07
3.79768e-08	3.86814e-08
-1.62088e-07	-1.57184e-07
5.69159e-07	5.08272e-07
-9.87197e-07	-8.25583e-07
1.32638e-06	1.00895e-06
-2.43238e-06	-1.67436e-06
6.36925e-06	4.03488e-06
9.00813e-07	4.72201e-07
9.02212e-07	5.57666e-07
-4.3255e-06	-2.3766e-06
-1.27671e-06	-6.15114e-07
7.32785e-07	3.13189e-07
-4.60231e-07	-1.66251e-07
5.18869e-07	1.58777e-07
-4.73081e-07	-1.3325e-07
1.63454e-07	4.35032e-08
-2.02402e-08	-6.21208e-09
8.49842e-08	2.38228e-08
-2.90784e-07	-6.88068e-08
4.94846e-07	1.00329e-07
-6.48931e-07	-1.0087e-07
1.1685e-06	1.26214e-07
-3.06305e-06	-2.1923e-07
-5.08661e-07	-8.58569e-09
-3.63041e-07	-1.81252e-08
1.85047e-06	5.12605e-09
5.40775e-07	-2.67527e-08
-3.04833e-07	2.87748e-08
1.8656e-07	-2.84058e-08
-2.05462e-07	4.17877e-08
1.85339e-07	-4.203e-08
-6.3595e-08	1.53879e-08
6.7388e-08	2.21159e-08
-2.83105e-07	-8.52932e-08
9.69574e-07	2.4931e-07
-1.65122e-06	-3.68157e-07
2.16778e-06	3.80064e-07
-3.9087e-06	-4.99046e-07
1.02635e-05	9.359e-07
1.71979e-06	6.42277e-08
1.20718e-06	8.31944e-08
-6.18584e-06	-1.35771e-07
-1.81112e-06	5.46962e-08
1.02207e-06	-7.6652e-08
-6.26316e-07	8.30476e-08
6.90516e-07	-1.26628e-07
-6.23186e-07	1.28741e-07
2.13899e-07	-4.741e-08
-1.88122e-07	-6.99061e-08
7.91225e-07	2.72173e-07
-2.71496e-06	-8.11296e-07
4.63075e-06	1.2224e-06
-6.09347e-06	-1.31352e-06
1.10187e-05	1.84418e-06
-2.90416e-05	-3.79659e-06
-4.96603e-06	-3.90979e-07
-3.35415e-06	-3.58691e-07
1.73992e-05	1.05006e-06
5.11495e-06	4.2427e-08
-2.89327e-06	1.0514e-07
1.7776e-06	-1.66268e-07
-1.96405e-06	2.8236e-07
1.77425e-06	-2.95678e-07
-6.09363e-07	1.1059e-07
3.27509e-07	1.34415e-07
-1.37891e-06	-5.26886e-07
4.73972e-06	1.59213e-06
-8.09566e-06	-2.43171e-06
1.06758e-05	2.6813e-06
-1.93584e-05	-3.91779e-06
5.12177e-05	8.48014e-06
8.94895e-06	1.0334e-06
5.79346e-06	8.11189e-07
-3.04616e-05	-2.85836e-06
-8.99136e-06	-3.75609e-07
5.09706e-06	-1.43472e-08
-3.13899e-06	1.87683e-07
3.4749e-06	-3.81055e-07
-3.14176e-06	4.15741e-07
1.07962e-06	-1.58706e-07
-4.83828e-07	-2.24289e-07
2.04005e-06	8.85773e-07
-7.02972e-06	-2.71646e-06
1.20315e-05	4.20883e-06
-1.59167e-05	-4.76471e-06
2.89878e-05	7.23737e-06
-7.71982e-05	-1.64141e-05
-1.40168e-05	-2.32578e-06
-8.3823e-06	-1.53907e-06
4.52171e-05	6.2548e-06
1.34375e-05	1.15819e-06
-7.64263e-06	-3.17472e-07
4.72263e-06	-7.23669e-08
-5.24195e-06	3.401e-07
4.74493e-06	-4.14412e-07
-1.63174e-06	1.66197e-07
9.43396e-07	4.88286e-07
-3.98424e-06	-1.9403e-06
1.37672e-05	6.02234e-06
-2.36179e-05	-9.43828e-06
3.13649e-05	1.09071e-05
-5.74547e-05	-1.70686e-05
0.000154502	4.0161e-05
2.97512e-05	6.49966e-06
1.56106e-05	3.5109e-06
-8.8003e-05	-1.59902e-05
-2.6413e-05	-3.42192e-06
1.50854e-05	1.27846e-06
-9.35826e-06	-2.60426e-07
1.04176e-05	-2.2491e-07
-9.4416e-06	4.14674e-07
3.24944e-06	-1.89544e-07
-2.75691e-06	-1.54869e-06
1.16612e-05	6.18147e-06
-4.04035e-05	-1.9352e-05
6.94785e-05	3.05773e-05
-9.26602e-05	-3.58615e-05
0.000170957	5.7377e-05
-0.000465834	-0.000139175
-9.70712e-05	-2.56281e-05
-4.1883e-05	-1.064e-05
0.000253725	5.46193e-05
7.72072e-05	1.26204e-05
-4.43155e-05	-5.25369e-06
2.76059e-05	1.69843e-06
-3.08187e-05	-3.73847e-07
2.79641e-05	-2.83671e-07
-9.63126e-06	2.35998e-07
-1.44053e-06	-8.72377e-07
6.10571e-06	3.49759e-06
-2.12356e-05	-1.10451e-05
3.66477e-05	1.75988e-05
-4.92139e-05	-2.09672e-05
9.19841e-05	3.44257e-05
-0.000257097	-8.70267e-05
-6.1604e-05	-1.93301e-05
-1.7378e-05	-4.67683e-06
0.000126828	3.11189e-05
3.97219e-05	7.74769e-06
-2.30076e-05	-3.45767e-06
1.44289e-05	1.34537e-06
-1.61752e-05	-7.09635e-07
1.47008e-05	3.18122e-07
-5.06821e-06	-3.71029e-08
3.25229e-07	2.09359e-07
-1.38267e-06	-8.43496e-07
4.83728e-06	2.68966e-06
-8.39709e-06	-4.32719e-06
1.14135e-05	5.25564e-06
-2.1852e-05	-8.93704e-06
6.40215e-05	2.40265e-05
1.90036e-05	6.84063e-06
1.68851e-06	3.16115e-07
-2.54243e-05	-6.73832e-06
-8.51498e-06	-1.86768e-06
5.02457e-06	8.81394e-07
-3.19041e-06	-3.7881e-07
3.60154e-06	2.50432e-07
-3.28171e-06	-1.55488e-07
1.13314e-06	3.75258e-08
1.65697e-07	1.00245e-07
-6.91958e-07	-3.94182e-07
2.33118e-06	1.19285e-06
-3.88159e-06	-1.80896e-06
4.78445e-06	1.90363e-06
-7.19971e-06	-2.20404e-06
9.83543e-06	5.8503e-07
-1.06668e-05	-5.63553e-06
1.00992e-05	3.9326e-06
-2.7072e-05	-8.33098e-06
-6.55581e-06	-1.53612e-06
3.49066e-06	6.31096e-07
-2.06758e-06	-2.42925e-07
2.24674e-06	1.4527e-07
-2.01919e-06	-8.3162e-08
6.91531e-07	1.80751e-08
1.63909e-07	1.19868e-07
-6.9385e-07	-4.81582e-07
2.40315e-06	1.52462e-06
-4.12161e-06	-2.42906e-06
5.4383e-06	2.87002e-06
-9.70636e-06	-4.52573e-06
2.42227e-05	1.00447e-05
2.01666e-06	3.60043e-07
4.40553e-06	1.87678e-06
-1.85645e-05	-6.67019e-06
-5.27391e-06	-1.56891e-06
2.97612e-06	7.3865e-07
-1.83965e-06	-3.45198e-07
2.04998e-06	2.79491e-07
-1.85993e-06	-2.11052e-07
6.40645e-07	6.3305e-08
-1.30783e-07	-1.06051e-07
5.55153e-07	4.27965e-07
-1.9321e-06	-1.36636e-06
3.32787e-06	2.19431e-06
-4.42476e-06	-2.63109e-06
8.00554e-06	4.25284e-06
-2.05504e-05	-9.88428e-06
-2.47333e-06	-8.58919e-07
-3.19648e-06	-1.5279e-06
1.45188e-05	5.99351e-06
4.20986e-06	1.47534e-06
-2.39446e-06	-7.1889e-07
1.48993e-06	3.55464e-07
-1.66775e-06	-3.11053e-07
1.51591e-06	2.47659e-07
-5.22742e-07	-7.76605e-08
1.52926e-07	1.38051e-07
-6.50809e-07	-5.59106e-07
2.27466e-06	1.79699e-06
-3.93139e-06	-2.90334e-06
5.25562e-06	3.51749e-06
-9.58285e-06	-5.77196e-06
2.49211e-05	1.37212e-05
3.37549e-06	1.47594e-06
3.61916e-06	1.95714e-06
-1.70606e-05	-8.09552e-06
-5.00147e-06	-2.05134e-06
2.85905e-06	1.02429e-06
-1.78765e-06	-5.27003e-07
2.00824e-06	4.84955e-07
-1.82819e-06	-3.98318e-07
6.31035e-07	1.27971e-07
-1.46619e-07	-1.40196e-07
6.24843e-07	5.68759e-07
-2.18886e-06	-1.8337e-06
3.78981e-06	2.97083e-06
-5.07968e-06	-3.61582e-06
9.29298e-06	5.97055e-06
-2.42826e-05	-1.43126e-05
-3.40875e-06	-1.63641e-06
-3.44818e-06	-1.9897e-06
1.64721e-05	8.39374e-06
4.8501e-06	2.15222e-06
-2.77881e-06	-1.08579e-06
1.74154e-06	5.67881e-07
-1.95998e-06	-5.32949e-07
1.78564e-06	4.42813e-07
-6.16651e-07	-1.43504e-07
6.45601e-08	6.50515e-08
-2.75495e-07	-2.64286e-07
9.67114e-07	8.54301e-07
-1.67719e-06	-1.38726e-06
2.25331e-06	1.69485e-06
-4.13393e-06	-2.81263e-06
1.08419e-05	6.78549e-06
1.56037e-06	8.08659e-07
1.51533e-06	9.26508e-07
-7.31138e-06	-3.96704e-06
-2.16039e-06	-1.02668e-06
1.24017e-06	5.22202e-07
-7.78848e-07	-2.76628e-07
8.77955e-07	2.63508e-07
-8.00419e-07	-2.20812e-07
2.76539e-07	7.20105e-08
-1.1134e-08	-1.1788e-08
4.7573e-08	4.79528e-08
-1.67346e-07	-1.55366e-07
2.90669e-07	2.52802e-07
-3.91384e-07	-3.0987e-07
7.19872e-07	5.16435e-07
-1.8939e-06	-1.25245e-06
-2.77893e-07	-1.54029e-07
-2.61457e-07	-1.6866e-07
1.2719e-06	7.30961e-07
3.76983e-07	1.90653e-07
-2.16792e-07	-9.76364e-08
1.3641e-07	5.227e-08
-1.54002e-07	-5.03934e-08
1.40494e-07	4.25133e-08
-4.85597e-08	-1.39325e-08


==> supplementary_files_3/H2/h2_11.csv <==
Re_C	Im_C
3.6646e-08	-1.07095e-08
-1.52269e-07	4.85727e-08
5.12839e-07	-1.87022e-07
-8.64036e-07	3.47062e-07
1.12559e-06	-5.12996e-07
-2.06247e-06	1.05765e-06
5.83202e-06	-3.25264e-06
1.64933e-06	-1.00124e-06
1.73669e-07	-9.41799e-08
-2.20957e-06	1.44482e-06
-6.99916e-07	5.12239e-07
3.94892e-07	-3.17043e-07
-2.36606e-07	2.13215e-07
2.53506e-07	-2.52278e-07
-2.25453e-07	2.34617e-07
7.66173e-08	-8.20645e-08
-1.20622e-07	3.27296e-08
5.01452e-07	-1.49327e-07
-1.6903e-06	5.79607e-07
2.84974e-06	-1.08112e-06
-3.71591e-06	1.60754e-06
6.81507e-06	-3.33026e-06
-1.92803e-05	1.02716e-05
-5.44924e-06	3.16806e-06
-5.80017e-07	2.99393e-07
7.33201e-06	-4.59242e-06
2.3246e-06	-1.63283e-06
-1.31312e-06	1.01294e-06
7.88178e-07	-6.83011e-07
-8.45946e-07	8.09795e-07
7.52969e-07	-7.5375e-07
-2.56033e-07	2.63787e-07
3.25779e-07	-7.49577e-08
-1.35565e-06	3.47058e-07
4.57713e-06	-1.37361e-06
-7.72678e-06	2.59347e-06
1.00936e-05	-3.90986e-06
-1.85428e-05	8.18911e-06
5.24976e-05	-2.54238e-05
1.48064e-05	-7.87431e-06
1.62009e-06	-7.53128e-07
-2.0131e-05	1.1535e-05
-6.39129e-06	4.12664e-06
3.61832e-06	-2.57278e-06
-2.17912e-06	1.74462e-06
2.34652e-06	-2.07749e-06
-2.09195e-06	1.93723e-06
7.12088e-07	-6.78732e-07
-5.41155e-07	1.05349e-07
2.25372e-06	-4.96299e-07
-7.61971e-06	2.00823e-06
1.28768e-05	-3.84256e-06
-1.68455e-05	5.8789e-06
3.09844e-05	-1.2454e-05
-8.77425e-05	3.89201e-05
-2.46619e-05	1.21003e-05
-2.79464e-06	1.1757e-06
3.39493e-05	-1.793e-05
1.07841e-05	-6.45221e-06
-6.1155e-06	4.04195e-06
3.69285e-06	-2.75571e-06
-3.98705e-06	3.29507e-06
3.55908e-06	-3.07788e-06
-1.21253e-06	1.07951e-06
7.12039e-07	-1.05417e-07
-2.96841e-06	5.14093e-07
1.00528e-05	-2.1687e-06
-1.701e-05	4.24967e-06
2.22883e-05	-6.6682e-06
-4.10349e-05	1.43926e-05
0.000116094	-4.54437e-05
3.23106e-05	-1.41906e-05
3.97129e-06	-1.43383e-06
-4.57261e-05	2.14914e-05
-1.45063e-05	7.79857e-06
8.23978e-06	-4.92004e-06
-4.99081e-06	3.3812e-06
5.40544e-06	-4.06747e-06
-4.8327e-06	3.80885e-06
1.64815e-06	-1.33795e-06
-1.05578e-06	1.07126e-07
4.40498e-06	-5.56547e-07
-1.49361e-05	2.51439e-06
2.52925e-05	-5.10725e-06
-3.31579e-05	8.30432e-06
6.09648e-05	-1.83662e-05
-0.00017152	5.867e-05
-4.63102e-05	1.82875e-05
-6.95276e-06	2.05674e-06
7.03165e-05	-2.89357e-05
2.21261e-05	-1.05752e-05
-1.25648e-05	6.72284e-06
7.62405e-06	-4.66102e-06
-8.27737e-06	5.64463e-06
7.40965e-06	-5.30024e-06
-2.52917e-06	1.86497e-06
1.47017e-06	-7.87947e-08
-6.13191e-06	4.81215e-07
2.07676e-05	-2.50124e-06
-3.51035e-05	5.40642e-06
4.57742e-05	-9.28148e-06
-8.29814e-05	2.11602e-05
0.000226026	-6.79295e-05
5.16435e-05	-2.00692e-05
1.59668e-05	-3.51714e-06
-0.000108718	3.74801e-05
-3.28076e-05	1.35832e-05
1.84553e-05	-8.67667e-06
-1.11531e-05	6.06234e-06
1.21008e-05	-7.38857e-06
-1.0834e-05	6.95621e-06
3.6988e-06	-2.45164e-06
-1.13151e-06	8.14255e-08
4.73973e-06	-4.55389e-07
-1.61999e-05	2.21076e-06
2.76597e-05	-4.65591e-06
-3.69006e-05	7.86538e-06
7.02632e-05	-1.8034e-05
-0.000211145	6.00008e-05
-7.30945e-05	2.11228e-05
2.90115e-06	4.03862e-07
6.0316e-05	-2.58033e-05
2.15391e-05	-1.00307e-05
-1.26269e-05	6.50396e-06
7.81986e-06	-4.57845e-06
-8.58608e-06	5.5975e-06
7.71806e-06	-5.27525e-06
-2.64103e-06	1.8603e-06
1.18642e-06	-4.34107e-08
-4.96649e-06	3.02491e-07
1.69462e-05	-1.72272e-06
-2.88697e-05	3.86585e-06
3.82931e-05	-6.88126e-06
-7.19289e-05	1.62309e-05
0.000210291	-5.43258e-05
6.5923e-05	-1.85089e-05
2.08646e-06	-1.03075e-06
-7.17729e-05	2.57783e-05
-2.40984e-05	9.91472e-06
1.39454e-05	-6.45008e-06
-8.58202e-06	4.56745e-06
9.4031e-06	-5.61156e-06
-8.4488e-06	5.29929e-06
2.8906e-06	-1.8711e-06
-3.21726e-06	-2.55962e-09
1.34734e-05	-3.17436e-07
-4.59949e-05	2.9582e-06
7.83641e-05	-7.56487e-06
-0.000103864	1.4782e-05
0.000194424	-3.6672e-05
-0.00056346	0.000125449
-0.000170183	4.28244e-05
-1.03694e-05	2.95333e-06
0.000203972	-6.33398e-05
6.73506e-05	-2.45883e-05
-3.88701e-05	1.61501e-05
2.39156e-05	-1.15573e-05
-2.62288e-05	1.43078e-05
2.35816e-05	-1.35528e-05
-8.07161e-06	4.79413e-06
-8.62196e-07	-4.54125e-08
3.61449e-06	1.02064e-07
-1.23593e-05	1.54818e-07
2.10817e-05	-9.41394e-07
-2.79765e-05	2.52349e-06
5.23717e-05	-7.13616e-06
-0.000151349	2.58038e-05
-4.49591e-05	9.09048e-06
-3.38334e-06	6.6775e-07
5.64007e-05	-1.41987e-05
1.85251e-05	-5.66923e-06
-1.06973e-05	3.79695e-06
6.59625e-06	-2.7707e-06
-7.2525e-06	3.47654e-06
6.52872e-06	-3.31043e-06
-2.23656e-06	1.17473e-06
5.4981e-07	5.54337e-08
-2.30741e-06	-1.75877e-07
7.90385e-06	2.7902e-07
-1.35e-05	-4.25647e-08
1.79463e-05	-7.58794e-07
-3.36378e-05	2.96398e-06
9.71914e-05	-1.18819e-05
2.87042e-05	-4.44372e-06
2.32666e-06	-3.2208e-07
-3.67095e-05	7.35542e-06
-1.20506e-05	3.05958e-06
6.96922e-06	-2.10149e-06
-4.30853e-06	1.5705e-06
4.7492e-06	-2.00188e-06
-4.28042e-06	1.91775e-06
1.46753e-06	-6.82976e-07
-5.85071e-07	-9.0087e-08
2.45843e-06	3.17305e-07
-8.43834e-06	-7.40665e-07
1.44354e-05	8.00445e-07
-1.92302e-05	-1.91083e-07
3.611e-05	-1.29313e-06
-0.000104402	7.29454e-06
-3.07452e-05	3.16325e-06
-2.60252e-06	2.08614e-07
3.98284e-05	-5.80937e-06
1.30856e-05	-2.59885e-06
-7.58272e-06	1.85855e-06
4.70163e-06	-1.4394e-06
-5.1969e-06	1.87639e-06
4.69003e-06	-1.8126e-06
-1.60934e-06	6.48711e-07
5.4694e-07	1.00248e-07
-2.2998e-06	-3.63722e-07
7.90282e-06	9.21164e-07
-1.35311e-05	-1.13757e-06
1.80471e-05	6.93311e-07
-3.39251e-05	2.50132e-07
9.81374e-05	-4.0663e-06
2.88763e-05	-2.15535e-06
2.48392e-06	-1.2319e-07
-3.76052e-05	4.38573e-06
-1.23646e-05	2.08988e-06
7.173e-06	-1.54225e-06
-4.45476e-06	1.22583e-06
4.93138e-06	-1.62294e-06
-4.45352e-06	1.57662e-06
1.52888e-06	-5.66106e-07
-2.37443e-07	-4.99495e-08
9.99053e-07	1.84809e-07
-3.43668e-06	-4.91642e-07
5.88903e-06	6.49958e-07
-7.86322e-06	-5.07351e-07
1.47965e-05	2.75722e-07
-4.28265e-05	6.62378e-07
-1.25952e-05	6.15207e-07
-1.09652e-06	2.41775e-08
1.64715e-05	-1.48404e-06
5.42014e-06	-7.70937e-07
-3.14767e-06	5.91192e-07
1.95772e-06	-4.84104e-07
-2.17011e-06	6.51933e-07
1.96105e-06	-6.37158e-07
-6.73501e-07	2.29579e-07
4.06261e-08	9.59768e-09
-1.71041e-07	-3.60207e-08
5.88966e-07	9.9122e-08
-1.01003e-06	-1.36735e-07
1.35006e-06	1.20553e-07
-2.54298e-06	-1.10008e-07
7.36447e-06	6.69138e-08
2.16522e-06	-5.29766e-08
1.90345e-07	7.19123e-10
-2.84175e-06	1.85132e-07
-9.35877e-07	1.09589e-07
5.44042e-07	-8.83303e-08
-3.38842e-07	7.49633e-08
3.76077e-07	-1.02931e-07
-3.40047e-07	1.01277e-07
1.1683e-07	-3.66323e-08
-2.11424e-07	5.6173e-08
8.79362e-07	-2.56827e-07
-2.96698e-06	9.99947e-07
5.00692e-06	-1.8694e-06
-6.54155e-06	2.78915e-06
1.20432e-05	-5.8067e-06
-3.43163e-05	1.80499e-05
-9.98287e-06	5.72817e-06
-8.31858e-07	4.0935e-07
1.25979e-05	-7.79487e-06
4.04176e-06	-2.80689e-06
-2.29061e-06	1.74766e-06
1.37807e-06	-1.18147e-06
-1.48115e-06	1.40291e-06
1.31909e-06	-1.30656e-06
-4.48684e-07	4.57408e-07
6.9557e-07	-1.70456e-07
-2.89446e-06	7.84865e-07
9.77402e-06	-3.08474e-06
-1.6505e-05	5.80102e-06
2.15838e-05	-8.71352e-06
-3.97713e-05	1.82383e-05
0.000113378	-5.68772e-05
3.29619e-05	-1.80905e-05
2.78287e-06	-1.29928e-06
-4.17797e-05	2.47348e-05
-1.34149e-05	8.93452e-06
7.61139e-06	-5.57665e-06
-4.58694e-06	3.78054e-06
4.93823e-06	-4.49881e-06
-4.40146e-06	4.19362e-06
1.49795e-06	-1.46895e-06
-1.87681e-06	3.83391e-07
7.81739e-06	-1.79731e-06
-2.64404e-05	7.22993e-06
4.47055e-05	-1.37902e-05
-5.85655e-05	2.1044e-05
0.000108089	-4.45951e-05
-0.000308346	0.000140096
-8.94544e-05	4.47775e-05
-7.80852e-06	3.2578e-06
0.00011459	-6.18985e-05
3.6837e-05	-2.25098e-05
-2.0945e-05	1.41254e-05
1.26627e-05	-9.63397e-06
-1.36753e-05	1.15174e-05
1.22074e-05	-1.07568e-05
-4.15878e-06	3.77238e-06
3.11508e-06	-5.27076e-07
-1.29855e-05	2.5257e-06
4.39793e-05	-1.04393e-05
-7.44382e-05	2.02304e-05
9.76541e-05	-3.14063e-05
-0.000180442	6.74254e-05
0.000514837	-0.000213411
0.000148847	-6.85252e-05
1.3552e-05	-5.07231e-06
-0.000193097	9.58625e-05
-6.20941e-05	3.50881e-05
3.53618e-05	-2.21332e-05
-2.14333e-05	1.51833e-05
2.32057e-05	-1.82317e-05
-2.07403e-05	1.70585e-05
7.07153e-06	-5.98913e-06
-4.09466e-06	5.033e-07
1.70861e-05	-2.52664e-06
-5.7962e-05	1.10157e-05
9.82261e-05	-2.19828e-05
-0.00012906	3.51735e-05
0.000238682	-7.71796e-05
-0.000680295	0.000247223
-0.000194765	7.9855e-05
-1.95335e-05	6.17566e-06
0.000259903	-0.000114253
8.34363e-05	-4.22141e-05
-4.75866e-05	2.68355e-05
2.89265e-05	-1.85686e-05
-3.14131e-05	2.24415e-05
2.81172e-05	-2.10534e-05
-9.59627e-06	7.40378e-06
6.06678e-06	-4.64284e-07
-2.53351e-05	2.56621e-06
8.60466e-05	-1.23068e-05
-0.000145927	2.57326e-05
0.000191815	-4.30401e-05
-0.000354207	9.72655e-05
0.00100374	-0.000316044
0.000278843	-0.000102186
3.52901e-05	-8.92687e-06
-0.000399861	0.000152787
-0.000127208	5.69373e-05
7.25157e-05	-3.65055e-05
-4.415e-05	2.55052e-05
4.80535e-05	-3.10488e-05
-4.30629e-05	2.92144e-05
1.47091e-05	-1.02923e-05
-8.45218e-06	2.41537e-07
3.52829e-05	-1.88429e-06
-0.000119678	1.13948e-05
0.000202563	-2.6051e-05
-0.000264756	4.6867e-05
0.000481757	-0.000110231
-0.00132048	0.000361719
-0.00031085	0.000111808
-8.70251e-05	1.59966e-05
0.000621835	-0.00019644
0.000189126	-7.27285e-05
-0.000106718	4.6916e-05
6.46794e-05	-3.30731e-05
-7.03312e-05	4.05497e-05
6.303e-05	-3.8266e-05
-2.15323e-05	1.35054e-05
6.47355e-06	-3.09562e-07
-2.71452e-05	1.94996e-06
9.29598e-05	-1.04098e-05
-0.000159004	2.28313e-05
0.000212826	-4.00003e-05
-0.00040749	9.40739e-05
0.00123537	-0.00031857
0.000439076	-0.00011548
-2.49349e-05	-3.28552e-07
-0.000335341	0.000135048
-0.000122443	5.36003e-05
7.22053e-05	-3.50698e-05
-4.49169e-05	2.48904e-05
4.94651e-05	-3.05995e-05
-4.45192e-05	2.89009e-05
1.52458e-05	-1.02053e-05
-6.79334e-06	8.26749e-08
2.84657e-05	-1.03726e-06
-9.73024e-05	7.49666e-06
0.000166037	-1.81177e-05
-0.000220889	3.41431e-05
0.000416972	-8.34221e-05
-0.00122895	0.000285543
-0.000395884	0.000100799
-4.80347e-06	3.59859e-06
0.000403235	-0.000134036
0.00013756	-5.27371e-05
-7.99844e-05	3.46624e-05
4.94109e-05	-2.47745e-05
-5.42815e-05	3.06279e-05
4.88268e-05	-2.89939e-05
-1.6717e-05	1.02524e-05
1.84153e-05	4.66087e-07
-7.71943e-05	-7.35957e-08
0.000263983	-1.04902e-05
-0.000450475	3.23661e-05
0.000598771	-7.02916e-05
-0.00112618	0.000183953
0.00328941	-0.000648142
0.00102123	-0.000230525
4.12633e-05	-1.08875e-05
-0.00114852	0.000326078
-0.000384666	0.00012985
0.000222984	-8.63051e-05
-0.000137688	6.24251e-05
0.000151384	-7.78301e-05
-0.000136249	7.39248e-05
4.66671e-05	-2.6193e-05
4.93009e-06	3.81244e-07
-2.06875e-05	-1.09297e-06
7.08604e-05	8.52142e-07
-0.000121058	2.43073e-06
0.000161101	-1.05532e-05
-0.000302986	3.37367e-05
0.000882355	-0.000128254
0.000269458	-4.76271e-05
1.46108e-05	-2.3913e-06
-0.000317584	7.16674e-05
-0.000105729	2.95325e-05
6.13121e-05	-2.00795e-05
-3.79374e-05	1.48494e-05
4.18118e-05	-1.87938e-05
-3.76769e-05	1.79547e-05
1.29153e-05	-6.38383e-06
-3.14043e-06	-3.9479e-07
1.31921e-05	1.33224e-06
-4.52665e-05	-2.71262e-06
7.74361e-05	2.14678e-06
-0.000103227	1.82738e-06
0.000194379	-1.23294e-05
-0.000565932	5.51385e-05
-0.000171834	2.22922e-05
-1.02779e-05	1.05471e-06
0.00020656	-3.60946e-05
6.87092e-05	-1.56535e-05
-3.99016e-05	1.0968e-05
2.47513e-05	-8.33813e-06
-2.73464e-05	1.07428e-05
2.46711e-05	-1.03325e-05
-8.46359e-06	3.68844e-06
3.33767e-06	5.98254e-07
-1.40381e-05	-2.16388e-06
4.82677e-05	5.43487e-06
-8.26993e-05	-6.62724e-06
0.000110475	3.81283e-06
-0.0002084	2.34427e-06
0.000607125	-2.74786e-05
0.000183817	-1.43539e-05
1.16294e-05	-5.0576e-07
-0.000223885	2.7004e-05
-7.45222e-05	1.28986e-05
4.33604e-05	-9.50178e-06
-2.69743e-05	7.53702e-06
2.98836e-05	-9.96536e-06
-2.69944e-05	9.67614e-06
9.26839e-06	-3.47338e-06
-3.11796e-06	-6.51099e-07
1.31232e-05	2.40754e-06
-4.51734e-05	-6.39441e-06
7.74657e-05	8.43419e-06
-0.000103607	-6.53214e-06
0.000195655	3.3609e-06
-0.000570293	9.6295e-06
-0.000172523	8.6164e-06
-1.11419e-05	1.40657e-07
0.000211263	-1.93377e-05
7.03694e-05	-1.0115e-05
-4.09894e-05	7.7614e-06
2.55398e-05	-6.35561e-06
-2.83359e-05	8.55828e-06
2.56139e-05	-8.36407e-06
-8.79833e-06	3.01368e-06
1.35272e-06	3.19487e-07
-5.69714e-06	-1.19945e-06
1.96319e-05	3.30283e-06
-3.36933e-05	-4.55932e-06
4.51136e-05	4.02579e-06
-8.52811e-05	-3.68493e-06
0.000248712	2.254e-06
7.5203e-05	-1.82034e-06
4.93162e-06	7.48323e-08
-9.2484e-05	6.02173e-06
-3.08285e-05	3.61111e-06
1.79758e-05	-2.91943e-06
-1.12167e-05	2.48213e-06
1.24612e-05	-3.41133e-06
-1.12711e-05	3.35758e-06
3.87317e-06	-1.21468e-06
-2.31303e-07	-6.06863e-08
9.74768e-07	2.30452e-07
-3.3624e-06	-6.51265e-07
5.77525e-06	9.26914e-07
-7.74104e-06	-8.83405e-07
1.46479e-05	9.94415e-07
-4.27427e-05	-1.43728e-06
-1.29203e-05	-1.88756e-09
-8.57812e-07	-3.53796e-08
1.59473e-05	-6.4155e-07
5.31999e-06	-4.90162e-07
-3.1051e-06	4.25854e-07
1.9402e-06	-3.79352e-07
-2.15816e-06	5.3391e-07
1.95317e-06	-5.29716e-07
-6.71435e-07	1.92504e-07
4.78493e-07	-1.13904e-07
-1.99233e-06	5.26102e-07
6.73563e-06	-2.07688e-06
-1.13876e-05	3.91794e-06
1.49276e-05	-5.91191e-06
-2.76349e-05	1.24526e-05
7.94673e-05	-3.92094e-05
2.38936e-05	-1.28959e-05
1.39201e-06	-5.88129e-07
-2.80228e-05	1.63283e-05
-9.1351e-06	5.99577e-06
5.20453e-06	-3.75995e-06
-3.14545e-06	2.55743e-06
3.39222e-06	-3.04926e-06
-3.02555e-06	2.84449e-06
1.03012e-06	-9.96811e-07
-1.57341e-06	3.42483e-07
6.55447e-06	-1.59567e-06
-2.21772e-05	6.37069e-06
3.75179e-05	-1.21014e-05
-4.92255e-05	1.84022e-05
9.12068e-05	-3.89981e-05
-0.000262388	0.000123242
-7.88426e-05	4.0639e-05
-4.67585e-06	1.86395e-06
9.28824e-05	-5.17135e-05
3.02998e-05	-1.90539e-05
-1.72815e-05	1.19806e-05
1.04614e-05	-8.17341e-06
-1.12999e-05	9.76765e-06
1.00862e-05	-9.12041e-06
-3.43586e-06	3.198e-06
4.2412e-06	-7.52068e-07
-1.76846e-05	3.58455e-06
5.99311e-05	-1.47251e-05
-0.000101514	2.84479e-05
0.000133421	-4.40664e-05
-0.00024759	9.4719e-05
0.000712719	-0.000301836
0.000213703	-0.000100103
1.32584e-05	-4.66016e-06
-0.000254493	0.00012886
-8.30997e-05	4.78339e-05
4.74907e-05	-3.02525e-05
-2.88365e-05	2.07734e-05
3.12413e-05	-2.4948e-05
-2.79262e-05	2.33425e-05
9.52223e-06	-8.19519e-06
-7.0336e-06	1.00263e-06
2.93513e-05	-4.92027e-06
-9.95996e-05	2.09223e-05
0.000168879	-4.12156e-05
-0.000222265	6.51654e-05
0.000412916	-0.00014221
-0.00118877	0.00045711
-0.000355222	0.000152451
-2.3315e-05	7.24419e-06
0.000428539	-0.000198715
0.000139941	-7.43023e-05
-8.00938e-05	4.72605e-05
4.87514e-05	-3.26568e-05
-5.29446e-05	3.94051e-05
4.7382e-05	-3.69407e-05
-1.61689e-05	1.29848e-05
9.23601e-06	-8.91764e-07
-3.858e-05	4.68215e-06
0.000131126	-2.14011e-05
-0.000222602	4.37709e-05
0.000293406	-7.1829e-05
-0.000545506	0.000160893
0.00156866	-0.000524537
0.000464197	-0.000176325
3.45806e-05	-8.84551e-06
-0.00057651	0.000235257
-0.000187848	8.8914e-05
0.000107655	-5.70424e-05
-6.57065e-05	3.97895e-05
7.15631e-05	-4.83491e-05
-6.41347e-05	4.54551e-05
2.19063e-05	-1.60057e-05
-1.36744e-05	6.8781e-07
5.71631e-05	-4.28564e-06
-0.000194506	2.26576e-05
0.000330419	-4.94203e-05
-0.000435653	8.59052e-05
0.000808601	-0.000199616
-0.0023112	0.000662496
-0.000663815	0.000223722
-6.61766e-05	1.30999e-05
0.000887825	-0.000312043
0.000286338	-0.00011917
-0.00016397	7.7198e-05
0.000100214	-5.44304e-05
-0.000109374	6.66655e-05
9.81304e-05	-6.28762e-05
-3.35437e-05	2.21834e-05
1.90669e-05	-4.109e-08
-7.96678e-05	2.14812e-06
0.000270685	-1.85879e-05
-0.000458843	4.67681e-05
0.000601325	-9.02345e-05
-0.00109897	0.000221423
0.00303487	-0.000747341
0.000739714	-0.000243862
0.000182578	-2.59094e-05
-0.00139155	0.000397496
-0.000427298	0.000151216
0.000241974	-9.87262e-05
-0.00014713	7.03421e-05
0.000160372	-8.6852e-05
-0.000143873	8.21838e-05
4.91829e-05	-2.90531e-05
-1.45143e-05	3.26886e-07
6.09354e-05	-2.83072e-06
-0.00020914	1.80682e-05
0.000358469	-4.2216e-05
-0.000481676	7.78791e-05
0.000928367	-0.00018939
-0.00284454	0.000655706
-0.00104277	0.000246108
7.96731e-05	-3.912e-06
0.000722638	-0.000273046
0.000271692	-0.0001112
-0.000161395	7.35497e-05
0.000100932	-5.27081e-05
-0.00011153	6.52174e-05
0.000100516	-6.17528e-05
-3.44518e-05	2.1839e-05
1.52496e-05	2.06416e-07
-6.39705e-05	6.85329e-07
0.000219113	-1.12222e-05
-0.000374599	3.11468e-05
0.000500087	-6.41608e-05
-0.000949597	0.000164633
0.00282611	-0.000580107
0.000939892	-0.00021374
-9.58409e-06	-2.69618e-06
-0.000881606	0.000268741
-0.000306961	0.000108798
0.000179519	-7.24075e-05
-0.000111393	5.23291e-05
0.000122738	-6.51675e-05
-0.00011054	6.18658e-05
3.78752e-05	-2.19133e-05
-4.13274e-05	-2.11532e-06
0.000173426	4.64708e-06
-0.000594245	8.24867e-06
0.0010159	-4.66495e-05
-0.00135484	0.000123656
0.00256266	-0.000350861
-0.00755574	0.00128686
-0.00242265	0.000481459
-4.10494e-05	1.05993e-05
0.00251923	-0.000645585
0.000859194	-0.000265539
-0.000500723	0.000179082
0.000310478	-0.000131208
-0.000342321	0.000164962
0.000308455	-0.000157188
-0.000105727	5.58016e-05
-1.10526e-05	-1.14323e-06
4.64285e-05	3.66027e-06
-0.000159342	-6.04402e-06
0.000272707	1.58403e-06
-0.000364103	1.44021e-05
0.00068857	-5.86856e-05
-0.00202385	0.000240932
-0.000638409	9.58655e-05
-1.92768e-05	2.19175e-06
0.00069689	-0.00013829
0.000236025	-5.93701e-05
-0.000137572	4.11367e-05
8.54651e-05	-3.09231e-05
-9.44474e-05	3.95438e-05
8.52021e-05	-3.79256e-05
-2.92269e-05	1.35157e-05
7.03246e-06	1.06983e-06
-2.95733e-05	-3.76285e-06
0.000101674	8.74118e-06
-0.000174241	-9.35163e-06
0.000233031	1.90927e-06
-0.000441214	1.65391e-05
0.00129641	-9.25473e-05
0.000406617	-4.20673e-05
1.44537e-05	-6.98804e-07
-0.000452998	6.69989e-05
-0.000153235	3.07424e-05
8.94357e-05	-2.21022e-05
-5.56953e-05	1.71663e-05
6.16965e-05	-2.2407e-05
-5.57208e-05	2.16549e-05
1.91284e-05	-7.75209e-06
-7.4643e-06	-1.53865e-06
3.14286e-05	5.68219e-06
-0.000108274	-1.50425e-05
0.000185842	1.97508e-05
-0.000249065	-1.50625e-05
0.000472409	6.9139e-06
-0.00138887	2.69075e-05
-0.000434389	2.2606e-05
-1.68731e-05	-2.06437e-07
0.000490519	-4.6153e-05
0.000166001	-2.42995e-05
-9.70656e-05	1.86399e-05
6.06171e-05	-1.52513e-05
-6.73273e-05	2.05251e-05
6.08821e-05	-2.00551e-05
-2.09173e-05	7.22528e-06
6.96777e-06	1.64467e-06
-2.93586e-05	-6.17689e-06
0.000101259	1.70217e-05
-0.000173955	-2.35157e-05
0.000233413	2.07983e-05
-0.000443194	-1.90962e-05
0.00130364	1.17004e-05
0.000407401	-9.76325e-06
1.63353e-05	7.12e-07
-0.000462592	3.01266e-05
-0.000156644	1.8366e-05
9.16937e-05	-1.49033e-05
-5.73516e-05	1.2699e-05
6.37921e-05	-1.74724e-05
-5.77241e-05	1.72038e-05
1.9841e-05	-6.22526e-06
-3.02086e-06	-7.96725e-07
1.27367e-05	3.02845e-06
-4.39766e-05	-8.57643e-06
7.56102e-05	1.22348e-05
-0.000101567	-1.17228e-05
0.000193048	1.33549e-05
-0.000568148	-1.98486e-05
-0.000177467	-3.0977e-07
-7.28382e-06	-5.22919e-07
0.000202394	-7.84778e-06
6.85821e-05	-6.22685e-06
-4.01861e-05	5.45768e-06
2.51711e-05	-4.88747e-06
-2.80345e-05	6.89687e-06
2.53832e-05	-6.84878e-06
-8.7282e-06	2.49018e-06
5.16197e-07	1.49847e-07
-2.17778e-06	-5.7489e-07
7.52709e-06	1.6615e-06
-1.29518e-05	-2.42466e-06
1.74168e-05	2.44623e-06
-3.31368e-05	-3.1131e-06
9.7577e-05	5.81005e-06
3.04704e-05	7.95352e-07
1.27418e-06	1.25197e-07
-3.48804e-05	4.85869e-07
-1.1828e-05	7.79526e-07
6.93741e-06	-7.68114e-07
-4.35121e-06	7.33863e-07
4.85215e-06	-1.06738e-06
-4.39577e-06	1.07037e-06
1.51208e-06	-3.91307e-07
-4.98695e-07	1.0386e-07
2.07914e-06	-4.86396e-07
-7.04593e-06	1.95566e-06
1.19387e-05	-3.73279e-06
-1.57147e-05	5.71465e-06
2.92981e-05	-1.22184e-05
-8.52515e-05	3.91149e-05
-2.67194e-05	1.34566e-05
-7.39352e-07	1.88038e-07
2.84155e-05	-1.54668e-05
9.46994e-06	-5.83449e-06
-5.4319e-06	3.69288e-06
3.30104e-06	-2.53114e-06
-3.57396e-06	3.03316e-06
3.193e-06	-2.83509e-06
-1.0883e-06	9.94717e-07
1.63895e-06	-3.0833e-07
-6.83628e-06	1.46022e-06
2.31858e-05	-5.95435e-06
-3.93109e-05	1.14606e-05
5.179e-05	-1.77069e-05
-9.66344e-05	3.81268e-05
0.000281298	-0.000122567
8.8107e-05	-4.22942e-05
2.52488e-06	-5.96704e-07
-9.41323e-05	4.88719e-05
-3.13892e-05	1.85057e-05
1.80231e-05	-1.17472e-05
-1.09698e-05	8.07785e-06
1.18947e-05	-9.70384e-06
-1.06345e-05	9.07939e-06
3.62641e-06	-3.18759e-06
-4.41322e-06	6.53964e-07
1.84252e-05	-3.19325e-06
-6.25879e-05	1.35079e-05
0.000106245	-2.65501e-05
-0.000140207	4.19439e-05
0.000261999	-9.18312e-05
-0.000763081	0.000298083
-0.000238499	0.000103566
-7.45029e-06	1.4998e-06
0.000257671	-0.00012115
8.59793e-05	-4.62601e-05
-4.94603e-05	2.95545e-05
3.01918e-05	-2.04672e-05
-3.28305e-05	2.47182e-05
2.93927e-05	-2.31782e-05
-1.00323e-05	8.14838e-06
7.31245e-06	-8.31255e-07
-3.05534e-05	4.23377e-06
0.00010392	-1.87679e-05
-0.000176585	3.78245e-05
0.000233341	-6.12914e-05
-0.000436489	0.000136655
0.00127134	-0.000448144
0.000396001	-0.000156784
1.37165e-05	-2.36162e-06
-0.000433625	0.000185851
-0.000144652	7.15555e-05
8.33262e-05	-4.60052e-05
-5.09813e-05	3.20802e-05
5.55645e-05	-3.8942e-05
-4.98016e-05	3.65924e-05
1.70108e-05	-1.28807e-05
-9.59205e-06	6.51436e-07
4.0117e-05	-3.71482e-06
-0.000136663	1.83352e-05
0.000232493	-3.88947e-05
-0.000307653	6.6131e-05
0.000575878	-0.000152286
-0.00167513	0.000508096
-0.000516761	0.000179635
-2.22399e-05	3.03066e-06
0.000583245	-0.000218206
0.000193994	-8.50705e-05
-0.000111874	5.5227e-05
6.86219e-05	-3.89154e-05
-7.49944e-05	4.76028e-05
6.73064e-05	-4.48696e-05
-2.30106e-05	1.58243e-05
1.41921e-05	-3.08162e-07
-5.93989e-05	2.75204e-06
0.000202564	-1.7761e-05
-0.000344815	4.15726e-05
0.000456364	-7.65825e-05
-0.000852583	0.000185017
0.00246423	-0.000631713
0.000738058	-0.000225455
4.94186e-05	-5.24112e-06
-0.000899937	0.000286448
-0.000295766	0.000113137
0.000170362	-7.42765e-05
-0.000104609	5.29773e-05
0.000114541	-6.5376e-05
-0.000102905	6.18399e-05
3.52059e-05	-2.18561e-05
-1.98173e-05	-5.309e-07
8.28943e-05	1.6236e-07
-0.00028221	1.12075e-05
0.000479245	-3.49285e-05
-0.000630117	7.61243e-05
0.00115796	-0.000199112
-0.0032287	0.000698904
-0.000822027	0.000244484
-0.000169879	1.50125e-05
0.0014271	-0.000360456
0.000443863	-0.000142376
-0.000252487	9.44307e-05
0.000154116	-6.8201e-05
-0.000168454	8.49493e-05
0.000151304	-8.06535e-05
-5.17621e-05	2.85694e-05
1.49593e-05	7.25996e-08
-6.28957e-05	1.19612e-06
0.000216464	-1.27219e-05
-0.000371991	3.34512e-05
0.000502328	-6.70105e-05
-0.00097654	0.000170991
0.00303392	-0.000610027
0.00115653	-0.000239423
-0.0001162	9.39081e-06
-0.000700679	0.0002476
-0.000275063	0.000104408
0.00016504	-7.00263e-05
-0.000103922	5.07946e-05
0.000115317	-6.33511e-05
-0.000104102	6.01706e-05
3.57177e-05	-2.1319e-05
-1.57466e-05	-6.54026e-07
6.61441e-05	1.14247e-06
-0.000227124	5.26402e-06
0.000389202	-2.14048e-05
-0.00052187	5.21273e-05
0.000998541	-0.000144347
-0.00300962	0.00052993
-0.00104203	0.000206461
3.90964e-05	-3.32443e-06
0.000874259	-0.00024095
0.000313411	-0.000101427
-0.000184714	6.86068e-05
0.000115266	-5.02837e-05
-0.000127464	6.31916e-05
0.000114964	-6.01992e-05
-3.94266e-05	2.13675e-05
4.26696e-05	3.39057e-06
-0.000179292	-9.86114e-06
0.00061583	8.79299e-06
-0.00105517	1.87082e-05
0.00141314	-8.89403e-05
-0.00269247	0.000291646
0.0080361	-0.00113673
0.0026836	-0.000455191
-3.14828e-05	4.33272e-06
-0.00251143	0.00056902
-0.000878778	0.000244746
0.000515771	-0.000168257
-0.000321493	0.000125324
0.000355672	-0.000159224
-0.000320927	0.000152324
0.000110097	-5.42031e-05
1.13996e-05	1.50544e-06
-4.7948e-05	-5.14547e-06
0.000164949	1.09256e-05
-0.000282928	-9.63193e-06
0.00037931	-4.29428e-06
-0.00072246	4.10971e-05
0.00214912	-0.000194611
0.000706187	-8.57387e-05
5.94487e-07	1.04154e-06
-0.000695537	0.000117549
-0.000241331	5.34882e-05
0.00014162	-3.80183e-05
-8.84252e-05	2.91947e-05
9.80379e-05	-3.78275e-05
-8.85579e-05	3.6457e-05
3.0403e-05	-1.30298e-05
-7.24443e-06	-1.31253e-06
3.05041e-05	4.76069e-06
-0.000105124	-1.2038e-05
0.000180551	1.48141e-05
-0.00024246	-8.83593e-06
0.000462322	-4.27972e-06
-0.00137474	5.92636e-05
-0.000449189	3.36755e-05
-2.65312e-06	-8.67989e-07
0.000451952	-5.36763e-05
0.000156535	-2.68063e-05
-9.19704e-05	1.99807e-05
5.75576e-05	-1.59701e-05
-6.39628e-05	2.12006e-05
5.78419e-05	-2.06145e-05
-1.98724e-05	7.40595e-06
7.67828e-06	1.81053e-06
-3.23718e-05	-6.80315e-06
0.000111791	1.87659e-05
-0.0001923	-2.59514e-05
0.000258775	2.30003e-05
-0.000494291	-2.11949e-05
0.00147057	1.29622e-05
0.000479167	-1.13654e-05
4.32037e-06	1.27793e-06
-0.000488954	3.18744e-05
-0.000169369	1.9892e-05
9.96863e-05	-1.62244e-05
-6.25576e-05	1.38662e-05
6.96999e-05	-1.91073e-05
-6.31068e-05	1.88234e-05
2.16985e-05	-6.81344e-06
-7.16171e-06	-1.90583e-06
3.02154e-05	7.2552e-06
-0.000104465	-2.06132e-05
0.000179858	2.95121e-05
-0.000242322	-2.85116e-05
0.000463354	3.30851e-05
-0.00137921	-5.12762e-05
-0.000449038	-1.94294e-06
-4.57757e-06	-1.4041e-06
0.000460848	-1.67277e-05
0.00015971	-1.41326e-05
-9.40999e-05	1.25634e-05
5.91421e-05	-1.13459e-05
-6.59876e-05	1.60773e-05
5.9785e-05	-1.59876e-05
-2.05652e-05	5.81764e-06
3.10258e-06	9.12902e-07
-1.30985e-05	-3.50875e-06
4.53352e-05	1.018e-05
-7.81188e-05	-1.49182e-05
0.000105367	1.51888e-05
-0.000201681	-1.96843e-05
0.000600634	3.79551e-05
0.000195462	5.87311e-06
2.16604e-06	6.98979e-07
-0.000201517	2.01053e-06
-6.98783e-05	4.34346e-06
4.12125e-05	-4.40891e-06
-2.59386e-05	4.27666e-06
2.89782e-05	-6.26323e-06
-2.627e-05	6.29475e-06
9.04004e-06	-2.30412e-06
-5.29774e-07	-1.70182e-07
2.23804e-06	6.59061e-07
-7.75413e-06	-1.94314e-06
1.33721e-05	2.8969e-06
-1.80559e-05	-3.05848e-06
3.45947e-05	4.23803e-06
-0.000103084	-9.05953e-06
-3.35368e-05	-1.82601e-06
-3.95915e-07	-1.34967e-07
3.47099e-05	5.16242e-07
1.20439e-05	-4.4982e-07
-7.10996e-06	5.83274e-07
4.48089e-06	-6.25513e-07
-5.01205e-06	9.54371e-07
4.54619e-06	-9.71301e-07
-1.56501e-06	3.57979e-07
4.31808e-07	-6.6748e-08
-1.8055e-06	3.24566e-07
6.15226e-06	-1.36829e-06
-1.04791e-05	2.68886e-06
1.3933e-05	-4.26433e-06
-2.64462e-05	9.4585e-06
7.93353e-05	-3.1568e-05
2.74936e-05	-1.21027e-05
-1.15502e-06	7.06543e-07
-2.23395e-05	1.06241e-05
-7.962e-06	4.34283e-06
4.65002e-06	-2.81611e-06
-2.86357e-06	1.96654e-06
3.12709e-06	-2.3843e-06
-2.8036e-06	2.23866e-06
9.57688e-07	-7.87595e-07
-1.41779e-06	1.9109e-07
5.93089e-06	-9.47863e-07
-2.02251e-05	4.08852e-06
3.44701e-05	-8.13652e-06
-4.58697e-05	1.30736e-05
8.71302e-05	-2.92767e-05
-0.000261465	9.82526e-05
-9.05514e-05	3.78223e-05
3.72721e-06	-2.2145e-06
7.3953e-05	-3.34035e-05
2.63628e-05	-1.37189e-05
-1.54104e-05	8.92723e-06
9.50333e-06	-6.25783e-06
-1.03921e-05	7.60873e-06
9.32325e-06	-7.15227e-06
-3.18616e-06	2.51807e-06
3.81073e-06	-3.63476e-07
-1.59555e-05	1.91757e-06
5.44922e-05	-8.82821e-06
-9.29806e-05	1.8169e-05
0.000123926	-3.01785e-05
-0.000235714	6.91786e-05
0.000707618	-0.000235233
0.000244545	-9.14199e-05
-9.5186e-06	5.38846e-06
-0.000202231	8.18763e-05
-7.2073e-05	3.39872e-05
4.21977e-05	-2.22896e-05
-2.60911e-05	1.57563e-05
2.86055e-05	-1.92765e-05
-2.56956e-05	1.81657e-05
8.78866e-06	-6.40539e-06
-6.30477e-06	3.85857e-07
2.64181e-05	-2.26828e-06
-9.03374e-05	1.15056e-05
0.00015429	-2.47517e-05
-0.000205895	4.28145e-05
0.000391976	-0.000100814
-0.00117656	0.000347805
-0.000405243	0.000136553
1.45708e-05	-8.09585e-06
0.000340254	-0.000124153
0.000121097	-5.20992e-05
-7.09771e-05	3.4437e-05
4.39754e-05	-2.45464e-05
-4.83141e-05	3.02122e-05
4.34434e-05	-2.85406e-05
-1.4869e-05	1.00786e-05
8.25637e-06	-1.29068e-07
-3.46278e-05	1.39229e-06
0.000118587	-9.65924e-06
-0.000202758	2.3158e-05
0.000270909	-4.36666e-05
-0.000515939	0.000108245
0.00154605	-0.000383289
0.0005275	-0.000153098
-1.50739e-05	9.10542e-06
-0.000458434	0.000143039
-0.000162278	6.10663e-05
9.51683e-05	-4.08668e-05
-5.90893e-05	2.95073e-05
6.50762e-05	-3.66535e-05
-5.85863e-05	3.47526e-05
2.0068e-05	-1.22996e-05
-1.22086e-05	-3.75592e-07
5.12368e-05	3.14028e-07
-0.000175624	6.16791e-06
0.000300407	-2.03721e-05
-0.000401297	4.60054e-05
0.000762262	-0.000124461
-0.00226759	0.000458338
-0.000751678	0.000187203
5.61224e-06	-1.07967e-05
0.000713401	-0.000183243
0.000248041	-7.98245e-05
-0.000145116	5.42354e-05
9.01298e-05	-3.97726e-05
-9.94058e-05	4.99438e-05
8.95688e-05	-4.75561e-05
-3.06991e-05	1.68744e-05
1.71386e-05	1.37978e-06
-7.18622e-05	-3.98829e-06
0.00024574	3.35614e-06
-0.00041904	8.19067e-06
0.000555257	-3.74293e-05
-0.00103454	0.000122536
0.00295669	-0.000481731
0.000836194	-0.000200156
9.6983e-05	7.91136e-06
-0.00117606	0.000223588
-0.000379224	9.862e-05
0.000218185	-6.81351e-05
-0.000134376	5.08644e-05
0.000147763	-6.46653e-05
-0.000133048	6.18683e-05
4.55874e-05	-2.20153e-05
-1.26279e-05	-6.81789e-07
5.32808e-05	1.60842e-06
-0.00018461	1.71661e-06
0.000319325	-1.28016e-05
-0.000436739	3.61545e-05
0.000868488	-0.000107081
-0.00279797	0.000414622
-0.00117306	0.000182027
0.000182676	-1.73644e-05
0.00047462	-0.000154126
0.000216895	-7.17229e-05
-0.0001341	4.98138e-05
8.60389e-05	-3.71847e-05
-9.64857e-05	4.72257e-05
8.74501e-05	-4.51661e-05
-3.00768e-05	1.60692e-05
1.33771e-05	1.23895e-06
-5.63676e-05	-3.84672e-06
0.000194707	5.40296e-06
-0.00033556	1.33514e-06
0.000454954	-2.20817e-05
-0.000887927	8.22341e-05
0.002766	-0.000341686
0.00105607	-0.000153747
-0.000105613	1.3021e-05
-0.000645555	0.000145582
-0.000254319	6.85414e-05
0.000153224	-4.83223e-05
-9.70322e-05	3.66352e-05
0.000108237	-4.70186e-05
-9.79506e-05	4.51482e-05
3.36611e-05	-1.61008e-05
-3.62756e-05	-4.7666e-06
0.000152887	1.6314e-05
-0.000528135	-3.47176e-05
0.00090985	3.062e-05
-0.00123143	1.41317e-05
0.00239093	-0.000135236
-0.00736676	0.000658161
-0.00271538	0.000318184
0.000209672	-2.73463e-05
0.00189242	-0.000328374
0.000718075	-0.000160862
-0.000429896	0.00011623
0.000271611	-9.01276e-05
-0.000302927	0.000117355
0.000274195	-0.000113298
-9.42464e-05	4.05336e-05
-9.67662e-06	-1.78965e-06
4.08228e-05	6.52416e-06
-0.000141227	-1.66995e-05
0.000243536	2.08923e-05
-0.000329878	-1.32687e-05
0.000639998	-3.42006e-06
-0.00196427	7.64009e-05
-0.000712728	4.94556e-05
4.71439e-05	-5.17216e-06
0.000527482	-6.09333e-05
0.000197414	-3.31284e-05
-0.000118057	2.52265e-05
7.46735e-05	-2.04408e-05
-8.34364e-05	2.73322e-05
7.55961e-05	-2.6644e-05
-2.60011e-05	9.58626e-06
6.13669e-06	1.44268e-06
-2.5917e-05	-5.42853e-06
8.98173e-05	1.50159e-05
-0.000155082	-2.08246e-05
0.000210398	1.8564e-05
-0.000408585	-1.72756e-05
0.00125325	1.04721e-05
0.000452251	-1.05029e-05
-2.7912e-05	2.16245e-06
-0.000343074	2.24299e-05
-0.000127915	1.51028e-05
7.65591e-05	-1.25117e-05
-4.85249e-05	1.07899e-05
5.43362e-05	-1.49349e-05
-4.92816e-05	1.47359e-05
1.6962e-05	-5.33874e-06
-6.48754e-06	-1.88863e-06
2.74339e-05	7.26419e-06
-9.52716e-05	-2.11045e-05
0.000164758	3.09695e-05
-0.000223983	-3.16238e-05
0.000435687	4.12456e-05
-0.00133692	-8.06554e-05
-0.000481148	-1.34465e-05
2.84003e-05	-1.0311e-06
0.000370916	-4.40192e-06
0.000138148	-8.95012e-06
-8.28103e-05	9.08714e-06
5.26222e-05	-8.82614e-06
-5.90703e-05	1.29402e-05
5.36377e-05	-1.30116e-05
-1.84753e-05	4.76427e-06
6.04214e-06	1.94762e-06
-2.5569e-05	-7.55723e-06
8.89001e-05	2.23707e-05
-0.000153877	-3.3492e-05
0.000209441	3.5682e-05
-0.000407824	-5.0344e-05
0.00125198	0.000111223
0.000450237	2.52387e-05
-2.61216e-05	3.26036e-07
-0.000349349	-5.96163e-06
-0.000130121	4.68508e-06
7.80736e-05	-6.30966e-06
-4.96848e-05	6.87778e-06
5.5849e-05	-1.057e-05
-5.07449e-05	1.07831e-05
1.74862e-05	-3.97955e-06
-2.61392e-06	-9.18519e-07
1.10691e-05	3.58813e-06
-3.85284e-05	-1.0771e-05
6.67448e-05	1.63608e-05
-9.09487e-05	-1.79445e-05
0.000177273	2.6582e-05
-0.000544481	-6.26461e-05
-0.000195721	-1.60305e-05
1.12076e-05	1.10358e-07
0.000152643	6.63742e-06
5.68699e-05	-5.55529e-07
-3.41539e-05	1.8618e-06
2.17645e-05	-2.4345e-06
-2.44953e-05	3.97563e-06
2.22695e-05	-4.12689e-06
-7.67675e-06	1.53721e-06
4.45732e-07	1.69094e-07
-1.88877e-06	-6.64176e-07
6.58131e-06	2.01613e-06
-1.14104e-05	-3.09709e-06
1.55652e-05	3.47158e-06
-3.0369e-05	-5.32099e-06
9.33252e-05	1.30665e-05
3.35385e-05	3.57149e-06
-1.90003e-06	-5.94858e-08
-2.62705e-05	-1.79909e-06
-9.7914e-06	-1.46998e-07
5.88564e-06	-1.74915e-07
-3.75547e-06	3.26283e-07
4.23167e-06	-5.79854e-07
-3.84926e-06	6.15349e-07
1.32739e-06	-2.31839e-07
-5.64777e-07	5.99332e-08
2.3716e-06	-3.10704e-07
-8.14839e-06	1.40992e-06
1.3993e-05	-2.89127e-06
-1.89121e-05	4.82428e-06
3.6995e-05	-1.13028e-05
-0.000116735	4.02522e-05
-4.6792e-05	1.8015e-05
6.18813e-06	-2.74889e-06
2.26953e-05	-9.28594e-06
9.54197e-06	-4.60364e-06
-5.77569e-06	3.12179e-06
3.63884e-06	-2.24692e-06
-4.02546e-06	2.77186e-06
3.62679e-06	-2.61931e-06
-1.24259e-06	9.25038e-07
1.85297e-06	-1.60314e-07
-7.78443e-06	8.66483e-07
2.67658e-05	-4.09809e-06
-4.59906e-05	8.57625e-06
6.22067e-05	-1.45909e-05
-0.000121767	3.46442e-05
0.000384316	-0.000124294
0.00015395	-5.59311e-05
-2.02558e-05	8.56841e-06
-7.51698e-05	2.90275e-05
-3.15764e-05	1.44788e-05
1.91263e-05	-9.85994e-06
-1.2065e-05	7.12867e-06
1.33636e-05	-8.823e-06
-1.20474e-05	8.34846e-06
4.12927e-06	-2.95074e-06
-4.97338e-06	2.35665e-07
2.09117e-05	-1.50643e-06
-7.20061e-05	8.17258e-06
0.000123862	-1.81467e-05
-0.000167779	3.25388e-05
0.000328795	-7.99291e-05
-0.00103791	0.000292035
-0.000414912	0.000133146
5.38443e-05	-2.05947e-05
0.000205968	-7.01983e-05
8.6264e-05	-3.55135e-05
-5.23097e-05	2.44179e-05
3.30727e-05	-1.78319e-05
-3.67185e-05	2.22301e-05
3.314e-05	-2.10956e-05
-1.13675e-05	7.46936e-06
8.21969e-06	-1.0922e-07
-3.45867e-05	1.31029e-06
0.000119235	-9.43915e-06
-0.000205283	2.29827e-05
0.000278375	-4.42536e-05
-0.000545896	0.000113335
0.00172254	-0.000422925
0.000686371	-0.000195681
-8.741e-05	3.05919e-05
-0.000347736	0.000104933
-0.000144947	5.38862e-05
8.79402e-05	-3.74185e-05
-5.56933e-05	2.76037e-05
6.19472e-05	-3.4659e-05
-5.59611e-05	3.29837e-05
1.92072e-05	-1.16988e-05
-1.0755e-05	-3.4883e-07
4.5294e-05	3.53613e-07
-0.000156359	5.22455e-06
0.000269451	-1.7802e-05
-0.000365736	4.12457e-05
0.000717123	-0.000115499
-0.00225771	0.000449047
-0.000891444	0.00021347
0.000108094	-3.40026e-05
0.000473178	-0.000117992
0.000194655	-6.21348e-05
-0.00011802	4.38477e-05
7.4848e-05	-3.28704e-05
-8.34198e-05	4.17326e-05
7.54374e-05	-3.98886e-05
-2.59102e-05	1.4185e-05
1.59233e-05	1.26624e-06
-6.70924e-05	-3.67003e-06
0.000231738	3.07103e-06
-0.000399383	7.79538e-06
0.000541596	-3.59445e-05
-0.00105785	0.00012167
0.00330116	-0.000508069
0.00126761	-0.000252006
-0.000131416	4.11695e-05
-0.000757249	0.000146183
-0.000300337	7.95962e-05
0.000181125	-5.73609e-05
-0.00011472	4.3878e-05
0.00012794	-5.64667e-05
-0.000115763	5.42531e-05
3.97778e-05	-1.93532e-05
-2.26348e-05	-2.98073e-06
9.52214e-05	1.01223e-05
-0.00032767	-2.0948e-05
0.00056216	1.70726e-05
-0.000753927	1.35591e-05
0.00143666	-0.00010015
-0.00427645	0.000491877
-0.00140791	0.000263221
6.41887e-07	-4.39533e-05
0.00138021	-0.000170122
0.000479507	-9.64058e-05
-0.000281503	7.14174e-05
0.000175822	-5.60549e-05
-0.000194976	7.33393e-05
0.000176135	-7.08994e-05
-6.0472e-05	2.53827e-05
1.58959e-05	1.52696e-06
-6.74563e-05	-4.8828e-06
0.000236363	7.86632e-06
-0.000413426	-1.2277e-06
0.000578182	-2.23716e-05
-0.00119641	9.28513e-05
0.00409683	-0.000414033
0.00197226	-0.000215741
-0.000449312	3.82838e-05
-0.000276898	0.000118956
-0.000226252	6.86085e-05
0.000150564	-5.04564e-05
-0.000100544	3.92727e-05
0.000115025	-5.11239e-05
-0.000104989	4.93442e-05
3.62584e-05	-1.76515e-05
-1.70863e-05	-2.36932e-06
7.2349e-05	8.25635e-06
-0.000252286	-1.8535e-05
0.000438885	1.83207e-05
-0.000606316	1.5762e-06
0.00122449	-5.65372e-05
-0.00403098	0.000308514
-0.00177386	0.000175275
0.000321486	-3.2133e-05
0.000555931	-0.000107019
0.00028669	-6.43462e-05
-0.000181282	4.85845e-05
0.000118117	-3.87236e-05
-0.00013375	5.11614e-05
0.000121698	-4.96488e-05
-4.19575e-05	1.78165e-05
4.64948e-05	8.32177e-06
-0.000196863	-3.03102e-05
0.000686148	7.72511e-05
-0.00119254	-9.57573e-05
0.00164279	5.75701e-05
-0.00329447	3.28236e-05
0.0107049	-0.000455573
0.00455395	-0.000319875
-0.000738772	6.46145e-05
-0.00175257	0.000222995
-0.000825782	0.000145338
0.000515665	-0.00011411
-0.000334197	9.39545e-05
0.000377843	-0.000126574
-0.00034371	0.000123702
0.000118491	-4.45729e-05
1.24005e-05	2.90049e-06
-5.25507e-05	-1.09458e-05
0.000183393	3.04526e-05
-0.000318976	-4.24815e-05
0.000439553	3.83259e-05
-0.00088009	-3.6407e-05
0.00284595	2.19828e-05
0.00119252	-2.68842e-05
-0.000182517	9.01152e-06
-0.000501464	3.28387e-05
-0.000228549	2.72519e-05
0.000142201	-2.34145e-05
-9.21429e-05	2.0605e-05
0.000104303	-2.88033e-05
-9.49519e-05	2.85158e-05
3.27513e-05	-1.03514e-05
-7.85261e-06	-2.24069e-06
3.33134e-05	8.63101e-06
-0.000116455	-2.5144e-05
0.000202796	3.69947e-05
-0.000279853	-3.79773e-05
0.000560696	5.00358e-05
-0.00181135	-9.96632e-05
-0.000755021	-1.78278e-05
0.000112824	-8.56902e-07
0.000328843	-4.66282e-06
0.000148268	-1.03088e-05
-9.22396e-05	1.05874e-05
5.98614e-05	-1.03548e-05
-6.78894e-05	1.52395e-05
6.18611e-05	-1.53459e-05
-2.13508e-05	5.62397e-06
8.28408e-06	2.84167e-06
-3.51892e-05	-1.11165e-05
0.000123267	3.3464e-05
-0.000214991	-5.09832e-05
0.000297267	5.63082e-05
-0.000596474	-8.4768e-05
0.00192728	0.000206764
0.000801308	6.00687e-05
-0.000118011	-4.80375e-06
-0.000356852	-1.43208e-05
-0.000160069	2.60492e-06
9.9677e-05	-6.12268e-06
-6.48342e-05	7.71706e-06
7.36985e-05	-1.25036e-05
-6.72281e-05	1.29588e-05
2.32199e-05	-4.82381e-06
-7.70548e-06	-2.8918e-06
3.27557e-05	1.13866e-05
-0.00011488	-3.47378e-05
0.000200542	5.36453e-05
-0.000277616	-6.08318e-05
0.000557592	9.54972e-05
-0.00180232	-0.000245215
-0.000748826	-7.73303e-05
0.000109688	7.42447e-06
0.000336422	2.33732e-05
0.000150685	1.89178e-06
-9.39035e-05	3.06253e-06
6.11611e-05	-5.50518e-06
-6.96133e-05	9.76598e-06
6.35402e-05	-1.03683e-05
-2.19549e-05	3.90817e-06
3.32942e-06	1.34973e-06
-1.41631e-05	-5.34193e-06
4.97283e-05	1.64656e-05
-8.68831e-05	-2.56886e-05
0.00012041	2.96943e-05
-0.000242078	-4.7976e-05
0.000782824	0.000127276
0.000325119	4.20575e-05
-4.74339e-05	-4.39554e-06
-0.000147065	-1.41621e-05
-6.58154e-05	-2.55935e-06
4.10464e-05	-2.60636e-07
-2.67682e-05	1.70345e-06
3.0504e-05	-3.46721e-06
-2.78584e-05	3.79969e-06
9.62934e-06	-1.45506e-06
-5.67054e-07	-2.46357e-07
2.41384e-06	9.79175e-07
-8.48455e-06	-3.04371e-06
1.48361e-05	4.78766e-06
-2.05836e-05	-5.61793e-06
4.14223e-05	9.2745e-06
-0.000134016	-2.51809e-05
-5.56469e-05	-8.58257e-06
8.09282e-06	9.43049e-07
2.53161e-05	3.08144e-06
1.13239e-05	7.22564e-07
-7.06773e-06	-1.30453e-07
4.61484e-06	-1.79029e-07
-5.2649e-06	4.66716e-07
4.81081e-06	-5.35224e-07
-1.66345e-06	2.09387e-07
-3.33301e-06	1.73808e-07
1.41989e-05	-1.09418e-06
-5.01788e-05	5.97281e-06
8.86247e-05	-1.35182e-05
-0.000126685	2.54477e-05
0.000273477	-6.87248e-05
-0.000998334	0.000290078
-0.000544822	0.000178992
0.000156083	-5.63538e-05
-4.25841e-05	2.27097e-05
3.00641e-05	-1.16844e-05
-2.36297e-05	1.08321e-05
1.68618e-05	-9.03975e-06
-1.97619e-05	1.19472e-05
1.81566e-05	-1.15554e-05
-6.29154e-06	4.13593e-06
1.09321e-05	-3.5607e-07
-4.65903e-05	2.67627e-06
0.000164757	-1.63588e-05
-0.00029113	3.8619e-05
0.00041641	-7.5256e-05
-0.000899286	0.000207566
0.0032829	-0.000885705
0.00179059	-0.000550684
-0.000512305	0.000174186
0.000136861	-7.08349e-05
-9.98948e-05	3.65246e-05
7.83834e-05	-3.40602e-05
-5.59523e-05	2.85855e-05
6.56311e-05	-3.79294e-05
-6.03276e-05	3.67431e-05
2.09111e-05	-1.31637e-05
-2.93368e-05	-1.96474e-07
0.000125121	-2.27142e-06
-0.000442999	2.65205e-05
0.000783477	-7.289e-05
-0.00112178	0.000157847
0.00242388	-0.000461215
-0.00884506	0.00202426
-0.00481559	0.00128273
0.00137271	-0.000410426
-0.000346016	0.000170734
0.00027595	-8.83272e-05
-0.000215477	8.35137e-05
0.000153818	-7.09995e-05
-0.000180676	9.50449e-05
0.000166211	-9.23928e-05
-5.76459e-05	3.31704e-05
4.85141e-05	1.99703e-06
-0.000207032	-3.36588e-06
0.000733666	-1.86806e-05
-0.00129832	7.60378e-05
0.00185997	-0.000197274
-0.00401853	0.000624413
0.014648	-0.00283909
0.0079518	-0.00184031
-0.00225481	0.000596719
0.000522743	-0.000254773
-0.000470685	0.000132066
0.000365004	-0.000126736
-0.000260272	0.000109193
0.000305929	-0.000147486
-0.000281587	0.000143867
9.76994e-05	-5.17575e-05
-6.36784e-05	-5.60057e-06
0.000271887	1.70861e-05
-0.00096415	-2.01414e-05
0.00170666	-2.10222e-05
-0.00244425	0.000146366
0.00527066	-0.000576053
-0.0191366	0.00283297
-0.0103031	0.00192273
0.00288114	-0.000639627
-0.000519828	0.00028652
0.000655599	-0.000148814
-0.000499656	0.000146489
0.000354567	-0.000129007
-0.000416543	0.000176738
0.000383488	-0.000173334
-0.000133088	6.25588e-05
9.54052e-05	1.31337e-05
-0.000407188	-4.56506e-05
0.00144227	0.00010024
-0.00254889	-9.12792e-05
0.00363547	-4.54265e-05
-0.00777209	0.00049014
0.027846	-0.00288443
0.014616	-0.00213442
-0.00391686	0.000741593
9.56065e-05	-0.000357415
-0.00110782	0.000186451
0.000808699	-0.000190127
-0.000564784	0.000172307
0.000659999	-0.000240277
-0.000606827	0.000237194
0.000210464	-8.59346e-05
-0.000143477	-2.84068e-05
0.000609321	0.000104442
-0.00213587	-0.00027137
0.00373272	0.000342823
-0.00519783	-0.000211628
0.0106238	-0.000159457
-0.0355457	0.0022887
-0.0161896	0.00211081
0.0032161	-0.000800462
0.00406408	0.000432074
0.00235803	-0.000232611
-0.00151945	0.000248769
0.00100229	-0.000233858
-0.00114341	0.000333023
0.00104342	-0.00033116
-0.000360379	0.000120475
8.14796e-05	9.90086e-06
-0.000354179	-3.52938e-05
0.00129986	8.29975e-05
-0.00237851	-8.68815e-05
0.00362612	-3.32745e-07
-0.00861949	0.00028339
0.0352351	-0.00183804
0.0226983	-0.00142235
-0.00797994	0.000507488
0.00715883	-0.000268053
0.000165337	0.000125127
0.000223679	-0.00013219
-0.000259792	0.000122633
0.000355292	-0.000173727
-0.000341992	0.000172656
0.000121619	-6.28256e-05
-9.44414e-05	-1.73452e-05
0.000407186	6.4803e-05
-0.00147069	-0.000174625
0.00264886	0.000231477
-0.00391746	-0.000172073
0.00887941	1.53813e-05
-0.0343022	0.000942157
-0.0203846	0.00102545
0.00653112	-0.00041223
-0.00406674	0.000251053
0.000492951	-0.000121408
-0.000554976	0.00013566
0.000447472	-0.000131061
-0.000553791	0.000189801
0.000518575	-0.000190019
-0.000181725	6.94219e-05
0.000262586	6.02763e-05
-0.00113023	-0.000230678
0.00406749	0.000659526
-0.00729737	-0.000945266
0.0107034	0.000899391
-0.0239127	-0.000932725
0.0906309	0.000592315
0.0522376	-0.00110463
-0.0160765	0.000642222
0.00794668	-0.000533168
-0.00194365	0.000254589
0.001802	-0.000311395
-0.00137974	0.000318141
0.00167786	-0.000474342
-0.00156334	0.000479589
0.000546385	-0.000176191
7.05601e-05	2.03064e-05
-0.00030377	-7.94175e-05
0.00109318	0.000238444
-0.00196024	-0.000361689
0.00286948	0.000394919
-0.00637971	-0.000580732
0.0239962	0.0013659
0.013644	0.000365941
-0.00411758	-1.968e-05
0.00176257	-8.13866e-05
-0.000596844	3.50273e-05
0.000521974	-5.68832e-05
-0.000393057	6.62801e-05
0.000475682	-0.000104935
-0.000442737	0.00010817
0.000154662	-4.01696e-05
-4.47416e-05	-1.52815e-05
0.000192781	6.05977e-05
-0.000694624	-0.000187357
0.00124651	0.000293207
-0.00182572	-0.000341781
0.00405672	0.00056601
-0.0152272	-0.00159138
-0.00861789	-0.000631225
0.00258137	0.00012835
-0.00103475	1.47429e-05
0.000400948	-1.72535e-06
-0.000344234	1.96021e-05
0.000258101	-3.01734e-05
-0.00031226	5.25869e-05
0.000290709	-5.57505e-05
-0.000101579	2.10174e-05
4.7173e-05	1.89543e-05
-0.000203498	-7.60043e-05
0.000734592	0.000240392
-0.00131995	-0.000384915
0.00193616	0.000468933
-0.00430543	-0.00083211
0.0161534	0.00254151
0.00912225	0.00114095
-0.00272106	-0.000273256
0.0010453	2.78345e-05
-0.000441153	-2.28199e-05
0.00037519	-8.77307e-07
-0.00028099	1.75557e-05
0.000340292	-3.865e-05
-0.000317026	4.33187e-05
0.000110829	-1.67951e-05
-4.38446e-05	-1.90984e-05
0.000189275	7.69576e-05
-0.000684021	-0.000245787
0.00123009	0.000397304
-0.00180619	-0.000492543
0.00401934	0.000896329
-0.0150821	-0.00281332
-0.0085125	-0.00130872
0.00253561	0.000325947
-0.00095814	-4.82677e-05
0.000418002	3.41642e-05
-0.000354424	-9.57583e-06
0.000265463	-8.83153e-06
-0.000321751	2.71039e-05
0.000299889	-3.21424e-05
-0.000104871	1.27927e-05
1.89279e-05	8.84303e-06
-8.17667e-05	-3.57736e-05
0.00029582	0.000115138
-0.000532406	-0.000187495
0.000782545	0.00023554
-0.00174278	-0.000436617
0.00654135	0.00139677
0.00369099	0.000665234
-0.00109837	-0.000169755
0.000409886	2.97981e-05
-0.000183414	-2.00055e-05
0.000155202	8.34543e-06
-0.000116286	7.79673e-07
0.000141062	-8.12768e-06
-0.000131536	1.05862e-05
4.60117e-05	-4.38115e-06
-3.22065e-06	-1.60316e-06
1.39223e-05	6.507e-06
-5.04231e-05	-2.10782e-05
9.08216e-05	3.4534e-05
-0.000133628	-4.38506e-05
0.000297844	8.2471e-05
-0.00111832	-0.00026767
-0.000630945	-0.000129688
0.000187622	3.36594e-05
-6.93032e-05	-6.52928e-06
3.16685e-05	4.27344e-06
-2.67583e-05	-2.11558e-06
2.00585e-05	3.68038e-07
-2.43529e-05	7.93138e-07
2.27183e-05	-1.25825e-06
-7.94928e-06	5.57053e-07
-6.27185e-08	1.05071e-08
1.53573e-07	-4.36145e-08
2.39265e-07	9.17077e-08
-1.78749e-06	4.38226e-08
6.36938e-06	-8.95244e-07
-2.7454e-05	5.7975e-06
0.000166764	-4.26318e-05
0.000153043	-4.47191e-05
-7.04538e-05	2.23422e-05
0.000109487	-3.92397e-05
1.74623e-05	-7.34992e-06
-7.38315e-06	3.52702e-06
3.5232e-06	-1.9511e-06
-3.28818e-06	2.05146e-06
2.77492e-06	-1.82307e-06
-9.13505e-07	6.20135e-07
2.0111e-07	-3.11898e-08
-4.86008e-07	1.35685e-07
-8.37471e-07	-3.21403e-07
5.94447e-06	-2.32897e-08
-2.09909e-05	2.52194e-06
9.02534e-05	-1.72246e-05
-0.000547841	0.000128857
-0.000502631	0.000136507
0.000231373	-6.85642e-05
-0.000359576	0.000121271
-5.73671e-05	2.28941e-05
2.42659e-05	-1.10439e-05
-1.15881e-05	6.14122e-06
1.08233e-05	-6.48034e-06
-9.13731e-06	5.76695e-06
3.00876e-06	-1.96334e-06
-5.08052e-07	6.90203e-08
1.18173e-06	-3.35394e-07
2.61255e-06	1.00288e-06
-1.65084e-05	-6.2489e-07
5.69544e-05	-4.50878e-06
-0.000243194	3.65898e-05
0.00147288	-0.000286984
0.00134989	-0.000311888
-0.00062112	0.000158747
0.000964947	-0.000285624
0.000153962	-5.49236e-05
-6.51567e-05	2.68115e-05
3.11467e-05	-1.50824e-05
-2.91238e-05	1.60395e-05
2.46009e-05	-1.43167e-05
-8.10369e-06	4.8828e-06
7.73234e-07	-1.01315e-07
-1.69308e-06	5.44432e-07
-5.10016e-06	-1.94641e-06
2.84658e-05	2.14207e-06
-9.53618e-05	4.09758e-06
0.000403283	-4.65429e-05
-0.00243386	0.000389897
-0.00222635	0.000437527
0.00102343	-0.000226226
-0.0015882	0.000415002
-0.000253178	8.13939e-05
0.000107112	-4.02189e-05
-5.12039e-05	2.28822e-05
4.7892e-05	-2.4514e-05
-4.04612e-05	2.19415e-05
1.33298e-05	-7.49552e-06
-8.06968e-07	1.44671e-07
1.40531e-06	-8.243e-07
9.13714e-06	3.40849e-06
-4.0953e-05	-5.23436e-06
0.000128404	9.26695e-07
-0.000529925	3.62603e-05
0.00316695	-0.000363404
0.00288	-0.000437728
-0.00131972	0.000233556
0.00203952	-0.000444076
0.000323671	-9.00428e-05
-0.000136545	4.53368e-05
6.50949e-05	-2.62173e-05
-6.07673e-05	2.83642e-05
5.12972e-05	-2.54768e-05
-1.68907e-05	8.72071e-06
4.02246e-07	-4.17663e-07
1.08098e-06	2.08404e-06
-2.32257e-05	-8.25873e-06
7.51766e-05	1.40501e-05
-0.000203627	-1.31105e-05
0.000787398	-1.50393e-05
-0.00457013	0.000321102
-0.00407837	0.000452771
0.00184875	-0.000255395
-0.00281414	0.000512291
-0.000438538	0.000108078
0.000182557	-5.53661e-05
-8.57432e-05	3.23668e-05
7.90814e-05	-3.51501e-05
-6.63934e-05	3.15894e-05
2.17829e-05	-1.08134e-05
4.23585e-06	2.27877e-06
-2.07935e-05	-9.43202e-06
9.23134e-05	3.07888e-05
-0.000195656	-4.89931e-05
0.000369935	5.29565e-05
-0.00111921	-4.74745e-05
0.00562948	-0.000164329
0.00450358	-0.000409674
-0.0019023	0.000255516
0.00259026	-0.000539767
0.000343901	-0.000112493
-0.000124151	5.52387e-05
4.7881e-05	-3.00382e-05
-3.60631e-05	3.03093e-05
2.71468e-05	-2.62674e-05
-8.22536e-06	8.77274e-06
8.4038e-06	2.68271e-06
-3.10246e-05	-9.48894e-06
7.5823e-05	2.3132e-05
-7.31173e-05	-2.81316e-05
-7.03339e-05	1.95744e-05
0.000797511	-2.00527e-05
-0.00610234	0.000129859
-0.00633564	0.000213056
0.00311135	-0.000142703
-0.00526418	0.000367911
-0.000924565	0.000102472
0.000418364	-6.27425e-05
-0.000215034	4.36208e-05
0.000212821	-5.33862e-05
-0.000184294	5.03202e-05
6.16877e-05	-1.77357e-05
-4.89101e-06	-1.39293e-06
1.67501e-05	4.51922e-06
-3.0371e-05	-8.48799e-06
2.04187e-06	6.02235e-06
0.000144811	5.36203e-06
-0.000855701	-2.35408e-05
0.00579977	2.41026e-05
0.00568098	-0.000109188
-0.00271159	9.8644e-05
0.00442951	-0.000292618
0.000750198	-8.43275e-05
-0.000331667	5.1341e-05
0.000166562	-3.51184e-05
-0.000162091	4.23293e-05
0.000139373	-3.96274e-05
-4.64429e-05	1.39061e-05
9.70252e-06	2.65384e-06
-3.11554e-05	-7.78641e-06
3.82926e-05	8.62055e-06
6.08989e-05	8.16964e-06
-0.000454891	-5.12435e-05
0.00233349	0.000164321
-0.0151747	-0.000584498
-0.0145372	-0.000156322
0.00685982	-5.90099e-05
-0.0110432	0.000452935
-0.00184127	0.000165994
0.000805749	-0.000108174
-0.000400482	7.6849e-05
0.000386786	-9.40853e-05
-0.000331509	8.84621e-05
0.000110241	-3.11104e-05
2.15845e-06	6.31473e-07
-6.60285e-06	-1.6978e-06
4.99607e-06	4.88318e-07
2.40784e-05	6.39459e-06
-0.000128776	-2.30829e-05
0.00062528	7.82742e-05
-0.00399476	-0.000356476
-0.00379012	-0.000224367
0.00177963	6.88037e-05
-0.00284709	-1.3568e-05
-0.000471661	2.16178e-05
0.000205589	-1.86486e-05
-0.000101807	1.51522e-05
9.80796e-05	-1.96408e-05
-8.39764e-05	1.87932e-05
2.79075e-05	-6.67227e-06
-1.26017e-06	-4.107e-07
3.76248e-06	1.06026e-06
-1.89899e-06	1.91023e-07
-1.71579e-05	-5.76743e-06
8.35086e-05	1.95544e-05
-0.000397878	-6.96682e-05
0.00252681	0.000346668
0.00239004	0.000253336
-0.00112059	-9.50754e-05
0.00178977	8.9793e-05
0.000296103	-3.43761e-07
-0.000129003	5.97936e-06
6.38773e-05	-6.67555e-06
-6.15525e-05	9.5811e-06
5.27096e-05	-9.43445e-06
-1.75185e-05	3.40078e-06
1.26018e-06	4.67109e-07
-3.70216e-06	-1.17953e-06
1.21091e-06	-5.78983e-07
1.93075e-05	7.82525e-06
-8.94717e-05	-2.62284e-05
0.000422081	9.71464e-05
-0.0026731	-0.000509426
-0.00252543	-0.000399845
0.00118356	0.000161674
-0.00188986	-0.000191214
-0.000312756	-1.53608e-05
0.00013635	4.89597e-07
-6.75971e-05	3.6923e-06
6.52174e-05	-6.88132e-06
-5.58808e-05	7.18839e-06
1.85796e-05	-2.66823e-06
-1.14753e-06	-4.56085e-07
3.35032e-06	1.14376e-06
-8.54743e-07	6.94685e-07
-1.83765e-05	-8.13005e-06
8.37489e-05	2.72651e-05
-0.000393832	-0.00010264
0.00249243	0.000548708
0.00235433	0.000441042
-0.0011034	-0.000182373
0.00176222	0.000228086
0.000291793	2.24443e-05
-0.000127292	-3.9667e-06
6.31658e-05	-1.71513e-06
-6.09961e-05	4.75572e-06
5.22853e-05	-5.28128e-06
-1.73888e-05	2.01558e-06
4.87751e-07	2.06362e-07
-1.41742e-06	-5.15158e-07
2.82595e-07	-3.57327e-07
8.07448e-06	3.84837e-06
-3.63682e-05	-1.29311e-05
0.000170667	4.92954e-05
-0.00107972	-0.000267274
-0.00101991	-0.000218443
0.000478057	9.16986e-05
-0.000763737	-0.00011879
-0.000126544	-1.29789e-05
5.52413e-05	3.12392e-06
-2.74387e-05	5.26065e-08
2.65198e-05	-1.39796e-06
-2.27418e-05	1.72163e-06
7.56536e-06	-6.85111e-07
-8.19425e-08	-3.67283e-08
2.37241e-07	9.13805e-08
-3.63174e-08	6.97462e-08
-1.39365e-06	-7.09926e-07
6.2207e-06	2.39092e-06
-2.91496e-05	-9.20837e-06
0.000184387	5.0482e-05
0.000174197	4.17848e-05
-8.16641e-05	-1.77367e-05
0.000130515	2.35545e-05
2.16404e-05	2.74859e-06
-9.45359e-06	-7.62975e-07
4.70027e-06	1.0358e-07
-4.5469e-06	1.30921e-07
3.90074e-06	-2.01888e-07
-1.29797e-06	8.64212e-08
1.64039e-06	-2.91556e-08
-6.64132e-06	2.80525e-07
2.10724e-05	-1.75498e-06
-3.30101e-05	3.82479e-06
3.53637e-05	-5.75095e-06
-3.36234e-05	7.15824e-06
-8.54642e-05	1.98212e-05
-0.000241187	6.50018e-05
0.000152652	-4.45311e-05
-0.000325361	0.000106847
-6.82274e-05	2.62344e-05
3.37226e-05	-1.4702e-05
-1.86092e-05	9.3994e-06
1.91999e-05	-1.09184e-05
-1.68809e-05	1.0104e-05
5.70172e-06	-3.52496e-06
-5.36102e-06	-6.76594e-09
2.17151e-05	-5.03508e-07
-6.89553e-05	4.42373e-06
0.000108088	-1.04449e-05
-0.000115906	1.65953e-05
0.000110343	-2.13201e-05
0.00028017	-5.92886e-05
0.000791766	-0.000197221
-0.000501382	0.000135924
0.00106945	-0.00032873
0.000224508	-8.14477e-05
-0.000111077	4.59267e-05
6.13769e-05	-2.95468e-05
-6.34018e-05	3.44728e-05
5.57755e-05	-3.19569e-05
-1.88459e-05	1.11604e-05
1.42609e-05	5.59734e-07
-5.78194e-05	-8.54534e-07
0.000183898	-4.80425e-06
-0.000288633	1.68766e-05
0.000310106	-3.24728e-05
-0.000296035	4.57239e-05
-0.000749382	0.000128442
-0.00212453	0.000443738
0.00134678	-0.000310501
-0.00287709	0.000765748
-0.000605306	0.000193868
0.000300064	-0.0001109
-0.000166232	7.2373e-05
0.000172119	-8.52729e-05
-0.000151582	7.93541e-05
5.12546e-05	-2.77774e-05
-2.33359e-05	-1.68394e-06
9.46918e-05	4.50855e-06
-0.000301595	-2.00924e-06
0.000473902	-1.21564e-05
-0.000510042	3.66032e-05
0.000488232	-5.93057e-05
0.00123061	-0.000168252
0.00350121	-0.000611019
-0.00222172	0.000435484
0.00475276	-0.00109858
0.00100183	-0.000284866
-0.000497458	0.000165467
0.000276188	-0.000109589
-0.000286535	0.000130408
0.000252577	-0.000121822
-8.54558e-05	4.27407e-05
2.99147e-05	3.44808e-06
-0.000121523	-1.10009e-05
0.00038779	1.91418e-05
-0.000610297	-1.03513e-05
0.000658488	-1.92296e-05
-0.000633373	5.02741e-05
-0.0015786	0.000143386
-0.00452427	0.000588191
0.00287567	-0.00043547
-0.00616418	0.00114751
-0.00130272	0.000310569
0.000648288	-0.000185126
-0.000360949	0.000125581
0.00037542	-0.000151783
-0.000331316	0.000142629
0.000112182	-5.02165e-05
-4.22064e-05	-6.53767e-06
0.000171654	2.22927e-05
-0.000548877	-4.84654e-05
0.000865356	4.81309e-05
-0.000936786	-8.41286e-06
0.000909642	-3.92512e-05
0.00219283	-9.74009e-05
0.00639848	-0.000566027
-0.00407892	0.000449961
0.00876854	-0.00127216
0.00185869	-0.000365841
-0.000927066	0.000225491
0.000517593	-0.000157484
-0.000539631	0.000193815
0.000476754	-0.000183349
-0.00016154	6.48078e-05
4.82679e-05	8.11686e-06
-0.000196577	-2.80653e-05
0.000630404	6.33388e-05
-0.0009972	-6.6805e-05
0.00108927	1.98101e-05
-0.0011022	4.8154e-05
-0.00217721	-2.76551e-05
-0.00704404	0.00045057
0.00454756	-0.000405839
-0.00986678	0.00124621
-0.00210469	0.00037738
0.00105311	-0.000238102
-0.000589644	0.000169336
0.000615961	-0.000210593
-0.00054463	0.000199968
0.000184632	-7.08364e-05
-6.10513e-05	-1.50055e-05
0.000248501	5.4756e-05
-0.000795026	-0.000141982
0.00125221	0.000183321
-0.00134585	-0.000138019
0.00123923	8.41266e-05
0.00379566	-2.30584e-05
0.00995504	-0.000166389
-0.00626371	0.000211995
0.0133592	-0.000866261
0.00282433	-0.000320211
-0.00140968	0.000221964
0.000789064	-0.000169967
-0.00082517	0.000220524
0.000730145	-0.000212561
-0.000247653	7.59495e-05
5.55972e-05	1.42676e-05
-0.000226482	-5.22921e-05
0.000725778	0.000136859
-0.00114523	-0.000178417
0.00123688	0.000136563
-0.00116585	-7.93242e-05
-0.00326462	-7.26971e-05
-0.00891322	2.33462e-06
0.00564096	-0.000107919
-0.0120849	0.000621001
-0.00256314	0.000258016
0.00128151	-0.000185818
-0.000718477	0.000145863
0.00075222	-0.000191645
-0.000665916	0.000185507
0.000225936	-6.64412e-05
-0.000142223	-4.08273e-05
0.000579919	0.00015129
-0.00186155	-0.000405575
0.00294195	0.000542965
-0.00318716	-0.000440648
0.00303529	0.000281807
0.00819701	0.000477442
0.022783	0.000696263
-0.0144605	-0.000158792
0.0310608	-0.000675516
0.00660439	-0.000470107
-0.00330789	0.000381702
0.00185838	-0.000321497
-0.001949	0.000436955
0.00172671	-0.000427674
-0.000586137	0.000154129
-3.67289e-05	-1.24634e-05
0.000149969	4.68443e-05
-0.00048252	-0.000129401
0.000764014	0.000178821
-0.000830266	-0.000154982
0.000795974	0.000110897
0.00211305	0.00023239
0.00593253	0.000471693
-0.00377336	-0.000224509
0.00812471	0.00021498
0.00173256	-3.98962e-05
-0.000869821	5.82946e-05
0.000490102	-6.07861e-05
-0.000515308	8.98773e-05
0.000457063	-9.02454e-05
-0.000155268	3.29784e-05
2.28962e-05	8.96757e-06
-9.36104e-05	-3.4054e-05
0.000301843	9.60662e-05
-0.000478757	-0.000135596
0.000521614	0.000122418
-0.000502101	-9.33835e-05
-0.00132428	-0.000209979
-0.00373702	-0.000473325
0.00238029	0.000253097
-0.00513486	-0.000374766
-0.00109775	-2.55963e-05
0.000552295	-1.1386e-05
-0.000312035	2.41105e-05
0.00032886	-4.17941e-05
-0.000292003	4.37368e-05
9.92647e-05	-1.63278e-05
-2.38606e-05	-1.07851e-05
9.76989e-05	4.13197e-05
-0.000315796	-0.000118623
0.000501842	0.000170308
-0.000548275	-0.000158626
0.000529726	0.000126641
0.00139205	0.000295925
0.00394415	0.000707606
-0.00251565	-0.000399198
0.00543745	0.000679003
0.00116559	8.71705e-05
-0.000587787	-1.80526e-05
0.000333069	-8.59982e-06
-0.000351933	2.64864e-05
0.000312855	-3.05651e-05
-0.000106434	1.19428e-05
2.20684e-05	1.07312e-05
-9.04363e-05	-4.12786e-05
0.000292722	0.000119435
-0.000465667	-0.00017275
0.000509522	0.000163027
-0.000493215	-0.000132567
-0.00129449	-0.00031395
-0.00367461	-0.000766797
0.0023454	0.000440235
-0.00507476	-0.000779313
-0.00108944	-0.000112364
0.000550083	3.23952e-05
-0.000312207	-7.18133e-07
0.000330351	-1.55404e-05
-0.000293856	2.03907e-05
0.000100011	-8.38377e-06
-9.48914e-06	-4.92023e-06
3.8917e-05	1.89884e-05
-0.000126127	-5.52893e-05
0.000200844	8.04443e-05
-0.000220066	-7.67027e-05
0.000213383	6.32554e-05
0.000559554	0.000151239
0.00159094	0.000375126
-0.00101611	-0.000218012
0.00220065	0.000396284
0.000473068	6.11518e-05
-0.000239141	-2.02787e-05
0.000135928	3.81622e-06
-0.000144012	3.05961e-06
0.000128176	-5.58113e-06
-4.364e-05	2.52825e-06
1.60902e-06	8.84723e-07
-6.60398e-06	-3.42399e-06
2.14295e-05	1.00235e-05
-3.41567e-05	-1.46565e-05
3.74759e-05	1.40946e-05
-3.63955e-05	-1.17573e-05
-9.53766e-05	-2.83173e-05
-0.000271575	-7.10886e-05
0.000173555	4.16981e-05
-0.000376219	-7.72777e-05
-8.09786e-05	-1.24844e-05
4.09809e-05	4.48479e-06
-2.33262e-05	-1.22507e-06
2.47434e-05	7.81448e-08
-2.20346e-05	4.21253e-07
7.50474e-06	-2.51281e-07
9.93696e-06	1.70112e-07
-4.09879e-05	2.9707e-07
0.000135494	-6.50154e-06
-0.000222756	1.78557e-05
0.000271533	-3.41719e-05
-0.000415349	7.14673e-05
0.000679038	-0.000140055
-0.000414302	9.75584e-05
0.000456403	-0.000117072
-0.0012728	0.000371441
-0.000307764	0.000106563
0.00016152	-6.39853e-05
-9.33604e-05	4.32269e-05
9.90487e-05	-5.19289e-05
-8.80125e-05	4.86697e-05
2.99185e-05	-1.71094e-05
-3.24858e-05	-1.18087e-06
0.000134061	1.60468e-06
-0.000443522	1.27462e-05
0.000729632	-4.43949e-05
-0.000890232	9.4696e-05
0.00136316	-0.000207671
-0.00223156	0.000415748
0.00135914	-0.000292584
-0.00149907	0.000353965
0.00418447	-0.00113436
0.00101297	-0.000329079
-0.000532152	0.000199066
0.000307992	-0.000135479
-0.000327145	0.000163578
0.000290854	-0.000153616
-9.89074e-05	5.40664e-05
8.65167e-05	6.48096e-06
-0.000357378	-1.80289e-05
0.00118425	1.14932e-05
-0.00195071	4.35775e-05
0.00238459	-0.0001613
-0.00365933	0.00041435
0.00600864	-0.000882153
-0.00364188	0.000638564
0.00402845	-0.000789086
-0.0112673	0.00259404
-0.00273394	0.000773355
0.00143908	-0.000476132
-0.000835032	0.000329622
0.000889013	-0.000402593
-0.000791246	0.000379757
0.000269259	-0.000134015
-0.000141857	-1.5406e-05
0.000586472	4.92694e-05
-0.00194617	-8.39561e-05
0.00320945	3.55345e-05
-0.00392998	0.000134199
0.00604318	-0.000480529
-0.00995594	0.00112364
0.00599427	-0.000845536
-0.00665289	0.00107369
0.0186447	-0.00364124
0.00453355	-0.00112029
-0.00239046	0.000703232
0.00139014	-0.000495744
-0.00148293	0.000612711
0.00132105	-0.000580568
-0.000449819	0.000205431
0.000182942	2.80887e-05
-0.000757212	-9.74428e-05
0.00251773	0.000220309
-0.00415865	-0.000229952
0.00510477	5.12021e-05
-0.00787522	0.000277275
0.0130612	-0.000893042
-0.00773155	0.000743566
0.00864445	-0.00100556
-0.0243115	0.00364151
-0.00592999	0.0011902
0.00313424	-0.00077342
-0.00182806	0.000562237
0.00195513	-0.000708449
-0.00174378	0.000676129
0.00059422	-0.000240261
-0.000263066	-5.20344e-05
0.00109024	0.00018817
-0.00363306	-0.000475737
0.00601219	0.000592058
-0.00740338	-0.000392311
0.011482	8.83103e-05
-0.019336	0.000492912
0.0109062	-0.000575195
-0.0124257	0.000905888
0.0351907	-0.00373349
0.00862251	-0.00134829
-0.00457028	0.00092157
0.00267422	-0.000698319
-0.00286777	0.000901861
0.00256084	-0.000868415
-0.000873323	0.000310192
0.000334132	7.82838e-05
-0.00138734	-0.000289558
0.00463954	0.000772707
-0.00770483	-0.00103053
0.00955858	0.000840264
-0.0150864	-0.000638021
0.0270814	0.000229833
-0.0119067	0.00018865
0.0149977	-0.000558582
-0.0437551	0.00308914
-0.0108672	0.00131071
0.00579434	-0.000958547
-0.00340804	0.000763637
0.00366787	-0.00101397
-0.00328018	0.000985897
0.00111969	-0.000354128
-0.00032397	-8.38133e-05
0.0013424	0.000312609
-0.0044681	-0.000850538
0.00737762	0.00116094
-0.00901592	-0.00100406
0.013622	0.000897457
-0.0202367	-0.00067171
0.0170816	7.04767e-05
-0.0171075	0.000262429
0.0464835	-0.00223574
0.0112091	-0.00109511
-0.00591446	0.000840831
0.00345475	-0.00069185
-0.00370529	0.000933873
0.00330983	-0.000912979
-0.00112907	0.000328934
0.000314567	8.87341e-05
-0.0013051	-0.00033405
0.00435473	0.000927656
-0.00720836	-0.00129573
0.00885704	0.00118202
-0.0135645	-0.00119022
0.0213699	0.00117142
-0.0152352	-0.000397624
0.0160575	0.000104884
-0.0444445	0.00116594
-0.0108138	0.000818793
0.00572852	-0.000687313
-0.00335762	0.000596573
0.0036096	-0.000826508
-0.00322747	0.000814989
0.00110164	-0.00029505
-0.000823942	-0.000262001
0.00342229	0.000997118
-0.0114419	-0.0028342
0.0189729	0.00405943
-0.0233856	-0.00390824
0.0360308	0.00435993
-0.0579635	-0.00508875
0.0388513	0.00230213
-0.0418135	-0.00165392
0.116646	0.000786679
0.0285113	-0.00121575
-0.0151425	0.00131245
0.00889934	-0.00128038
-0.00958763	0.00186525
0.00858068	-0.0018684
-0.00293061	0.000682291
-0.000214927	-8.0335e-05
0.000894027	0.000309562
-0.00299644	-0.000902793
0.00497865	0.00132764
-0.00615568	-0.00134688
0.00952618	0.00163745
-0.0154906	-0.0021407
0.0100942	0.00110571
-0.0109825	-0.000984441
0.0307875	0.00174413
0.00755439	5.45693e-05
-0.00402309	0.000147397
0.00237201	-0.000221377
-0.00256243	0.000367154
0.00229611	-0.000381313
-0.000784826	0.00014193
0.000134387	5.75746e-05
-0.000559772	-0.000223842
0.00188038	0.000664539
-0.00312984	-0.000994538
0.0038798	0.00104239
-0.00602265	-0.00132963
0.00984478	0.00183586
-0.00634729	-0.000999685
0.0069405	0.000953193
-0.0195125	-0.0020301
-0.00480172	-0.000260981
0.00256299	2.6789e-05
-0.0015154	6.97373e-05
0.00164103	-0.00015677
-0.00147209	0.000173763
0.000503526	-6.67707e-05
-0.000140183	-6.88548e-05
0.000584814	0.000269768
-0.00196947	-0.000813027
0.00328455	0.00123432
-0.00408289	-0.00132711
0.00635723	0.00175312
-0.010434	-0.00251075
0.00668674	0.00141154
-0.00733821	-0.0013983
0.0206836	0.00324191
0.00510494	0.000543678
-0.00273142	-0.00017026
0.00161987	9.41856e-06
-0.00175875	7.64519e-05
0.00157955	-0.000103918
-0.000540697	4.33682e-05
0.000129653	6.83043e-05
-0.000541359	-0.00026856
0.00182571	0.000814903
-0.00304812	-0.00124503
0.00379478	0.00135337
-0.00591817	-0.00181377
0.00973164	0.00263519
-0.00622357	-0.00149902
0.00684077	0.00150538
-0.0193064	-0.0035887
-0.00477249	-0.000645365
0.00255687	0.000232195
-0.00151885	-5.18493e-05
0.0016514	-2.49917e-05
-0.00148409	5.55085e-05
0.000508228	-2.63126e-05
-5.5738e-05	-3.12355e-05
0.00023292	0.00012317
-0.000786557	-0.000375817
0.00131453	0.000577117
-0.00163885	-0.000632814
0.00255964	0.000857627
-0.00421576	-0.00125967
0.00269206	0.000722741
-0.00296294	-0.000733025
0.0083717	0.00178177
0.00207242	0.000335146
-0.00111163	-0.000130074
0.000661327	3.97555e-05
-0.000719975	-7.76578e-06
0.000647409	-7.42396e-06
-0.000221789	5.7254e-06
9.44807e-06	5.60352e-06
-3.95134e-05	-2.21518e-05
0.000133605	6.79103e-05
-0.000223507	-0.000104737
0.000279029	0.000115683
-0.00043641	-0.000158229
0.000719822	0.000234457
-0.000459137	-0.000135424
0.000505925	0.000138418
-0.00143099	-0.000341453
-0.000354721	-6.63303e-05
0.000190486	2.704e-05
-0.000113485	-9.62042e-06
0.0001237	4.37016e-06
-0.000111294	-1.45375e-06
3.81404e-05	-4.88471e-08
-2.38257e-06	-1.21938e-07
9.88644e-06	2.64549e-07
-3.30893e-05	4.6275e-07
5.51403e-05	-2.5418e-06
-6.93782e-05	6.35631e-06
0.000115043	-1.58375e-05
-0.000248706	4.28109e-05
2.54229e-05	-4.79704e-06
-7.67619e-05	1.68072e-05
0.000257543	-6.55558e-05
6.68622e-05	-2.06032e-05
-3.6031e-05	1.28614e-05
2.124e-05	-8.96417e-06
-2.28006e-05	1.09762e-05
2.03512e-05	-1.03614e-05
-6.93696e-06	3.65807e-06
7.78619e-06	5.49076e-07
-3.23241e-05	-1.4886e-06
0.000108272	5.71934e-07
-0.000180539	4.83952e-06
0.00022736	-1.64214e-05
-0.000377358	4.45648e-05
0.000816443	-0.000124424
-8.33123e-05	1.40333e-05
0.000252095	-5.01143e-05
-0.000846505	0.000198168
-0.000220003	6.31748e-05
0.000118669	-3.97975e-05
-7.00424e-05	2.79829e-05
7.52748e-05	-3.44663e-05
-6.7224e-05	3.26096e-05
2.29221e-05	-1.15285e-05
-2.0724e-05	-2.26726e-06
8.61173e-05	7.30164e-06
-0.000288917	-1.26755e-05
0.000482362	5.67233e-06
-0.000608549	2.04253e-05
0.00101193	-8.01326e-05
-0.00219303	0.000248349
0.000222736	-2.85313e-05
-0.0006775	0.000107625
0.00227893	-0.000441442
0.000593564	-0.000145903
-0.00032077	9.39727e-05
0.000189797	-6.74588e-05
-0.000204432	8.42233e-05
0.000182757	-8.00986e-05
-6.23589e-05	2.84043e-05
3.3972e-05	4.87557e-06
-0.000141287	-1.67722e-05
0.000474672	3.68193e-05
-0.000793365	-3.59825e-05
0.0010025	2.29611e-09
-0.00166981	7.60209e-05
0.00362447	-0.000288074
-0.000365793	3.39891e-05
0.00111963	-0.000139324
-0.0037724	0.000599845
-0.00098442	0.00020716
0.000532859	-0.000136844
-0.000315957	0.000100478
0.000340965	-0.000127252
-0.000305082	0.000121666
0.000104158	-4.32805e-05
-4.38385e-05	-8.29966e-06
0.000182529	2.99657e-05
-0.000614394	-7.53078e-05
0.00102844	9.26689e-05
-0.00130236	-5.80161e-05
0.00217446	-2.26662e-06
-0.00473191	0.000165889
0.000470001	-2.12704e-05
-0.00145901	0.000115275
0.00492933	-0.000559144
0.00128977	-0.000211774
-0.000699669	0.000146742
0.000416025	-0.00011213
-0.000450066	0.000145451
0.000403161	-0.000140283
-0.000137745	5.01572e-05
6.33069e-05	1.48958e-05
-0.000263902	-5.53357e-05
0.000890068	0.00014904
-0.00149228	-0.000200836
0.00189428	0.000167825
-0.00317214	-0.000135331
0.00693274	5.64728e-05
-0.000658088	-4.57207e-06
0.00211955	-7.16582e-05
-0.00719522	0.000493592
-0.00188886	0.000224846
0.00102708	-0.000168424
-0.000612453	0.00013639
0.000664207	-0.00018272
-0.000595655	0.000178228
0.000203662	-6.41385e-05
-8.25473e-05	-2.29182e-05
0.000344576	8.66479e-05
-0.00116495	-0.000242761
0.00195724	0.000342377
-0.00249361	-0.000319488
0.00420226	0.000340623
-0.00931708	-0.000410749
0.00069359	6.86687e-05
-0.00271584	-3.08675e-05
0.00937894	-0.000247639
0.00247979	-0.000192223
-0.00135317	0.000165561
0.000809752	-0.00014614
-0.000880579	0.000204336
0.000790635	-0.000202166
-0.000270533	7.33373e-05
7.40976e-05	2.12762e-05
-0.000309079	-8.06718e-05
0.00104323	0.000227533
-0.00174933	-0.000323475
0.00221795	0.000308019
-0.00369094	-0.000346719
0.00787836	0.000499798
-0.00106792	-4.56007e-06
0.00264403	1.69485e-05
-0.00874464	0.000207735
-0.00227984	0.00016492
0.00123839	-0.000143981
-0.0007389	0.000128334
0.000802371	-0.000180356
-0.000720071	0.000178744
0.000246322	-6.49019e-05
-7.34274e-05	-2.31626e-05
0.000306578	8.8564e-05
-0.00103655	-0.000254282
0.00174076	0.000368432
-0.0022131	-0.000365056
0.00370118	0.000440858
-0.00799693	-0.000692889
0.000938408	4.50039e-05
-0.0025817	-9.23646e-05
0.0086487	3.26338e-05
0.00226692	-0.0001028
-0.00123451	0.000110245
0.000738405	-0.000108156
-0.000803326	0.000158379
0.000721506	-0.000158993
-0.000246938	5.81397e-05
0.000193564	6.8463e-05
-0.000809006	-0.000264154
0.00273998	0.000772822
-0.00460791	-0.00114172
0.00587087	0.00117605
-0.00984723	-0.00151403
0.0213853	0.00257378
-0.00237577	-0.000214868
0.00681725	0.000487994
-0.0229635	-0.000890535
-0.00603804	6.38133e-05
0.00329481	-0.000179414
-0.0019753	0.00021982
0.00215311	-0.000347643
-0.00193548	0.000356859
0.000662796	-0.000132059
5.0576e-05	2.08169e-05
-0.000211689	-8.11568e-05
0.000718666	0.000242464
-0.00121086	-0.000365746
0.00154687	0.000391886
-0.00260237	-0.000535314
0.00567172	0.000972342
-0.00061416	-8.94969e-05
0.00180034	0.000221805
-0.006087	-0.000546509
-0.00160564	-6.44197e-05
0.000878306	-3.31246e-06
-0.000528157	3.18478e-05
0.000577205	-6.34533e-05
-0.000519476	6.88387e-05
0.000178028	-2.6195e-05
-3.16099e-05	-1.47966e-05
0.000132488	5.81248e-05
-0.000450802	-0.000176261
0.000760866	0.000269715
-0.000974385	-0.000296537
0.00164341	0.000419871
-0.00359027	-0.000791281
0.000384937	7.55163e-05
-0.00113915	-0.00019575
0.00386088	0.000532259
0.00102112	8.95832e-05
-0.000559785	-2.44331e-05
0.000337542	-4.33657e-06
-0.000369767	2.29988e-05
0.000333144	-2.81762e-05
-0.00011425	1.13157e-05
3.2932e-05	1.75558e-05
-0.000138247	-6.94262e-05
0.000471605	0.000213259
-0.000797542	-0.00033028
0.00102413	0.000370792
-0.00173205	-0.000539694
0.00379271	0.00104465
-0.000404283	-0.000101834
0.00120437	0.000272237
-0.0040914	-0.000782767
-0.00108512	-0.000152383
0.000596278	5.71906e-05
-0.000360621	-1.41244e-05
0.000396073	-4.01167e-06
-0.000357261	1.15748e-05
0.000122613	-5.73432e-06
-3.04319e-05	-1.73492e-05
0.000127866	6.88229e-05
-0.000436824	-0.000212657
0.00073954	0.000331138
-0.000951096	-0.000375189
0.00161096	0.000552538
-0.00353185	-0.00108131
0.000375684	0.000106222
-0.00112237	-0.000287473
0.00381739	0.000843379
0.00101399	0.000171875
-0.00055791	-6.95418e-05
0.000337967	2.28581e-05
-0.000371715	-6.78633e-06
0.000335502	-1.34364e-06
-0.000115193	2.11417e-06
1.30711e-05	7.90845e-06
-5.49673e-05	-3.14531e-05
0.000188038	9.76603e-05
-0.000318677	-0.000152744
0.000410421	0.000174347
-0.000696142	-0.000259147
0.00152791	0.000511473
-0.000162274	-5.05249e-05
0.000485926	0.000138026
-0.00165452	-0.000410904
-0.000440094	-8.64148e-05
0.000242433	3.66365e-05
-0.00014708	-1.37932e-05
0.000161975	7.16876e-06
-0.000146281	-3.21423e-06
5.02433e-05	3.83001e-07
-2.21366e-06	-1.41478e-06
9.31668e-06	5.63939e-06
-3.19137e-05	-1.75835e-05
5.414e-05	2.76052e-05
-6.98221e-05	-3.17069e-05
0.000118589	4.74933e-05
-0.000260554	-9.43922e-05
2.76388e-05	9.36467e-06
-8.29333e-05	-2.57785e-05
0.000282665	7.76262e-05
7.52875e-05	1.67148e-05
-4.15204e-05	-7.32245e-06
2.52255e-05	2.99264e-06
-2.78143e-05	-1.91678e-06
2.51331e-05	1.17065e-06
-8.63556e-06	-2.78139e-07
1.17435e-06	1.10936e-07
-4.89151e-06	-3.41922e-07
1.6496e-05	4.78797e-07
-2.77049e-05	8.59091e-08
3.54592e-05	-1.72055e-06
-6.11136e-05	5.7686e-06
0.000146356	-1.88584e-05
7.31318e-06	-1.40509e-06
2.92696e-05	-5.02835e-06
-0.000115003	2.39591e-05
-3.13629e-05	8.18975e-06
1.7201e-05	-5.31112e-06
-1.02757e-05	3.82166e-06
1.11223e-05	-4.77329e-06
-9.95962e-06	4.53967e-06
3.40161e-06	-1.60986e-06
-3.83514e-06	-4.37095e-07
1.5982e-05	1.42749e-06
-5.39398e-05	-2.60779e-06
9.06474e-05	1.46758e-06
-0.000116119	3.39169e-06
0.000200304	-1.50193e-05
-0.00047999	5.24837e-05
-2.39831e-05	4.15643e-06
-9.6094e-05	1.45941e-05
0.000377794	-7.11132e-05
0.000103131	-2.48125e-05
-5.66137e-05	1.62897e-05
3.38613e-05	-1.18543e-05
-3.6691e-05	1.49144e-05
3.28723e-05	-1.42235e-05
-1.1231e-05	5.05219e-06
1.01945e-05	1.56283e-06
-4.25239e-05	-5.46063e-06
0.000143746	1.25283e-05
-0.000241869	-1.327e-05
0.000310373	2.9195e-06
-0.000536314	1.94605e-05
0.00128673	-9.07693e-05
6.42485e-05	-8.77427e-06
0.000258171	-2.89814e-05
-0.00101619	0.000150782
-0.000277942	5.55906e-05
0.000152848	-3.76446e-05
-9.16366e-05	2.81536e-05
9.95075e-05	-3.60321e-05
-8.92398e-05	3.4582e-05
3.0509e-05	-1.23295e-05
-1.66949e-05	-3.13774e-06
6.96969e-05	1.13458e-05
-0.000235928	-2.85886e-05
0.000397405	3.52436e-05
-0.000510732	-2.19911e-05
0.000883838	-2.37564e-06
-0.00212268	7.84802e-05
-0.000105809	1.12157e-05
-0.000426791	3.32488e-05
0.00168145	-0.000191662
0.00046066	-7.60712e-05
-0.000253716	5.34831e-05
0.000152417	-4.12596e-05
-0.00016581	5.37932e-05
0.000148826	-5.19761e-05
-5.09081e-05	1.86037e-05
2.15254e-05	5.05253e-06
-8.99645e-05	-1.88122e-05
0.000305102	5.09084e-05
-0.000514665	-6.89517e-05
0.000662757	5.82839e-05
-0.00114914	-4.81703e-05
0.00276323	2.03424e-05
0.000136926	-9.50847e-06
0.000557491	-1.78895e-05
-0.00219847	0.000150563
-0.000603575	7.19765e-05
0.000333085	-5.47232e-05
-0.000200622	4.4753e-05
0.000218765	-6.02727e-05
-0.000196571	5.89023e-05
6.72879e-05	-2.12207e-05
-3.1117e-05	-8.78218e-06
0.000130199	3.33343e-05
-0.000442373	-9.41929e-05
0.000747285	0.000134124
-0.000964178	-0.000128026
0.0016747	0.000144238
-0.00403	-0.000204409
-0.000195731	9.42839e-06
-0.000817852	-1.21222e-05
0.00322502	-7.39733e-05
0.000887005	-6.54389e-05
-0.000490405	5.80965e-05
0.000296119	-5.22473e-05
-0.00032363	7.37489e-05
0.000291101	-7.32033e-05
-9.97139e-05	2.66048e-05
4.10758e-05	1.34837e-05
-0.000172046	-5.18373e-05
0.000585511	0.000150501
-0.000990264	-0.000220576
0.0012795	0.000223667
-0.00222373	-0.000281042
0.00533999	0.000467022
0.000232524	-2.99378e-05
0.0011055	7.47902e-05
-0.00433386	-0.000101113
-0.00119213	3.47852e-05
0.00065992	-4.89384e-05
-0.000399279	5.26623e-05
0.000437216	-7.99025e-05
-0.000393626	8.10802e-05
0.000134913	-2.98238e-05
-3.53866e-05	-1.16642e-05
0.000148259	4.49157e-05
-0.000504867	-0.00013092
0.000854469	0.00019285
-0.00110588	-0.000198316
0.00192966	0.000259774
-0.00468182	-0.000492924
-0.000273644	-4.76784e-05
-0.000918918	-3.31471e-05
0.00368203	4.4026e-05
0.00101882	-3.57632e-05
-0.000565047	4.42723e-05
0.000342311	-4.61926e-05
-0.000375096	6.9466e-05
0.000337786	-7.03301e-05
-0.000115792	2.584e-05
3.54379e-05	1.28066e-05
-0.000148577	-4.96409e-05
0.000506504	0.000146649
-0.000857906	-0.00021894
0.0011113	0.000230903
-0.00193946	-0.000313236
0.00469607	0.000606178
0.000254477	3.31571e-05
0.000937593	7.00415e-05
-0.00373603	-0.000165122
-0.00103343	4.70034e-06
0.000573558	-2.76582e-05
-0.000347906	3.64831e-05
0.000381701	-5.91193e-05
-0.000343935	6.11256e-05
0.000117945	-2.27093e-05
-9.36514e-05	-3.76208e-05
0.000393015	0.000146866
-0.00134186	-0.000440118
0.00227546	0.000666426
-0.00295205	-0.000721598
0.0051585	0.00101679
-0.0124925	-0.0020401
-0.00065916	-9.09042e-05
-0.00251185	-0.000285581
0.00999866	0.000808512
0.00276895	8.69711e-05
-0.00153887	1.91139e-05
0.000935193	-6.4481e-05
-0.00102777	0.000121934
0.000926805	-0.000130924
-0.000317988	4.95809e-05
-2.44552e-05	-1.13001e-05
0.000102777	4.44837e-05
-0.000351732	-0.000135517
0.000597516	0.000208477
-0.000777072	-0.000232273
0.00136097	0.000340495
-0.00330022	-0.000710183
-0.000172288	-3.0384e-05
-0.000666758	-0.000111466
0.00265611	0.000353077
0.000737241	6.10401e-05
-0.000410612	-1.59003e-05
0.000250239	-4.44779e-06
-0.000275698	1.8513e-05
0.000248896	-2.22878e-05
-8.54593e-05	8.89012e-06
1.52585e-05	7.95019e-06
-6.42172e-05	-3.14933e-05
0.000220275	9.71098e-05
-0.000374854	-0.000151094
0.000488665	0.000171693
-0.000857807	-0.000258324
0.00208326	0.000552256
0.000108461	2.38671e-05
0.000422222	9.16521e-05
-0.00168414	-0.000306254
-0.000468533	-6.13633e-05
0.000261494	2.26209e-05
-0.000159788	-4.76194e-06
0.000176456	-3.44059e-06
-0.00015947	6.66329e-06
5.47919e-05	-3.07753e-06
-1.58591e-05	-9.34312e-06
6.68542e-05	3.72208e-05
-0.000229927	-0.000116007
0.000392065	0.00018228
-0.000512501	-0.000210606
0.000902014	0.000323633
-0.00219459	-0.000705395
-0.000114219	-3.10246e-05
-0.000446138	-0.000121651
0.00178247	0.000421283
0.00049719	9.16919e-05
-0.000278131	-3.8745e-05
0.000170456	1.39919e-05
-0.00018872	-6.15545e-06
0.000170751	1.76541e-06
-5.87118e-05	2.35541e-07
1.46341e-05	9.19113e-06
-6.17476e-05	-3.67132e-05
0.000212684	0.000114999
-0.000363077	-0.000181515
0.000475343	0.000211303
-0.000837857	-0.000327735
0.00204061	0.000720297
0.000106249	3.19715e-05
0.000415494	0.000126148
-0.00166164	-0.000443022
-0.000464164	-9.93281e-05
0.000259989	4.37859e-05
-0.000159597	-1.76803e-05
0.000176946	1.08127e-05
-0.000160199	-6.21306e-06
5.51061e-05	1.34556e-06
-6.27686e-06	-4.17363e-06
2.65083e-05	1.67085e-05
-9.14351e-05	-5.25551e-05
0.000156258	8.32629e-05
-0.000204872	-9.75227e-05
0.000361618	0.000152392
-0.000881584	-0.000337141
-4.59298e-05	-1.50809e-05
-0.00017976	-5.97453e-05
0.000719547	0.000212058
0.000201273	4.85802e-05
-0.000112872	-2.20427e-05
6.93917e-05	9.51997e-06
-7.70342e-05	-6.72199e-06
6.9784e-05	4.52631e-06
-2.40136e-05	-1.21178e-06
1.06155e-06	7.44133e-07
-4.487e-06	-2.98485e-06
1.54985e-05	9.42262e-06
-2.65138e-05	-1.49763e-05
3.48118e-05	1.76334e-05
-6.15291e-05	-2.77288e-05
0.000150143	6.16835e-05
7.8281e-06	2.77778e-06
3.06564e-05	1.10366e-05
-0.000122821	-3.95092e-05
-3.44009e-05	-9.20472e-06
1.93135e-05	4.26762e-06
-1.18907e-05	-1.93044e-06
1.32165e-05	1.48168e-06
-1.19792e-05	-1.07348e-06
4.12367e-06	3.09943e-07
-7.74776e-07	-1.07914e-07
3.23535e-06	3.70387e-07
-1.09638e-05	-8.03897e-07
1.85012e-05	7.59914e-07
-2.39101e-05	1.04842e-07
4.20388e-05	-2.10884e-06
-0.000105429	8.91386e-06
-1.18921e-05	1.54512e-06
-1.6377e-05	2.03639e-06
7.21082e-05	-1.16804e-05
2.02771e-05	-4.34124e-06
-1.1244e-05	2.93164e-06
6.77568e-06	-2.18302e-06
-7.37571e-06	2.78503e-06
6.61992e-06	-2.66969e-06
-2.26421e-06	9.51147e-07
2.52824e-06	4.0205e-07
-1.05626e-05	-1.41631e-06
3.58221e-05	3.32292e-06
-6.04865e-05	-3.65495e-06
7.8237e-05	1.1666e-06
-0.000137671	4.24762e-06
0.000345454	-2.2524e-05
3.89439e-05	-4.31997e-06
5.37433e-05	-5.62164e-06
-0.00023672	3.36534e-05
-6.66277e-05	1.29222e-05
3.69784e-05	-8.88151e-06
-2.23093e-05	6.71462e-06
2.43105e-05	-8.64653e-06
-2.18301e-05	8.31693e-06
7.46892e-06	-2.96909e-06
-6.71014e-06	-1.3349e-06
2.80608e-05	4.87349e-06
-9.5317e-05	-1.25737e-05
0.000161144	1.60064e-05
-0.00020879	-1.11903e-05
0.000368007	2.85178e-06
-0.00092438	2.46108e-05
-0.000104012	7.63685e-06
-0.000144301	9.40741e-06
0.000635942	-6.53433e-05
0.000179313	-2.76162e-05
-9.96889e-05	1.98947e-05
6.02806e-05	-1.56256e-05
-6.5824e-05	2.05785e-05
5.91645e-05	-1.99548e-05
-2.02551e-05	7.15729e-06
1.09745e-05	2.57057e-06
-4.59328e-05	-9.58219e-06
0.000156241	2.59925e-05
-0.000264427	-3.5294e-05
0.00034312	2.9998e-05
-0.000605615	-2.50606e-05
0.00152241	1.04448e-05
0.000170782	-7.09003e-06
0.000238533	-7.35462e-06
-0.00105138	7.21157e-05
-0.000296883	3.54947e-05
0.000165291	-2.72159e-05
-0.000100144	2.23794e-05
0.000109545	-3.0228e-05
-9.85422e-05	2.95713e-05
3.37541e-05	-1.06602e-05
-1.41288e-05	-3.98583e-06
5.92018e-05	1.51503e-05
-0.00020175	-4.29379e-05
0.000341932	6.13429e-05
-0.000444544	-5.90115e-05
0.000785977	6.77611e-05
-0.00197714	-0.000101312
-0.000219872	2.63604e-07
-0.000312038	-4.80466e-06
0.00137409	-3.17962e-05
0.000388655	-2.8756e-05
-0.00021678	2.5725e-05
0.000131667	-2.32568e-05
-0.000144354	3.29228e-05
0.000129991	-3.27133e-05
-4.45569e-05	1.18966e-05
2.04132e-05	6.75945e-06
-8.56301e-05	-2.60492e-05
0.000292338	7.60243e-05
-0.000496128	-0.000112076
0.000646111	0.000115231
-0.00114367	-0.000149734
0.0028748	0.000272675
0.000311234	9.63613e-06
0.000461091	2.94017e-05
-0.00202019	-4.62722e-05
-0.000571782	1.6223e-05
0.000319402	-2.32931e-05
-0.000194436	2.53459e-05
0.000213622	-3.86718e-05
-0.000192557	3.93171e-05
6.60449e-05	-1.4478e-05
-2.70862e-05	-1.02901e-05
0.000113719	4.00331e-05
-0.000388713	-0.000119113
0.000660153	0.000179028
-0.000859926	-0.000190947
0.00151872	0.000261818
-0.00378312	-0.00049998
-0.000354484	-2.06478e-06
-0.000648191	-7.90478e-05
0.00276189	0.000197774
0.000777849	1.39194e-05
-0.000434387	1.18506e-05
0.000264702	-2.24449e-05
-0.000291231	3.93546e-05
0.000262701	-4.1516e-05
-9.0147e-05	1.55839e-05
2.28427e-05	8.60623e-06
-9.59881e-05	-3.35356e-05
0.000328741	0.000100169
-0.00055954	-0.000151316
0.000732718	0.000163687
-0.00131031	-0.000233824
0.00336508	0.000503027
0.00045786	7.68633e-05
0.000473552	3.21538e-05
-0.00221504	-0.000113764
-0.000637449	-3.53262e-06
0.000358312	-1.33393e-05
-0.000219263	2.04352e-05
0.000241763	-3.45146e-05
-0.000218245	3.60985e-05
7.4925e-05	-1.34934e-05
-2.2987e-05	-9.44917e-06
9.66469e-05	3.70075e-05
-0.000331242	-0.000111645
0.000563997	0.000170247
-0.000738432	-0.000187143
0.00131748	0.00027198
-0.00335696	-0.000583224
-0.000416284	-6.6369e-05
-0.000502618	-5.82426e-05
0.0022843	0.000198696
0.000653983	2.51003e-05
-0.000367344	1.9055e-06
0.000224872	-1.38313e-05
-0.000248142	2.75522e-05
0.000224099	-2.99356e-05
-7.69571e-05	1.1404e-05
6.07705e-05	2.75508e-05
-0.00025574	-0.000108513
0.000877782	0.000331002
-0.00149613	-0.000510084
0.00196121	0.000571211
-0.0035006	-0.000850359
0.00890293	0.00185655
0.00106717	0.000193057
0.0013628	0.000215186
-0.00614051	-0.000767094
-0.00175716	-0.000132082
0.000987869	3.08485e-05
-0.000605679	1.52645e-05
0.000669375	-4.99205e-05
-0.000604951	5.86742e-05
0.000207842	-2.31713e-05
1.5842e-05	8.18125e-06
-6.67661e-05	-3.24436e-05
0.000229707	0.000100276
-0.000392218	-0.000156448
0.000515344	0.000178986
-0.000921626	-0.000273969
0.00234486	0.000613001
0.000276977	6.27811e-05
0.000363127	7.74566e-05
-0.00163193	-0.000290536
-0.00046772	-5.95091e-05
0.000263463	2.18185e-05
-0.000161968	-4.23385e-06
0.000179434	-4.1547e-06
-0.000162343	7.37751e-06
5.58158e-05	-3.33957e-06
-9.86212e-06	-5.70267e-06
4.16252e-05	2.27336e-05
-0.000143549	-7.09684e-05
0.000245545	0.00011174
-0.000323404	-0.000129834
0.000579636	0.000202657
-0.0014765	-0.000461405
-0.000173581	-4.75819e-05
-0.000229991	-6.08609e-05
0.00103362	0.000235572
0.000296847	5.22703e-05
-0.000167548	-2.19601e-05
0.000103274	7.63573e-06
-0.000114674	-2.81028e-06
0.00010386	2.31982e-07
-3.57325e-05	4.33024e-07
1.02214e-05	6.64383e-06
-4.32154e-05	-2.66137e-05
0.000149444	8.38356e-05
-0.00025616	-0.000133081
0.000338331	0.000156734
-0.000607981	-0.00024874
0.00155124	0.00057462
0.00018202	5.98778e-05
0.000242768	7.81418e-05
-0.00109204	-0.000309765
-0.000314409	-7.24633e-05
0.000177868	3.28292e-05
-0.000109958	-1.39258e-05
0.000122409	9.40289e-06
-0.000110994	-6.04322e-06
3.82153e-05	1.53092e-06
-9.41606e-06	-6.50844e-06
3.98499e-05	2.61317e-05
-0.000138024	-8.26714e-05
0.000236865	0.000131736
-0.000313348	-0.00015612
0.000563935	0.000249633
-0.00144027	-0.000580434
-0.000168944	-6.08135e-05
-0.000225903	-7.99276e-05
0.00101689	0.000320036
0.000293193	7.64253e-05
-0.000166078	-3.55683e-05
0.000102838	1.60087e-05
-0.000114645	-1.20954e-05
0.000104019	8.63687e-06
-3.58286e-05	-2.45763e-06
4.03229e-06	2.945e-06
-1.70811e-05	-1.18475e-05
5.92504e-05	3.76162e-05
-0.000101795	-6.0132e-05
0.000134868	7.163e-05
-0.000243069	-0.000115239
0.000621378	0.000269355
7.2886e-05	2.83518e-05
9.76485e-05	3.74545e-05
-0.000439881	-0.000151151
-0.000126999	-3.66614e-05
7.20243e-05	1.73977e-05
-4.46661e-05	-8.14905e-06
4.9859e-05	6.57629e-06
-4.52644e-05	-4.94733e-06
1.55968e-05	1.47848e-06
-6.80871e-07	-5.23441e-07
2.88688e-06	2.10938e-06
-1.00286e-05	-6.71853e-06
1.72485e-05	1.07699e-05
-2.28862e-05	-1.28864e-05
4.13044e-05	2.08407e-05
-0.000105688	-4.89293e-05
-1.23989e-05	-5.17101e-06
-1.66379e-05	-6.85879e-06
7.50056e-05	2.7859e-05
2.16833e-05	6.84231e-06
-1.23113e-05	-3.29668e-06
7.64598e-06	1.59039e-06
-8.54552e-06	-1.34191e-06
7.76234e-06	1.04234e-06
-2.67563e-06	-3.20258e-07
4.3626e-07	7.57079e-08
-1.82456e-06	-2.70928e-07
6.20068e-06	6.63555e-07
-1.04918e-05	-7.826e-07
1.36302e-05	3.95259e-07
-2.42053e-05	4.06734e-07
6.20115e-05	-3.17274e-06
8.70633e-06	-8.15239e-07
8.42274e-06	-7.49639e-07
-3.96794e-05	5.05888e-06
-1.13461e-05	2.03311e-06
6.33032e-06	-1.42552e-06
-3.83401e-06	1.09484e-06
4.18794e-06	-1.42293e-06
-3.76415e-06	1.37328e-06
1.2886e-06	-4.91211e-07
-1.42271e-06	-2.75302e-07
5.95302e-06	1.00183e-06
-2.02471e-05	-2.56305e-06
3.428e-05	3.2236e-06
-4.4572e-05	-2.15409e-06
7.92187e-05	1.96477e-07
-0.000203054	6.47548e-06
-2.84905e-05	2.12807e-06
-2.76299e-05	1.91601e-06
0.00013019	-1.40393e-05
3.72597e-05	-5.93472e-06
-2.08059e-05	4.26415e-06
1.26156e-05	-3.34006e-06
-1.37944e-05	4.39131e-06
1.24044e-05	-4.25564e-06
-4.24778e-06	1.52586e-06
3.77127e-06	8.8235e-07
-1.57954e-05	-3.29098e-06
5.38083e-05	8.93747e-06
-9.12147e-05	-1.21506e-05
0.000118803	1.03547e-05
-0.000211492	-8.69347e-06
0.000542612	3.58911e-06
7.59807e-05	-2.82493e-06
7.41419e-05	-2.22458e-06
-0.00034939	2.39892e-05
-0.000100162	1.19927e-05
5.60241e-05	-9.23597e-06
-3.40461e-05	7.61596e-06
3.73026e-05	-1.03021e-05
-3.35752e-05	1.00836e-05
1.15045e-05	-3.63617e-06
-6.16141e-06	-1.66259e-06
2.58283e-05	6.29696e-06
-8.81092e-05	-1.77057e-05
0.000149522	2.50716e-05
-0.000195031	-2.36388e-05
0.000347664	2.60197e-05
-0.000892593	-3.5809e-05
-0.000124592	6.34752e-07
-0.000122532	-5.42871e-07
0.000577181	-1.99747e-05
0.000165688	-1.41693e-05
-9.28045e-05	1.20919e-05
5.6505e-05	-1.06486e-05
-6.2016e-05	1.4892e-05
5.58634e-05	-1.47396e-05
-1.91515e-05	5.34869e-06
7.92179e-06	2.52441e-06
-3.32458e-05	-9.70612e-06
0.000113625	2.81922e-05
-0.000193095	-4.13592e-05
0.000252345	4.21295e-05
-0.000450561	-5.40421e-05
0.00115728	9.79553e-05
0.000160097	5.74052e-06
0.000160399	8.18568e-06
-0.000753837	-8.19984e-06
-0.000216704	8.69119e-06
0.000121591	-1.02883e-05
-7.42117e-05	1.05465e-05
8.163e-05	-1.57493e-05
-7.36066e-05	1.59124e-05
2.52512e-05	-5.84007e-06
-1.14352e-05	-4.21872e-06
4.80442e-05	1.64009e-05
-0.000164495	-4.87391e-05
0.000279911	7.31996e-05
-0.000366385	-7.81104e-05
0.00065475	0.000108105
-0.00167943	-0.000215867
-0.000226048	-1.57966e-05
-0.000238027	-2.39076e-05
0.00110909	6.35358e-05
0.00031883	1.79423e-06
-0.000179127	6.97076e-06
0.00010956	-1.05258e-05
-0.000120757	1.76671e-05
0.000108991	-1.8441e-05
-3.74135e-05	6.88547e-06
1.52012e-05	6.37859e-06
-6.3917e-05	-2.49898e-05
0.000219071	7.54081e-05
-0.00037296	-0.000114938
0.000488021	0.000125922
-0.000868995	-0.000180232
0.00220218	0.000366217
0.000255679	1.38663e-05
0.000342482	5.54343e-05
-0.00152917	-0.00016422
-0.000436161	-2.30359e-05
0.000244772	1.81753e-06
-0.000149784	7.49553e-06
0.000165277	-1.65472e-05
-0.000149266	1.83356e-05
5.126e-05	-7.05014e-06
-1.26891e-05	-5.25454e-06
5.34175e-05	2.06222e-05
-0.000183562	-6.24913e-05
0.000313438	9.5766e-05
-0.000413039	-0.000106486
0.000747733	0.000158859
-0.00197079	-0.000361636
-0.000334278	-6.49939e-05
-0.000230216	-2.12921e-05
0.0011893	9.77819e-05
0.000349874	1.29796e-05
-0.000198153	1.08153e-06
0.000121964	-7.45478e-06
-0.000134983	1.4888e-05
0.000122033	-1.61957e-05
-4.19334e-05	6.17439e-06
1.27938e-05	5.75888e-06
-5.38841e-05	-2.26961e-05
0.000185272	6.93271e-05
-0.000316404	-0.000107015
0.000416666	0.000120365
-0.000751669	-0.000181279
0.00196069	0.000408038
0.000302837	5.79183e-05
0.000251083	3.70665e-05
-0.00123711	-0.00014834
-0.000360967	-2.57191e-05
0.00020412	5.64193e-06
-0.000125619	3.59083e-06
0.0001391	-1.08316e-05
-0.000125798	1.26118e-05
4.32373e-05	-4.96092e-06
-3.38106e-05	-1.67013e-05
0.000142532	6.6138e-05
-0.000490773	-0.0002039
0.000838964	0.000317463
-0.00110598	-0.000362326
0.00199528	0.000555394
-0.00519034	-0.00126343
-0.000774536	-0.000166614
-0.000686101	-0.000131658
0.00333228	0.000528891
0.000970881	0.000105434
-0.00054935	-3.54099e-05
0.000338551	2.69423e-06
-0.000375422	1.55074e-05
0.000339752	-2.16136e-05
-0.000116827	9.11562e-06
-8.79942e-06	-4.92164e-06
3.7151e-05	1.96059e-05
-0.000128229	-6.11311e-05
0.000219598	9.61742e-05
-0.000290161	-0.000111717
0.000524415	0.000175053
-0.00136419	-0.000405462
-0.000200546	-5.26649e-05
-0.000183219	-4.55889e-05
0.000885343	0.000188288
0.000258246	4.16395e-05
-0.000146391	-1.70466e-05
9.04539e-05	5.38135e-06
-0.000100543	-1.01892e-06
9.10892e-05	-1.10497e-06
-3.13438e-05	8.30149e-07
5.46749e-06	3.40932e-06
-2.31188e-05	-1.36446e-05
7.99908e-05	4.29167e-05
-0.000137239	-6.80543e-05
0.000181781	8.00986e-05
-0.000329254	-0.000127551
0.000857414	0.000299535
0.00012543	3.90564e-05
0.000116025	3.49632e-05
-0.000560139	-0.000147534
-0.000163699	-3.44934e-05
9.29795e-05	1.53562e-05
-5.76016e-05	-6.19538e-06
6.41737e-05	3.71569e-06
-5.82e-05	-2.07078e-06
2.00401e-05	4.25163e-07
-5.65349e-06	-3.94875e-06
2.39479e-05	1.58721e-05
-8.30966e-05	-5.03258e-05
0.000142874	8.03777e-05
-0.000189789	-9.5718e-05
0.000344672	0.000154586
-0.000898992	-0.000367401
-0.000131244	-4.82631e-05
-0.000122349	-4.40478e-05
0.000590901	0.000189224
0.00017311	4.60391e-05
-9.8551e-05	-2.16148e-05
6.12342e-05	9.84106e-06
-6.83961e-05	-7.55612e-06
6.2101e-05	5.4637e-06
-2.13992e-05	-1.57352e-06
5.201e-06	3.85728e-06
-2.20539e-05	-1.55369e-05
7.66504e-05	4.94533e-05
-0.000131953	-7.92536e-05
0.000175571	9.48984e-05
-0.000319343	-0.000154261
0.000833744	0.000368639
0.000121671	4.86248e-05
0.000113767	4.46895e-05
-0.000549736	-0.000193499
-0.00016128	-4.78513e-05
9.19353e-05	2.29256e-05
-5.72179e-05	-1.08746e-05
6.40009e-05	8.92071e-06
-5.81473e-05	-6.7882e-06
2.0045e-05	2.04886e-06
-2.22435e-06	-1.74116e-06
9.44122e-06	7.02577e-06
-3.28651e-05	-2.24356e-05
5.6643e-05	3.60579e-05
-7.54852e-05	-4.33734e-05
0.000137499	7.08831e-05
-0.000359325	-0.00017015
-5.24337e-05	-2.25236e-05
-4.91401e-05	-2.08073e-05
0.000237594	9.0662e-05
6.9799e-05	2.27037e-05
-3.9836e-05	-1.10433e-05
2.48308e-05	5.39264e-06
-2.78109e-05	-4.61739e-06
2.52822e-05	3.62083e-06
-8.71877e-06	-1.12118e-06
3.75109e-07	3.08808e-07
-1.59368e-06	-1.24804e-06
5.55617e-06	3.99685e-06
-9.58702e-06	-6.43972e-06
1.27957e-05	7.77705e-06
-2.33412e-05	-1.27685e-05
6.10547e-05	3.07677e-05
8.91024e-06	4.08574e-06
8.36643e-06	3.78986e-06
-4.04783e-05	-1.66009e-05
-1.19071e-05	-4.20021e-06
6.80362e-06	2.06785e-06
-4.24711e-06	-1.03251e-06
4.76282e-06	9.11801e-07
-4.33218e-06	-7.29714e-07
1.49453e-06	2.29724e-07
-1.52551e-07	-3.257e-08
6.39019e-07	1.20197e-07
-2.17791e-06	-3.1827e-07
3.69482e-06	4.19088e-07
-4.82357e-06	-3.25873e-07
8.64219e-06	1.86829e-07
-2.25371e-05	2.88029e-07
-3.66491e-06	1.96551e-07
-2.70909e-06	1.31881e-07
1.36333e-05	-1.20234e-06
3.95902e-06	-5.52394e-07
-2.22169e-06	4.10859e-07
1.35226e-06	-3.30281e-07
-1.48222e-06	4.4061e-07
1.33417e-06	-4.292e-07
-4.5715e-07	1.54348e-07
4.97123e-07	1.16223e-07
-2.0834e-06	-4.33712e-07
7.10635e-06	1.17911e-06
-1.20634e-05	-1.60482e-06
1.57622e-05	1.37097e-06
-2.82633e-05	-1.15662e-06
7.3741e-05	4.76443e-07
1.19837e-05	-4.16288e-07
8.88271e-06	-2.58221e-07
-4.47021e-05	3.06965e-06
-1.29921e-05	1.55692e-06
7.29684e-06	-1.20386e-06
-4.44624e-06	9.95234e-07
4.87847e-06	-1.34806e-06
-4.39321e-06	1.32009e-06
1.50578e-06	-4.76162e-07
-1.3158e-06	-3.61849e-07
5.51984e-06	1.37389e-06
-1.88583e-05	-3.88397e-06
3.20526e-05	5.53299e-06
-4.19519e-05	-5.28936e-06
7.53445e-05	6.00331e-06
-0.000196754	-8.85147e-06
-3.19089e-05	-8.88834e-08
-2.38174e-05	-2.45244e-07
0.000119817	-3.55414e-06
3.48787e-05	-2.81222e-06
-1.96211e-05	2.46002e-06
1.19821e-05	-2.19821e-06
-1.31728e-05	3.09606e-06
1.18734e-05	-3.07162e-06
-4.07204e-06	1.11611e-06
2.14695e-06	6.69114e-07
-9.01437e-06	-2.56956e-06
3.08409e-05	7.44432e-06
-5.2476e-05	-1.08921e-05
6.87841e-05	1.10377e-05
-0.000123699	-1.40553e-05
0.000323223	2.54064e-05
5.22512e-05	1.82969e-06
3.93476e-05	1.76674e-06
-0.000197738	-8.6052e-07
-5.76329e-05	2.68573e-06
3.24657e-05	-2.95843e-06
-1.98628e-05	2.95348e-06
2.18735e-05	-4.36634e-06
-1.9731e-05	4.3985e-06
6.77029e-06	-1.61175e-06
-2.75578e-06	-9.9687e-07
1.15842e-05	3.87297e-06
-3.9708e-05	-1.1495e-05
6.76601e-05	1.72451e-05
-8.88543e-05	-1.83778e-05
0.00016004	2.54717e-05
-0.000418291	-5.16233e-05
-6.70133e-05	-5.12299e-06
-5.15317e-05	-4.74231e-06
0.000258005	1.28935e-05
7.52863e-05	-9.52205e-08
-4.24809e-05	1.94083e-06
2.60517e-05	-2.67834e-06
-2.87509e-05	4.40097e-06
2.59607e-05	-4.56899e-06
-8.91368e-06	1.70128e-06
3.97276e-06	1.64302e-06
-1.67188e-05	-6.43991e-06
5.74112e-05	1.94559e-05
-9.79518e-05	-2.9705e-05
0.000128831	3.27129e-05
-0.000232197	-4.75903e-05
0.000605753	0.000101617
9.44145e-05	1.05446e-05
7.67828e-05	1.09536e-05
-0.000379683	-3.67751e-05
-0.000110725	-4.94633e-06
6.25481e-05	2.20864e-09
-3.84349e-05	2.18932e-06
4.25002e-05	-4.54005e-06
-3.8411e-05	4.97358e-06
1.31965e-05	-1.90227e-06
-5.28625e-06	-2.46605e-06
2.22628e-05	9.72579e-06
-7.65188e-05	-2.9736e-05
0.000130592	4.59067e-05
-0.000171627	-5.14991e-05
0.000307885	7.64251e-05
-0.000791661	-0.000163166
-0.000106366	-1.07867e-05
-0.000112992	-2.34342e-05
0.000527199	7.82411e-05
0.000152137	1.41186e-05
-8.57813e-05	-4.03786e-06
5.27122e-05	-5.52904e-07
-5.83385e-05	3.52357e-06
5.27531e-05	-4.37713e-06
-1.81305e-05	1.76873e-06
4.375e-06	2.00716e-06
-1.84517e-05	-7.93167e-06
6.36217e-05	2.43643e-05
-0.000108975	-3.78352e-05
0.000144449	4.31154e-05
-0.000264334	-6.67315e-05
0.000711802	0.000158957
0.000139747	3.21633e-05
6.96606e-05	8.42978e-06
-0.00039889	-4.72946e-05
-0.000119791	-8.8681e-06
6.83291e-05	2.15753e-06
-4.22959e-05	1.01093e-06
4.69855e-05	-3.41893e-06
-4.25421e-05	4.04115e-06
1.46321e-05	-1.6004e-06
-4.41652e-06	-2.19403e-06
1.86348e-05	8.69926e-06
-6.42814e-05	-2.6889e-05
0.000110103	4.19815e-05
-0.000145784	-4.8211e-05
0.000265588	7.48949e-05
-0.000706401	-0.000175466
-0.000126334	-2.90467e-05
-7.82675e-05	-1.44626e-05
0.000418105	6.62205e-05
0.000124167	1.35959e-05
-7.06611e-05	-4.64308e-06
4.37123e-05	4.12425e-07
-4.85728e-05	1.92859e-06
4.39903e-05	-2.72596e-06
-1.51331e-05	1.1554e-06
1.16623e-05	6.32724e-06
-4.92529e-05	-2.51889e-05
0.000170142	7.84551e-05
-0.000291704	-0.000123344
0.000386605	0.000143264
-0.000704126	-0.000225381
0.00186642	0.000530809
0.000322511	8.23656e-05
0.000215603	4.99534e-05
-0.00112791	-0.000223539
-0.000334159	-4.92878e-05
0.000190233	1.9595e-05
-0.000117828	-5.45179e-06
0.000131107	-3.93791e-07
-0.000118816	3.00073e-06
4.08915e-05	-1.61968e-06
3.02866e-06	1.84996e-06
-1.28109e-05	-7.40248e-06
4.43648e-05	2.32791e-05
-7.62019e-05	-3.69183e-05
0.000101228	4.35019e-05
-0.000184683	-6.96243e-05
0.00048941	0.000166118
8.33108e-05	2.53626e-05
5.76942e-05	1.67609e-05
-0.000299452	-7.58306e-05
-8.87838e-05	-1.78385e-05
5.0632e-05	7.87647e-06
-3.14415e-05	-3.08538e-06
3.50669e-05	1.70294e-06
-3.18135e-05	-8.3559e-07
1.09565e-05	1.30491e-07
-1.8774e-06	-1.27331e-06
7.95385e-06	5.11589e-06
-2.76146e-05	-1.62106e-05
4.75213e-05	2.58832e-05
-6.32867e-05	-3.08381e-05
0.000115716	5.00119e-05
-0.000306949	-0.000120616
-5.19952e-05	-1.84395e-05
-3.65204e-05	-1.25842e-05
0.000189185	5.77125e-05
5.61914e-05	1.41177e-05
-3.21081e-05	-6.57996e-06
1.99907e-05	2.93107e-06
-2.2347e-05	-2.15803e-06
2.02948e-05	1.50451e-06
-6.99416e-06	-4.17649e-07
1.93574e-06	1.46581e-06
-8.21639e-06	-5.91205e-06
2.86115e-05	1.88667e-05
-4.93472e-05	-3.03132e-05
6.59144e-05	3.6482e-05
-0.000120849	-5.98707e-05
0.000321071	0.000145812
5.42762e-05	2.24036e-05
3.84605e-05	1.55806e-05
-0.000199198	-7.23779e-05
-5.93077e-05	-1.8245e-05
3.39672e-05	8.83233e-06
-2.12115e-05	-4.25162e-06
2.3773e-05	3.55626e-06
-2.1615e-05	-2.74268e-06
7.45467e-06	8.37348e-07
-1.77784e-06	-1.42758e-06
7.55439e-06	5.76872e-06
-2.63518e-05	-1.84728e-05
4.55085e-05	2.97696e-05
-6.08918e-05	-3.59997e-05
0.000111818	5.94088e-05
-0.000297373	-0.00014535
-5.02507e-05	-2.24004e-05
-3.57297e-05	-1.56865e-05
0.000185114	7.3308e-05
5.51933e-05	1.87169e-05
-3.16524e-05	-9.20051e-06
1.9799e-05	4.55852e-06
-2.22219e-05	-3.97404e-06
2.02176e-05	3.15253e-06
-6.97563e-06	-9.85339e-07
7.59125e-07	6.42761e-07
-3.22903e-06	-2.60152e-06
1.12824e-05	8.35502e-06
-1.95082e-05	-1.34987e-05
2.61453e-05	1.63894e-05
-4.80844e-05	-2.71722e-05
0.000128002	6.67324e-05
2.16285e-05	1.03123e-05
1.54187e-05	7.25856e-06
-7.99208e-05	-3.4089e-05
-2.38615e-05	-8.79167e-06
1.3701e-05	4.37271e-06
-8.58357e-06	-2.21318e-06
9.64683e-06	1.98573e-06
-8.78195e-06	-1.60464e-06
3.03116e-06	5.08991e-07
-1.27815e-07	-1.1374e-07
5.44235e-07	4.61013e-07
-1.90467e-06	-1.48443e-06
3.29732e-06	2.40367e-06
-4.42624e-06	-2.9287e-06
8.15253e-06	4.87515e-06
-2.17232e-05	-1.20123e-05
-3.67101e-06	-1.86083e-06
-2.62266e-06	-1.31519e-06
1.36017e-05	6.20271e-06
4.06643e-06	1.61317e-06
-2.33769e-06	-8.10064e-07
1.46674e-06	4.16972e-07
-1.65053e-06	-3.82352e-07
1.50341e-06	3.13149e-07
-5.19102e-07	-1.00371e-07
4.52484e-08	1.05773e-08
-1.89681e-07	-3.94811e-08
6.47334e-07	1.07388e-07
-1.09952e-06	-1.46238e-07
1.43855e-06	1.25076e-07
-2.58715e-06	-1.05787e-07
6.79598e-06	4.37707e-08
1.1654e-06	-3.95102e-08
7.74744e-07	-2.21428e-08
-4.01751e-06	2.75727e-07
-1.17455e-06	1.40757e-07
6.60828e-07	-1.09033e-07
-4.03126e-07	9.02414e-08
4.42582e-07	-1.22307e-07
-3.98644e-07	1.19795e-07
1.36653e-07	-4.32157e-08
-1.47396e-07	-3.74735e-08
6.18185e-07	1.41187e-07
-2.11142e-06	-3.92322e-07
3.58855e-06	5.48012e-07
-4.69907e-06	-5.00139e-07
8.45787e-06	5.09382e-07
-2.2228e-05	-5.70971e-07
-3.80924e-06	5.72169e-08
-2.53966e-06	2.27825e-08
1.31686e-05	-6.47298e-07
3.8531e-06	-3.86212e-07
-2.16962e-06	3.14966e-07
1.325e-06	-2.69795e-07
-1.45612e-06	3.72232e-07
1.31217e-06	-3.66794e-07
-4.49939e-07	1.32773e-07
3.89834e-07	1.15344e-07
-1.63661e-06	-4.41061e-07
5.59894e-06	1.26621e-06
-9.52782e-06	-1.83463e-06
1.24977e-05	1.82112e-06
-2.25304e-05	-2.23251e-06
5.92631e-05	3.80865e-06
1.01351e-05	2.28363e-07
6.80684e-06	2.07286e-07
-3.52735e-05	3.59528e-07
-1.0337e-05	6.32135e-07
5.82999e-06	-6.16585e-07
-3.56813e-06	5.83506e-07
3.92893e-06	-8.43615e-07
-3.54369e-06	8.44003e-07
1.21584e-06	-3.08109e-07
-6.35654e-07	-2.11657e-07
2.67096e-06	8.17434e-07
-9.15061e-06	-2.39657e-06
1.55888e-05	3.55073e-06
-2.0478e-05	-3.69247e-06
3.69659e-05	4.9231e-06
-9.72906e-05	-9.53217e-06
-1.65852e-05	-9.09686e-07
-1.12428e-05	-7.32785e-07
5.81829e-05	1.38701e-06
1.70711e-05	-4.64023e-07
-9.64093e-06	6.90554e-07
5.91142e-06	-7.62373e-07
-6.52e-06	1.17083e-06
5.88522e-06	-1.19295e-06
-2.02022e-06	4.39832e-07
8.15203e-07	3.12836e-07
-3.42945e-06	-1.22075e-06
1.17716e-05	3.65562e-06
-2.00827e-05	-5.53379e-06
2.64312e-05	6.00089e-06
-4.77851e-05	-8.55259e-06
0.00012579	1.79857e-05
2.12516e-05	2.0509e-06
1.47265e-05	1.65839e-06
-7.58741e-05	-5.27883e-06
-2.22856e-05	-4.04734e-07
1.26064e-05	-3.311e-07
-7.7478e-06	6.45083e-07
8.56374e-06	-1.14157e-06
-7.73763e-06	1.20779e-06
2.65781e-06	-4.54117e-07
-1.17433e-06	-5.12535e-07
4.94592e-06	2.01598e-06
-1.70075e-05	-6.13324e-06
2.90528e-05	9.42832e-06
-3.82946e-05	-1.05159e-05
6.92731e-05	1.55965e-05
-0.00018198	-3.41385e-05
-2.99123e-05	-3.95505e-06
-2.19825e-05	-3.60264e-06
0.000111653	1.30333e-05
3.27658e-05	2.10477e-06
-1.85544e-05	-3.61939e-07
1.14257e-05	-4.28138e-07
-1.26533e-05	1.10345e-06
1.14431e-05	-1.25615e-06
-3.93294e-06	4.89144e-07
1.56288e-06	7.66683e-07
-6.58708e-06	-3.03247e-06
2.26707e-05	9.32414e-06
-3.87362e-05	-1.44728e-05
5.10093e-05	1.63962e-05
-9.18025e-05	-2.46887e-05
0.000237477	5.37361e-05
3.36536e-05	4.16346e-06
3.26787e-05	7.52331e-06
-0.000155474	-2.62734e-05
-4.5096e-05	-5.08823e-06
2.54809e-05	1.70434e-06
-1.56881e-05	-1.44634e-07
1.7387e-05	-7.06992e-07
-1.57317e-05	9.94091e-07
5.40878e-06	-4.20428e-07
-1.28898e-06	-6.21082e-07
5.44112e-06	2.46172e-06
-1.87906e-05	-7.60646e-06
3.22314e-05	1.18789e-05
-4.28351e-05	-1.36758e-05
7.87458e-05	2.14839e-05
-0.000213904	-5.2094e-05
-4.42578e-05	-1.10223e-05
-1.93354e-05	-2.61497e-06
0.000116263	1.59328e-05
3.52333e-05	3.26699e-06
-2.0161e-05	-1.01342e-06
1.25118e-05	-6.4827e-08
-1.3923e-05	7.51087e-07
1.26152e-05	-9.60013e-07
-4.34083e-06	3.92532e-07
1.30168e-06	6.7798e-07
-5.49695e-06	-2.69534e-06
1.89909e-05	8.3743e-06
-3.25723e-05	-1.31389e-05
4.32334e-05	1.52216e-05
-7.90933e-05	-2.39497e-05
0.00021205	5.70157e-05
3.99801e-05	9.98667e-06
2.20457e-05	4.48894e-06
-0.000122254	-2.17464e-05
-3.65887e-05	-4.71318e-06
2.0881e-05	1.77252e-06
-1.2948e-05	-3.69341e-07
1.4411e-05	-2.96836e-07
-1.30601e-05	5.59266e-07
4.49468e-06	-2.56963e-07
-3.43543e-06	-1.95014e-06
1.45215e-05	7.78181e-06
-5.02409e-05	-2.43472e-05
8.62534e-05	3.84397e-05
-0.000114589	-4.49839e-05
0.000209555	7.15403e-05
-0.00055976	-0.000170882
-0.000101981	-2.81365e-05
-6.09625e-05	-1.53569e-05
0.000329981	7.20026e-05
9.84802e-05	1.64624e-05
-5.62165e-05	-6.88333e-06
3.49002e-05	2.28681e-06
-3.8895e-05	-6.29844e-07
3.52717e-05	-2.1354e-07
-1.2144e-05	2.47681e-07
-8.9114e-07	-5.6814e-07
3.77284e-06	2.27794e-06
-1.30862e-05	-7.19086e-06
2.25082e-05	1.14443e-05
-2.99727e-05	-1.3569e-05
5.4905e-05	2.19131e-05
-0.000146609	-5.29247e-05
-2.63143e-05	-8.57035e-06
-1.6328e-05	-5.09028e-06
8.75657e-05	2.39796e-05
2.61486e-05	5.77966e-06
-1.49523e-05	-2.6217e-06
9.30629e-06	1.09441e-06
-1.03958e-05	-7.05568e-07
9.43743e-06	4.29707e-07
-3.25154e-06	-1.0132e-07
5.51711e-07	3.89898e-07
-2.3396e-06	-1.56928e-06
8.13605e-06	4.98907e-06
-1.4021e-05	-7.99029e-06
1.87184e-05	9.5709e-06
-3.43653e-05	-1.56434e-05
9.18514e-05	3.81463e-05
1.64058e-05	6.17917e-06
1.03328e-05	3.78878e-06
-5.52785e-05	-1.80372e-05
-1.65359e-05	-4.49511e-06
9.47412e-06	2.13254e-06
-5.91217e-06	-9.83533e-07
6.61951e-06	7.68178e-07
-6.01554e-06	-5.62622e-07
2.07396e-06	1.6398e-07
-5.68e-07	-4.47575e-07
2.41332e-06	1.80801e-06
-8.41821e-06	-5.7866e-06
1.45405e-05	9.32215e-06
-1.94711e-05	-1.12715e-05
3.5846e-05	1.86257e-05
-9.5961e-05	-4.5824e-05
-1.71052e-05	-7.45329e-06
-1.0874e-05	-4.65648e-06
5.81465e-05	2.24092e-05
1.74355e-05	5.73419e-06
-1.00128e-05	-2.81077e-06
6.26713e-06	1.38234e-06
-7.03519e-06	-1.19144e-06
6.40074e-06	9.37832e-07
-2.20842e-06	-2.91253e-07
5.21209e-07	4.35296e-07
-2.217e-06	-1.76156e-06
7.74717e-06	5.65634e-06
-1.33991e-05	-9.13818e-06
1.79744e-05	1.10988e-05
-3.31443e-05	-1.84355e-05
8.88175e-05	4.5547e-05
1.5826e-05	7.42756e-06
1.0097e-05	4.6726e-06
-5.40041e-05	-2.26044e-05
-1.62166e-05	-5.8506e-06
9.3252e-06	2.90676e-06
-5.84661e-06	-1.46536e-06
6.57263e-06	1.30663e-06
-5.98376e-06	-1.05156e-06
2.06541e-06	3.32467e-07
-2.22365e-07	-1.95756e-07
9.46864e-07	7.93405e-07
-3.31438e-06	-2.55469e-06
5.73964e-06	4.1372e-06
-7.71241e-06	-5.04391e-06
1.42435e-05	8.4144e-06
-3.82064e-05	-2.08618e-05
-6.80742e-06	-3.41012e-06
-4.35509e-06	-2.15631e-06
2.33027e-05	1.04769e-05
7.00706e-06	2.73646e-06
-4.03437e-06	-1.37387e-06
2.53341e-06	7.05579e-07
-2.85183e-06	-6.44574e-07
2.59787e-06	5.26627e-07
-8.97048e-07	-1.68472e-07
3.74086e-08	3.46032e-08
-1.59461e-07	-1.4044e-07
5.5911e-07	4.53321e-07
-9.69434e-07	-7.35694e-07
1.30479e-06	8.99917e-07
-2.41339e-06	-1.50696e-06
6.47999e-06	3.7476e-06
1.15473e-06	6.13923e-07
7.40419e-07	3.89805e-07
-3.96374e-06	-1.90108e-06
-1.1935e-06	-5.00346e-07
6.87997e-07	2.53377e-07
-4.32687e-07	-1.32077e-07
4.877e-07	1.22932e-07
-4.44524e-07	-1.01571e-07
1.53551e-07	3.27728e-08


==> supplementary_files_3/H2/h2sto6g_U.txt <==
0 0 0 0 0.674699209
0 0 1 1 6.64384103e-01
0 1 0 1 1.81497862e-01
0 1 1 0 1.81497862e-01
1 0 0 1 1.81497862e-01
1 0 1 0 1.81497862e-01
1 1 0 0 6.64384103e-01
1 1 1 1 6.99233279e-01


==> supplementary_files_3/H2/h2sto6g_hii.txt <==
0 -5.82888662e-01
1 6.67940886e-01


==> supplementary_files_3/README.txt <==
Supplementary files for paper:"Computation Kernel for Feynman Diagrams" by D. Gazizova, and J.P.F. LeBlanc et al. 

Contained here are:

poles.csv - a csv file containing the explicit DLR basis used in the work. 
Kernel.csv - the kernel for the second order self energy that can be used to generate the results in the paper. 
folder: 2d_Hubbard - contains the coefficients for the 2d hubbard model on an LxL  grid for L=11,21 and 31, for external momenta k=(0,pi) and k=(pi,pi) [the value used in the manuscript]. 
folder: H2 - contains the coefficients for the H2 problem in the sto-6G molecular orbital basis. Also contains the explicitly used sto-6g energies and interaction matrix elements used to generate the coefficients.
csv_reader.py - an example python script that reconstitutes the kernel and coefficients provided. 



==> supplementary_files_3/poles.csv <==
x_l1	x_l2	x_l3	inu_l1	inu_l2	inu_l3
-5.147243363669702	-5.197216600210185	-5.49705601945308	-18.2212373908208	-27.01769682087222	-27.01769682087222
-4.431946688656964	-4.622241302925483	-4.733146949051127	-9.42477796076938	-11.938052083641214	-11.938052083641214
-3.77829347111619	-3.646382581379033	-3.683020735208153	-6.911503837897545	-8.168140899333462	-8.168140899333462
-3.147203324987262	-2.9226082502773294	-2.9817292830840003	-5.654866776461628	-5.654866776461628	-5.654866776461628
-2.13817665578891	-2.076808709310483	-2.1074646513457234	-4.39822971502571	-4.39822971502571	-4.39822971502571
-1.3216637291375255	-1.3344954158281812	-1.317067679229	-3.141592653589793	-3.141592653589793	-3.141592653589793
-0.5142098486994706	-0.7944396742686293	-0.7728050661791015	-1.884955592153876	-1.884955592153876	-1.884955592153876
-0.0003445795412872	-0.3218776080655249	-0.3147838396144999	-0.6283185307179586	-0.6283185307179586	-0.6283185307179586
0.3187826310648949	0.0003479249737269	0.000367997568365	0.6283185307179586	0.6283185307179586	0.6283185307179586
0.7868008312468155	0.5192021773276209	0.5268661628364308	1.884955592153876	1.884955592153876	1.884955592153876
1.321663729137526	1.3344954158281814	1.3395500049018616	3.141592653589793	3.141592653589793	3.141592653589793
2.0568393947978825	2.158935652447055	2.1074646513457234	4.39822971502571	4.39822971502571	4.39822971502571
2.894506247870817	3.177758697074517	3.218399504237405	5.654866776461628	5.654866776461628	5.654866776461628
3.6113212104042343	3.814975932000814	4.393249192772177	8.168140899333462	6.911503837897545	6.911503837897545
4.5777966750127375	4.474975297284702	5.031600495762595	11.938052083641214	9.42477796076938	9.42477796076938
5.147243363669702	5.197216600210185	5.49705601945308	27.01769682087222	18.2212373908208	18.2212373908208


==> supplementary_files_3/requirements.txt <==
numpy==2.2.3
pandas==2.2.3
python-dateutil==2.9.0.post0
pytz==2025.1
six==1.17.0
tzdata==2025.1

